NLO QCD Corrections to the Polarized Photo- and Hadroproduction of Heavy Quarks

The complete details of our calculation of the NLO QCD corrections to heavy flavor photo- and hadroproduction with longitudinally polarized initial states are presented. The main motivation for investigating these processes is the determination of the polarized gluon density at the COMPASS and RHIC experiments, respectively, in the near future. All methods used in the computation are extensively documented, providing a self-contained introduction to this type of calculations. Some employed tools also may be of general interest, e.g., the series expansion of hypergeometric functions. The relevant parton level results are collected and plotted in the form of scaling functions. However, the simplification of the obtained gluon-gluon virtual contributions has not been completed yet. Thus NLO phenomenological predictions are only given in the case of photoproduction. The theoretical uncertainties of these predictions, in particular with respect to the heavy quark mass, are carefully considered. Also it is shown that transverse momentum cuts can considerably enhance the measured production asymmetries. Finally unpolarized heavy quark production is reviewed in order to derive conditions for a successful interpretation of future spin-dependent experimental data.

==> app_virt.inc <==
\chapter{Additional Material Concerning Virtual Corrections\label{chap:apvirt}}

\section{General Formula for Virtual Integrals\label{sec:gfvi}} 

The integrals of the type \eqf{eq:scalint} can be brought into the
form 
\begin{equation}
\label{eq:aform}
\mu^{4-n}\int\frac{d^nq}{(2\pi)^n}\frac{1}{\left(q^2-K\right)^j}  \mko
\end{equation}
by introducing Feynman parameter integrals \eqf{eq:feynpar}, i.e., 
\eqf{eq:aform} would have to be integrated with ${\cal J}_j$.  
For example in the case of
$D_0$ in the denominator one obtains 
with three Feynman parameters $x,~y,~z$ running from 0 to 1
\begin{multline}
\label{eq:denom}
a(q^2-m_1^2+i\epsilon)+b\left[(q+q_1)^2-m_2^2+i\epsilon\right]
+c\left[(q+q_1+q_2)^2-m_3^2+i\epsilon\right]\\
{}+d\left[(q+q_1+q_2+q_3)^2-m_4^2+i\epsilon\right]\mko
\end{multline}
where the parameters $\{a,b,c,d\}$ are arbitrarily assigned to
functions of the Feynman parameters: $\{1-x,x(1-y),xy(1-z),xyz\}$.
Substituting 
\begin{equation}
\label{eq:qsubst}
q\rightarrow q+bq_1+c(q_1+q_2)+d(q_1+q_2+q_3)\mko
\end{equation}
will bring \eqf{eq:denom} in the form $q^2-K$ with $K$ as given in
\taf{tab:kernels}. 
Next we perform a Wick rotation on \eqf{eq:aform},
rotating the energy component
\begin{equation}
\label{eq:wick}
q_0\rightarrow i x_1\mko\quad
q_{1,2,\ldots,n-1}\rightarrow x_{2,3,\ldots,n}\mko
\end{equation}
to get an Euclidean integration. 
So the integral kernel is now $(-1)^j/(r^2+K)^j$ with
\begin{equation}
\label{eq:radius} 
r^2\equiv x_1^2+x_2^2+\ldots+x_n^2\mko
\end{equation}
and the integral measure is $i d^nx$. 
Then we switch to $n$-dimensional spherical coordinates, 
by setting 
\begin{equation}
\begin{gathered}
\label{eq:nsphere}
x_k=r\prod_{i=k}^{n-1} \sin\theta_i \cos\theta_{k-1}\mko\\
x_1=r \prod_{i=1}^{n-1} \sin\theta_i\mko\quad
x_n=r \cos\theta_{n-1}\mko
\end{gathered}
\end{equation}
with $k=1,\ldots,n$. The integration ranges are 
\begin{equation}
\label{eq:ranges}
0\le r\le\infty,\quad 0\le\theta_1\le 2\pi\quad\text{and}\quad 
0\le\theta_{k>1}\le\pi\mpu
\end{equation}
From the Jacobian
we then get the integration measure $r^{n-1} dr d\Omega_{n-1}$, with
\begin{equation}
d\Omega_{n-1}\equiv\prod_{i=1}^{n-1} \sin^{i-1}\theta_i d\theta_i\mpu
\end{equation}
So finally we have for \eqf{eq:aform}
\begin{equation}
\label{eq:bform}
\mu^{4-n}i(-1)^j\int dr \frac{r^{n-1}}{(r^2+K)^j}
\int \frac{d\Omega_{n-1}}{(2\pi)^n}.
\end{equation}

Using 
\begin{equation}
\int_0^\pi d\theta\sin^m\theta=\frac{\sqrt{\pi}\Gamma
\left(\frac{m+1}{2}\right)}{\Gamma\left(\frac{m+2}{2}\right)}\mko
\end{equation}
we obtain for the angular integration 
$2 (16\pi^2)^{-n/4} /\Gamma\left(\frac{n}{2}\right)$ 
and the first integration corresponds to a beta
function giving $K^{n/2-j} B\left(j-\frac{n}{2},\frac{n}{2}\right)/2$.
So the grand total is
\begin{equation}
\label{eq:cform}
\frac{i \mu^{-\vep}}{\left(16\pi^2\right)^{1+\vep/4}}(-1)^j
K^{-j+2+\vep/2}\frac{\Gamma\left(j-2-\frac{\vep}{2}\right)}{\Gamma(j)}\mko
\end{equation}
where $n=4+\vep$ has been put in.
Now we note that
\begin{equation}
\begin{gathered}
\label{eq:wen}
\frac{\Gamma\left(1-\frac{\vep}{2}\right)}{(4\pi)^2}
\left(\frac{4\pi\mu^2}{m^2}\right)^{-\vep/2}=
C_\vep\left(1+\frac{\vep^2}{8}\zeta(2)\right)+{\cal O}(\vep^3)\mko\\
\begin{split}
\frac{\Gamma\left(j-2-\frac{\vep}{2}\right)}{\Gamma(j)
\Gamma\left(1-\frac{\vep}{2}\right)}&=
\frac{1}{\left(j-2-\frac{\vep}{2}\right)\left(j-1-\frac{\vep}{2}\right)}
\frac{\Gamma\left(j-\frac{\vep}{2}\right)}{\Gamma(j)
\Gamma\left(1-\frac{\vep}{2}\right)}\\
&=\frac{1-\frac{\vep}{2}\sum\limits_{k=1}^{j-1}\frac{1}{k}
+\frac{\vep^2}{8}\left[\left(\sum\limits_{k=1}^{j-1} \frac{1}{k}\right)^2+
\sum\limits_{k=1}^{j-1}\frac{1}{k^2}\right]+{\cal O}(\vep^3)}
{\left(j-2-\frac{\vep}{2}\right)\left(j-1-\frac{\vep}{2}\right)}\mko
\end{split}
\end{gathered}
\end{equation}
which directly leads to \eqf{eq:genint}.

\section{Calculation of Basic Scalar Integrals\label{sec:bsi}}

In the following we will always use the formulae \eqf{eq:genint} to
\eqf{eq:feynpar} and \taf{tab:kernels}. The end results will be given
up to ${\cal O}(1)$ and imaginary parts from the Feynman parameter integrals
will be dropped, as explained
in \scf{sec:basscal}. The integrations are, if not mention otherwise,
straightforward using standard integration tables like
\cite{cit:gradstein,cit:duke} or programs like {\tt Mathematica}
\cite{cit:math}. The results are often only obtained after a fair
amount of simplification using relations of higher transcendental
functions, tabulated for example in
\cite{cit:abramowitz,cit:duke,cit:erdelyi}.
Starting with the 1PF, we have $j=1$, which directly gives the result
%
\begin{equation}
\label{eq:bas1pf}
A_0(m)=i C_\vep m^2 \left(-\frac{2}{\vep}+1\right)\mko
\end{equation}
with $A_0(0)=0$ in accordance with \eqf{eq:baseint}. 

For the 2PF, with $j=2$, we notice that the Feynman parameter
integration itself cannot result in a pole. Thus we can use a series
expansion in $\vep$ there, when this simplifies the
integration. However, due
to the pole of $P_\vep(2)$, we need to expand up to ${\cal O}(\vep)$: 
%
\begin{align}
\label{eq:bas2pfa}
B_0(k_1,0,0)&=i C_\vep \left(-\frac{2}{\vep}\right) \int_0^1 dx\,
  0^\frac{\vep}{2}=0\mko\\
\label{eq:bas2pfb}
B_0(k_1,m,m)&=i C_\vep \left(-\frac{2}{\vep}\right) \int_0^1 dx\,
  1^\frac{\vep}{2}=i C_\vep \left(-\frac{2}{\vep}\right)\mko\\
\label{eq:bas2pfc}
B_0(p_1,0,0)&=i C_\vep \left(-\frac{2}{\vep}\right) \int_0^1 dx\,
  \left[-x(1-x)\right]^\frac{\vep}{2}
  =i C_\vep \left(-\frac{2}{\vep}\right) (-1)^\frac{\vep}{2}\notag\\
  &{}\cdot\left\{1+\frac{\vep}{2}\int_0^1 dx [\ln x+\ln(1-x)]\right\}
  =i C_\vep \left(-\frac{2}{\vep}+2\right)\mko\\
\label{eq:bas2pfd}
B_0(p_1,0,m)&=i C_\vep \left(-\frac{2}{\vep}\right) \int_0^1 dx\,
  x^\vep=i C_\vep \left(-\frac{2}{\vep}+2\right)\mko\\
\label{eq:bas2pfe}
B_0(p_1+p_2,0,0)&=\left(\frac{s}{m^2}\right)^\frac{\vep}{2} B_0(p_1,0,0)
  =i C_\vep \left(-\frac{2}{\vep}+2-\ln{\frac{s}{m^2}}\right)\mko\\
\label{eq:bas2pff}
B_0(p_1+p_2,m,m)&=i C_\vep \left(-\frac{2}{\vep}\right) \int_0^1 dx\,
  \left[1-x(1-x)\frac{s}{m^2}\right]^\frac{\vep}{2}
  =i C_\vep \left(-\frac{2}{\vep}\right)\notag\\
  &{}\cdot\left\{1+\frac{\vep}{2}\int_0^1 dx
  \left[\ln(1-(1+\vka)x)
  +\ln\left(1-\frac{1+\vka}{\vka}x\right)\right]\right\}\notag\\
  &=i C_\vep \left(-\frac{2}{\vep}+2+\beta\ln{\vka}\right)\mko\\
\label{eq:bas2pfg}
B_0(p_1-k_1,0,m)&=i C_\vep \left(-\frac{2}{\vep}\right) \int_0^1 dx\,
  \left[-\frac{t_1}{m^2}x(1-\frac{t}{t_1}x)\right]^\frac{\vep}{2}
  =i C_\vep \left(-\frac{2}{\vep}\right)\notag\\
  &{}\cdot\left(-\frac{t_1}{m^2}\right)^\frac{\vep}{2}
  \left\{1+\frac{\vep}{2}\int_0^1 dx
  \left[\ln x+\ln\left(1-\frac{t}{t_1}x\right)\right]\right\}\notag\\
  &=i C_\vep \left[-\frac{2}{\vep}+2-\frac{t_1}{t}
  \ln{\left(-\frac{t_1}{m^2}\right)}\right]\mko
\end{align}
where $\beta\equiv\sqrt{1-4 m^2/s}$ and 
$\vka\equiv(1-\beta)/(1+\beta)$. 

For $j=3$, we begin with three finite 3PF
integrals. The $C_0(p_1,-k_1,0,m,m)$ kernel can be written as  
$K=x\left[x-(1-x) y \frac{t_1}{m^2}\right]$,
which is raised to the power $-1+\vep /2$. 
With the additional $x$ in the numerator from \eqf{eq:feynpar}, we
get a finite integral, which is evaluated easily upon setting
$\vep\rightarrow 0$:
%
\begin{equation}
\label{eq:bas3pfa}
C_0(p_1,-k_1,0,m,m)=i C_\vep \frac{1}{t_1}\left[\zeta(2)-
  \liz\left(\frac{t}{m^2}\right)\right]\mpu
\end{equation}
Turning to $C_0(-k_1,-k_2,m,m,m)$, the integral is obviously
finite. With $\vep\rightarrow 0$ and the parameters set so that 
$K=\frac{1-\beta^2-4(1-x)x y}{1-\beta^2}$, the integral over $y$ is simple
and leads to an integration over
$\frac{\ln[((1-2 x)^2-\beta^2)/(1-\beta^2)]}{1-x}$. Substituting $z=1-2 x$
and integrating over $z$ gives
%
\begin{equation}
\label{eq:bas3pfb}
C_0(-k_1,-k_2,m,m,m)=i C_\vep
\frac{1}{s}\left[\frac{1}{2}\ln^2{\vka}-3\zeta(2)\right]\mpu 
\end{equation}
Next $C_0(p_1,p_2,0,m,0)$ is also obviously finite and after setting
$\vep\rightarrow 0$ most easily calculated by taking 
$K=-x(1-x)(1-y)(1+\vka)^2/\vka+x^2 y$, which after integrating $x$
leads to a term 
$\frac{\ln[-(1+\vka)^2 (1-y)/(\vka y^2)]}{(1+\vka-\vka y)(1+\vka-y)}$,
and the final result is
%
\begin{equation}
\label{eq:bas3pfc}
C_0(p_1,p_2,0,m,0)=i C_\vep
\frac{1}{s\beta}\left[2 \liz(-\vka)+
\frac{1}{2}\ln^2\vka+\zeta(2)\right]\mpu 
\end{equation}

The integral $C_0(p_2,p_1,m,0,m)$ leads to 
$K=-x^2 y(1-y)\frac{s}{m^2}+x^2$. We thus get separate integrations
for $x$ and $y$, with the $x$ integration simply giving a pole
$1/\vep$. The left over $y$ integration is finite and so we can expand 
up to ${\cal O}(1)$, getting a remaining integration over 
$(\frac{2}{\vep}+\ln r)/r$ with 
$r\equiv(1-(1+\vka)y)\left(1-\frac{1+\vka}{\vka}y\right)$. So in the 
end
%
\begin{equation}
\label{eq:bas3pfd}
C_0(p_2,p_1,m,0,m)=
\frac{i C_\vep}{s\beta}\left[-\frac{2}{\vep}\ln\vka-2\ln\vka\ln(1-\vka)
-2 \liz(\vka)+\frac{1}{2}\ln^2\vka-4\zeta(2)\right]\mpu 
\end{equation}
$C(-k_1,-k_2,0,0,0)$ is a very simple integral, since with 
$K=-xy(1-x)\frac{s}{m^2}$ one finds again two separate integrations.
The one over $y$ directly gives $2/\vep$ and the one over $x$
corresponds to a beta function $B(1+\frac{\vep}{2},\frac{\vep}{2})$,
so that the series expansion in $\vep$ is
%
\begin{equation}
\label{eq:bas3pfe}
C_0(-k_1,-k_2,0,0,0)=i C_\vep
\frac{1}{s}\left[\frac{4}{\vep^2}+\frac{2}{\vep}\ln\frac{s}{m^2}
+\frac{1}{2}\ln^2\frac{s}{m^2}-\frac{7}{2}\zeta(2)\right]\mpu 
\end{equation}
Finally $C_0(-k_1,p_1,0,0,m)$ can be directly integrated to a double pole and
a hypergeometric function using 
$K=(1-x)\left[x y \left(-\frac{t_1}{m^2}\right)+1-x\right]$ and with
the appropriate expansion for the hypergeometric function \eqf{eq:hypmore}
the result
%
\begin{equation}
\label{eq:bas3pff}
C_0(-k_1,p_1,0,0,m)=
\frac{i C_\vep}{t_1}\left[\frac{2}{\vep^2}+\frac{2}{\vep}
\ln\left(-\frac{t_1}{m^2}\right)+\ln^2\left(-\frac{t_1}{m^2}\right)
+\liz\left(\frac{t}{m^2}\right)+\frac{\zeta(2)}{4}\right]\mko 
\end{equation}
is obtained. This completes the set of needed 3PFs.

Turning to the box integrals, the calculation of 
%
\begin{equation}
\label{eq:boxa2}
D_0(-k_1,p_1,p_2,0,0,m,0)=\frac{i C_\vep}{s t_1}\left[
\frac{8}{\vep^2}+\frac{2}{\vep}\left(2\ln\tilde{t}
+\ln\tilde{s}\right)
+2\ln\tilde{s}\ln\tilde{t}-4 \zeta(2)\right]\mko
\end{equation}
is shown in \scf{sec:basscal}. 
The second 4PF needed is 
$D_0(-k_1,p_1,-k_2,0,0,m,m)$. The kernel can be chosen as
$K=xy\{x[\tilde{t}-(\tilde{t}-1)y]+[\tilde{u}(1-x)-\tilde{t}x(1-y)]z\}$,
with $\tilde{t}\equiv -t_1/m^2$ and $\tilde{u}\equiv -u_1/m^2$. We can
integrate over $x^2 y K^{-2+\vep/2}$ with respect to $z$ to get the
result $I_{xy}+II_{xy}$ with
\begin{equation}
\label{eq:zweiiii}
\underbrace{-\frac{2 x^{-1+\vep} y^{-1+\frac{\vep}{2}}
[\tilde{t}-(\tilde{t}-1)y]^{-1+\frac{\vep}{2}}}{(-2+\vep)
[\tilde{u}(1-x)-\tilde{t}x(1-y)]}}_{\dis I_{xy}}
+\underbrace{\frac{2 x^\frac{\vep}{2} y^{-1+\frac{\vep}{2}}
[\tilde{u}(1-x)+xy]^{-1+\frac{\vep}{2}}}{(-2+\vep)
[\tilde{u}(1-x)-\tilde{t}x(1-y)]}}_{\dis II_{xy}}\mpu
\end{equation}

The integration of $I_{xy}$ over $x$ is straightforward:
\begin{equation}
\label{eq:zweiiy}
I_y=-\frac{2 y^{-1+\frac{\vep}{2}}
[\tilde{t}-(\tilde{t}-1)y]^{-1+\frac{\vep}{2}}}{(-2+\vep)
\vep\tilde{u}}\, \tfo\left(1,\vep,1+\vep;
\frac{\tilde{u}+\tilde{t}(1-y)}{\tilde{u}}\right)\mpu
\end{equation}
The hypergeometric function can be expanded, see \eqf{eq:hypfert}, and
we define an appropriate counterterm for the diverging 
$y\rightarrow 0$ limit
\begin{equation}
\label{eq:zweiiyc}
I^c_y=-\frac{2 y^{-1+\frac{\vep}{2}}
\tilde{t}^{-1+\frac{\vep}{2}}}{(-2+\vep)
\vep\tilde{u}}
\left[1-\vep\ln\left(-\frac{\tilde{t}}{\tilde{u}}\right)
-\vep^2 \liz\left(1+\frac{\tilde{t}}{\tilde{u}}\right)\right]\mpu
\end{equation}
Integration of the counterterm and adding the integration of the
expansion of $I_y-I^c_y$ leads to
\begin{equation}
\label{eq:zweii}
I=\frac{1}{\tilde{t}\tilde{u}}\left[\frac{2}{\vep^2}+
\frac{1+2\ln\tilde{u}}{\vep}+\frac{1}{2}+\frac{\pi^2}{6}
-\ln^2\tilde{t}+\ln\tilde{u}+2\ln\tilde{t}\ln\tilde{u}
-2 \liz\left(1+\frac{\tilde{t}}{\tilde{u}}\right)\right]\mpu
\end{equation}

Turning to $II_{xy}$ we can expand $x^{e/2}$ because the integral over 
$x$ does not diverge for $x\rightarrow 0$. Starting with order one, 
$x^{e/2}\rightarrow 1$, we get
\begin{multline}
\label{eq:zweiiiy1}
II_y^{{\cal O}(1)}=-\frac{4 \tilde{u}^{-1+\frac{\vep}{2}}
y^{-1+\frac{\vep}{2}} [\tilde{t}-(\tilde{t}-1)y]^{-1+\frac{\vep}{2}}
(\tilde{u}-y)^{-\frac{\vep}{2}}}{(-2+\vep)\vep}\Bigg\{-i\vep\pi
\eta^{-\frac{\vep}{2}}+\bigg[(-1)^\frac{\vep}{2}\\
\cdot\tfo\left(\frac{\vep}{2},\frac{\vep}{2},1+\frac{\vep}{2};
\eta\right)
-\tilde{t}^{-\frac{\vep}{2}}(1-y)^{-\frac{\vep}{2}}y^\frac{\vep}{2}
\tfo\left(\frac{\vep}{2},\frac{\vep}{2},1+\frac{\vep}{2};
-\frac{y\eta}{\tilde{t}(1-y)}\right)
\bigg]\Bigg\}\mko
\end{multline}
with $\eta\equiv\frac{\tilde{t}+\tilde{u}-\tilde{t}y}{\tilde{u}-y}$.
We use again \eqf{eq:hypmore} and the $y\rightarrow 0$ counterterm is
\begin{multline}
\label{eq:zweiiiy1c}
II_y^{{\cal O}(1)c}=-\frac{4 \tilde{u}^{-1+\frac{\vep}{2}}
y^{-1+\frac{\vep}{2}} \tilde{t}^{-1+\frac{\vep}{2}}}
{(-2+\vep)\vep}\Bigg\{-i\vep\pi
(\tilde{t}+\tilde{u})^{-\frac{\vep}{2}}+\tilde{u}^{-\frac{\vep}{2}}\\ 
{}\cdot \left[(-1)^\frac{\vep}{2}\left(1+\frac{\vep^2}{4} 
\liz\left(1+\frac{\tilde{t}}{\tilde{u}}\right)\right)
-\tilde{t}^{-\frac{\vep}{2}}y^\frac{\vep}{2}\right]\Bigg\}\mpu
\end{multline}
This again enables us to calculate $II^{{\cal O}(1)}$. But there is
also the next order of $x^{\vep/2}$ to consider, with 
$x^{e/2}\rightarrow \frac{\vep}{2}\ln x$ in $II_{xy}$. Since
for $y\rightarrow 0$ there is no divergence for $x\rightarrow 1$ 
because of the $\ln x$, and since the $y\/$-integration can only
deliver a $1/\vep\/$-pole, this is also the last order we have to
consider. Furthermore we can set $\vep\rightarrow 0$ in 
$[\tilde{u}(1-x)+xy]^{-1+\vep/2}$ for the same reason and the only
term that contributes after partial fractioning is
\begin{equation}
\label{eq:zweiiixye}
I_{xy}^{{\cal O}(\vep)}=\frac{\vep y^{-1+\frac{\vep}{2}} \ln x}{(-2+\vep)
(\tilde{u}(1-x)-\tilde{t}x)(1-x)\tilde{u}}\mko
\end{equation}
which can be easily integrated. So the sum becomes
\begin{equation}
\label{eq:zweiii}
II=\frac{1}{\tilde{t}\tilde{u}}\Bigg[\frac{2}{\vep^2}+
\frac{1+2\ln\tilde{t}}{\vep}+\frac{1}{2}-\frac{5\pi^2}{6}
+\ln\tilde{t}+\ln^2\tilde{t}
+2 \liz\left(1+\frac{\tilde{t}}{\tilde{u}}\right)\Bigg]\mko
\end{equation}
and we obtain the final result
%
\begin{equation}
\label{eq:boxb}
D_0(-k_1,p_1,-k_2,0,0,m,m)=\frac{i C_\vep}{t_1 u_1}\left\{
\frac{4}{\vep^2}+\frac{2}{\vep}\left[\ln\tilde{t}
+\ln\tilde{u}\right]+2\ln\tilde{t}\ln\tilde{u}
-\frac{7\zeta(2)}{2}\right\}\mpu
\end{equation}

The last box integral needed is $D_0(p_1,-k_1,-k_2,0,m,m,m)$. We can
write the kernel as
$K=\frac{x}{\vka}\left\{x\left[\vka-(1+\vka)^2(1-y)y\right]+\left[\vka\tilde{t}(1-x)+(1+\vka)^2 x (1-y)\right]yz\right\}$, 
so we get for the $z\/$-integration $I_{xy}+II_{xy}$, with
\begin{equation}
\label{eq:dreiiii}
\begin{aligned}
I_{xy}&=\frac{2\vka x^\frac{\vep}{2}\left(x+
\tilde{t}(1-x)y\right)^{-1+\frac{\vep}{2}}}{(-2+\vep)\left[x+\vka\left(
\tilde{t}+(2+\vka-\tilde{t})x\right)-(1+\vka)^2 x y\right]}\mko\\
II_{xy}&=-\frac{2\vka^{2-\frac{\vep}{2}} x^{-1+\vep}\left[x-
(1+\vka)^2(1-y)y\right]^{-1+\frac{\vep}{2}}}{(-2+\vep)\left[x+\vka\left(
\tilde{t}+(2+\vka-\tilde{t})x\right)-(1+\vka)^2 x y\right]}\mpu
\end{aligned}
\end{equation}
The integration of $I_{xy}$ does not diverge and one easily gets upon
setting $\vep\rightarrow 0$
\begin{equation}
\label{eq:dreii}
I=\frac{m^4}{\beta s t_1}\left[\ln^2\vka+4\liz(-\vka)
+\frac{\pi^2}{3}\right]\mpu
\end{equation}
Integrating $II_{xy}$ over $x$ gives
\begin{equation}
\label{eq:dreiiiy}
II_{y}=-\frac{2 \vka^{1-\frac{\vep}{2}} 
\left[\vka-(1+\vka)^2(1-y)y\right]^{-1+\frac{\vep}{2}}
\tfo\left(1,\vep,1+\vep,
1-\frac{(1+\vka)^2(1-y)}{\vka\tilde{t}}\right)}
{(-2+\vep)\vep\tilde{t}}\mpu
\end{equation}
The integration over $y$ does not give an additional pole, so we can
expand to ${\cal O}(1)$ using \eqf{eq:hypfert} and then integrate
to obtain
\begin{equation}
\label{eq:dreiii}
II=-\frac{m^4}{\beta s t_1}\left\{\frac{2 \ln\vka}{\vep}+\ln\vka
\left[1+2\ln\beta+\ln\vka+2\ln\tilde{t}\right]
+\liz\left(\vka^2\right)+\frac{5\pi^2}{6}\right\}\mpu
\end{equation}
The final result is then
%
\begin{multline}
\label{eq:boxc}
D_0(p_1,-k_1,-k_2,0,m,m,m)\\
=-\frac{iC_\vep }{\beta s t_1}\left\{
\frac{2}{\vep}\ln\vka+2\left[\ln\vka\ln(\beta\tilde{t})
-\liz(-\vka)+\liz(\vka)\right]+3\zeta(2)\right\}\mpu 
\end{multline}
This recalculation of the needed basic scalar integrals is in
complete agreement with the results presented in \cite{cit:bkns}.

\section{Passarino-Veltman Decomposition\label{sec:pvdf}} 

In \scf{sec:passvelt} the necessary projection mechanisms for the
decomposition of the tensor integrals was constructed. Here we list
the obtained formulae. Auxiliary coefficients are named like in
\cite{cit:docbeen}, to facilitate comparisons. Two additional
relations as compared to \cite{cit:docbeen}
will be derived to complete the consistency checks, i.e.,
for every coefficient that can be obtained in more than one way at
least two equations are given. Of course, all consistency checks were
successful. The notation for scalar integrals used here
follows the conventions employed in \scf{sec:passvelt}:
Any non-standard product of propagators in integrals
of the form \eqf{eq:scalint} is indicated by listing the numbers
$i$ of the propagator functions $L_i$ in brackets.
From \eqf{eq:scalint} we have
as standard 2PF and 3PF $B_0=B_0(1,2)$ and
$C_0=C_0(1,2,3)$, respectively. Naturally there is only
one 1PF $A_0=A_0(1)=A_0(2)=A_0(3)=A_0(4)$, since we can always
redefine the loop momentum. Furthermore, there are only four
external particles in our (virtual) subprocesses, so the standard
$D_0=D_0(1,2,3,4)$ is the {\em only} 4PF that occurs
here. There is one non-standard 2PF: $B_0(2,3)$, 
see \eqf{eq:ishift}, and there are
three non-standard 3PFs: $C_0(1,2,4)$, $C_0(1,3,4)$ and
$C_0(2,3,4)$. The first two can be found in the example given in
\eqf{eq:scalexa} and $C_0(2,3,4)$ then corresponds to 
\begin{align}
\label{eq:ish2}
C_0(2,3,4)&=\mu^{-\vep}\hspace{-3pt}\int\hspace{-3pt}
\frac{d^n q}{(2 \pi)^n}
\frac{1}{\left[\left(q+q_1\right)^2-m_2^2\right]
\left[\left(q+q_1+q_2\right)^2-m_3^2\right]
\left[\left(q+q_1+q_2+q_3\right)^2-m_4^2\right]}\notag\\
&=\mu^{-\vep}\int\frac{d^n q}{(2 \pi)^n}
\frac{}{\left(q^2-m_2^2\right)
\left[\left(q+q_2\right)^2-m_3^2\right]
\left[\left(q+q_2+q_3\right)^2-m_4^2\right]}\mpu
\end{align}

The tensor 2PF coefficients are
%
\begin{align}
\label{eq:2pfa}
B_1&=\frac{1}{2 q_1^2}[f_1 B_0+A_0(m_1)-A_0(m_2)]\mko\\
\label{eq:2pfb}
B_{21}&=\frac{1}{q_1^2}\left\{\frac{1}{2}[f_1
  B_1+A_0(m_2)]-B_{22}\right\}\mko\\
\label{eq:2pfc}
B_{22}&=\frac{1}{n-1}\left\{m_1^2 B_0-\frac{1}{2}[f_1 B_1-A_0(m_2)]
\right\}\mpu
\end{align}
For the 3PFs we have one scalar equation
\begin{equation}
\label{eq:3pfscal}
C_{24}=\frac{1}{n-2}[B_0(2,3)+m_1^2 C_0-R_3-R_6]\mko
\end{equation}
and the $R_i$ are given in \eqf{eq:3pfr} below.
The rest is in matrix form
\begin{equation}
\label{eq:cmatrix}
\vek{C_a\\C_b}=X_C^{-1}\vek{M_a\\M_b}\mko
\end{equation}
and the combinations are presented in \taf{tab:cms}.

%
\begin{table}
\begin{center}
\begin{tabular}{|c|c||c|c|}
\hline
$C_a$&$C_b$&$M_a$&$M_b$\hli
\hline
$C_{11}$&$C_{12}$&$R_1$&$R_2$\hli
$C_{21}$&$C_{23}$&$R_3-C_{24}$&$R_4$\hli
$C_{23}$&$C_{22}$&$R_5$&$R_6-C_{24}$\hli
$C_{35}$&$C_{36}$&$R_{10}$&$R_{11}$\hli
$C_{31}$&$C_{33}$&$R_{12}-2 C_{35}$&$R_{13}$\hli
$C_{34}$&$C_{32}$&$R_{14}$&$R_{15}-2 C_{36}$\hli
$C_{33}$&$C_{34}$&$R_{16}-C_{36}$&$R_{17}-C_{35}$\hli
\end{tabular}
\end{center}
\mycap{tab:cms}
{The 3PF Passarino-Veltman Matrix Coefficients}
{The Passarino-Veltman matrix coefficients of the 3PFs, to be inserted 
  in \eqf{eq:cmatrix}. The $R_i$ are shown in \eqf{eq:3pfr}.}
\end{table}

The $R\/$-coefficients of the 3PFs are
%
\begin{align}
\label{eq:3pfr}
R_1&=\frac{1}{2}[f_1 C_0+B_0(1,3)-B_0(2,3)]\mko\quad&
R_2&=\frac{1}{2}[f_2 C_0+B_0(1,2)-B_0(1,3)]\mko\notag\\
R_3&=\frac{1}{2}[f_1 C_{11}+B_1(1,3)+B_0(2,3)]\mko\quad&
R_4&=\frac{1}{2}[f_2 C_{11}+B_1(1,2)-B_1(1,3)]\mko\notag\\
R_5&=\frac{1}{2}[f_1 C_{12}+B_1(1,3)-B_1(2,3)]\mko\quad&
R_6&=\frac{1}{2}[f_2 C_{12}-B_1(1,3)]\mko\notag\\
R_{10}&=\frac{1}{2}[f_1 C_{24}+B_{22}(1,3)-B_{22}(2,3)]\mko\quad&
R_{11}&=\frac{1}{2}[f_2 C_{24}+B_{22}(1,2)-B_{22}(1,3)]\mko\notag\\
R_{12}&=\frac{1}{2}[f_1 C_{21}+B_{21}(1,3)-B_0(2,3)]\mko\quad&
R_{13}&=\frac{1}{2}[f_2 C_{21}+B_{21}(1,2)-B_{21}(1,3)]\mko\notag\\
R_{14}&=\frac{1}{2}[f_1 C_{22}+B_{21}(1,3)-B_{21}(2,3)]\mko\quad&
R_{15}&=\frac{1}{2}[f_2 C_{22}-B_{21}(1,3)]\mko\notag\\
R_{16}&=\frac{1}{2}[f_1 C_{23}+B_{21}(1,3)+B_1(2,3)]\mko\quad&
R_{17}&=\frac{1}{2}[f_2 C_{23}-B_{21}(1,3)]\mpu
\end{align}

% not new
\begin{table}
\begin{center}
\begin{tabular}{|c|c|c||c|c|c|}
\hline
$D_a$&$D_b$&$D_c$&$M_a$&$M_b$&$M_c$\hli
\hline
$D_{11}$&$D_{12}$&$D_{13}$&$R_{20}$&$R_{21}$&$R_{22}$\hli
$D_{21}$&$D_{24}$&$D_{25}$&$R_{30}-D_{27}$&$R_{31}$&$R_{32}$\hli
$D_{24}$&$D_{22}$&$D_{26}$&$R_{33}$&$R_{34}-D_{27}$&$R_{35}$\hli
$D_{25}$&$D_{26}$&$D_{23}$&$R_{36}$&$R_{37}$&$R_{38}-D_{27}$\hli
$D_{311}$&$D_{312}$&$D_{313}$&$R_{40}$&$R_{41}$&$R_{42}$\hli
$D_{31}$&$D_{34}$&$D_{35}$&$R_{43}-2 D_{311}$&$R_{44}$&$R_{45}$\hli
$D_{36}$&$D_{32}$&$D_{38}$&$R_{46}$&$R_{47}-2 D_{312}$&$R_{48}$\hli
$D_{37}$&$D_{39}$&$D_{33}$&$R_{49}$&$R_{50}$&$R_{51}-2 D_{313}$\hli
$D_{34}$&$D_{36}$&$D_{310}$&$R_{52}-D_{312}$&$R_{53}-D_{311}$&$R_{54}$\hli
$D_{35}$&$D_{310}$&$D_{37}$&$R_{55}-D_{313}$&$R_{56}$&$R_{57}-D_{311}$\hli
$D_{310}$&$D_{38}$&$D_{39}$&$R_{58}$&$R_{59}-D_{313}$&$R_{60}-D_{312}$\hli
\end{tabular}
\end{center}
\mycap{tab:dms}
{The 4PF Passarino-Veltman Matrix Coefficients}
{The Passarino-Veltman matrix coefficients of the 4PFs, to be inserted 
  in \eqf{eq:dmatrix}. The $R_i$ are shown in \eqf{eq:4pfr}. The last
  two rows show results that complete the set of consistency checks.}
\end{table}

In the 4PFs we also have only one scalar equation
\begin{equation}
\label{eq:4pfscal}
D_{27}=\frac{1}{n-3}[C_0(2,3,4)+m_1^2 D_0-R_{30}-R_{34}-R_{38}]\mko
\end{equation}
and the $R_i$ can be found in \eqf{eq:4pfr} below.
The rest is again in matrix form
\begin{equation}
\label{eq:dmatrix}
\vek{D_a\\D_b\\D_c}=X_D^{-1}\vek{M_a\\M_b\\M_c}\mko
\end{equation}
and the combinations are presented in \taf{tab:dms}.
The $R\/$-coefficients of the 4PFs are
% not new
\begin{align}
\label{eq:4pfr}
R_{20}&=\frac{1}{2}[f_1 D_0+C_0(1,3,4)-C_0(2,3,4)]\mko&
R_{21}&=\frac{1}{2}[f_2 D_0+C_0(1,2,4)-C_0(1,3,4)]\mko\notag\\
R_{22}&=\frac{1}{2}[f_3 D_0+C_0(1,2,3)-C_0(1,2,4)]\mko&
R_{30}&=\frac{1}{2}[f_1 D_{11}+C_{11}(1,3,4)+C_0(2,3,4)]\mko\notag\\
R_{31}&=\frac{1}{2}[f_2 D_{11}+C_{11}(1,2,4)-C_{11}(1,3,4)]\mko&
R_{32}&=\frac{1}{2}[f_3 D_{11}+C_{11}(1,2,3)-C_{11}(1,2,4)]\mko\notag\\
R_{33}&=\frac{1}{2}[f_1 D_{12}+C_{11}(1,3,4)-C_{11}(2,3,4)]\mko&
R_{34}&=\frac{1}{2}[f_2 D_{12}+C_{12}(1,2,4)-C_{11}(1,3,4)]\mko\notag\\
R_{35}&=\frac{1}{2}[f_3 D_{12}+C_{12}(1,2,3)-C_{12}(1,2,4)]\mko&
R_{36}&=\frac{1}{2}[f_1 D_{13}+C_{12}(1,3,4)-C_{12}(2,3,4)]\mko\notag\\
R_{37}&=\frac{1}{2}[f_2 D_{13}+C_{12}(1,2,4)-C_{12}(1,3,4)]\mko&
R_{38}&=\frac{1}{2}[f_3 D_{13}-C_{12}(1,2,4)]\mko\notag\\
R_{40}&=\frac{1}{2}[f_1 D_{27}+C_{24}(1,3,4)-C_{24}(2,3,4)]\mko&
R_{41}&=\frac{1}{2}[f_2 D_{27}+C_{24}(1,2,4)-C_{24}(1,3,4)]\mko\notag\\
R_{42}&=\frac{1}{2}[f_3 D_{27}+C_{24}(1,2,3)-C_{24}(1,2,4)]\mko&
R_{43}&=\frac{1}{2}[f_1 D_{21}+C_{21}(1,3,4)-C_0(2,3,4)]\mko\notag\\
R_{44}&=\frac{1}{2}[f_2 D_{21}+C_{21}(1,2,4)-C_{21}(1,3,4)]\mko&
R_{45}&=\frac{1}{2}[f_3 D_{21}+C_{21}(1,2,3)-C_{21}(1,2,4)]\mko\notag\\
R_{46}&=\frac{1}{2}[f_1 D_{22}+C_{21}(1,3,4)-C_{21}(2,3,4)]\mko&
R_{47}&=\frac{1}{2}[f_2 D_{22}+C_{22}(1,2,4)-C_{21}(1,3,4)]\mko\notag\\
R_{48}&=\frac{1}{2}[f_3 D_{22}+C_{22}(1,2,3)-C_{22}(1,2,4)]\mko&
R_{49}&=\frac{1}{2}[f_1 D_{23}+C_{22}(1,3,4)-C_{22}(2,3,4)]\mko\notag\\
R_{50}&=\frac{1}{2}[f_2 D_{23}+C_{22}(1,2,4)-C_{22}(1,3,4)]\mko&
R_{51}&=\frac{1}{2}[f_3 D_{23}-C_{22}(1,2,4)]\mko\notag\\
R_{52}&=\frac{1}{2}[f_1 D_{24}+C_{21}(1,3,4)+C_{11}(2,3,4)]\mko&
R_{53}&=\frac{1}{2}[f_2 D_{24}+C_{23}(1,2,4)-C_{21}(1,3,4)]\mko\notag\\
R_{54}&=\frac{1}{2}[f_3 D_{24}+C_{23}(1,2,3)-C_{23}(1,2,4)]\mko&
R_{55}&=\frac{1}{2}[f_1 D_{25}+C_{23}(1,3,4)+C_{12}(2,3,4)]\mko\notag\\
R_{56}&=\frac{1}{2}[f_2 D_{25}+C_{23}(1,2,4)-C_{23}(1,3,4)]\mko&
R_{57}&=\frac{1}{2}[f_3 D_{25}-C_{23}(1,2,4)]\mko\notag\\
R_{49}&=\frac{1}{2}[f_1 D_{26}+C_{23}(1,3,4)-C_{23}(2,3,4)]\mko&
R_{50}&=\frac{1}{2}[f_2 D_{26}+C_{22}(1,2,4)-C_{23}(1,3,4)]\mko\notag\\
R_{51}&=\frac{1}{2}[f_3 D_{26}-C_{22}(1,2,4)]\mpu
\end{align}


==> born.inc <==
\chapter{Preliminaries\label{chap:born}}

\section{Techniques for Polarized Calculations\label{sec:polcal}}

As has been explained in the introduction, our main goal is the
determination of the polarized gluon density $\Delta g$. To elucidate
the definition of this object, let us examine the general 
expression for the polarized 
differential cross section of a process
with a longitudinally polarized (point-like) photon 
and a longitudinally polarized nucleon in the initial state:
%
\begin{equation}
\label{eq:fsig}
d\Delta\sigma_{\gamma N}
\equiv\frac{1}{4}\left[d\sigma_{\gamma N}^{++}+d\sigma_{\gamma N}^{--}
-d\sigma_{\gamma N}^{+-}-d\sigma_{\gamma N}^{-+}\right]\mpu
\end{equation}
Here a ``+'' or ``-'' as first index means that the spin of
the photon is aligned or anti-aligned to its momentum (the
photon has positive or 
negative helicity), respectively.
Similarly the second index denotes the helicity of the nucleon.
Note that the factor $1/4$ is a convention. If we had added all the cross
sections in \eqf{eq:fsig} indiscriminately, instead of subtracting
those with mixed helicities, we would  
have obtained the unpolarized cross section 
$d\sigma_{\gamma N}$. The factor
$1/4$ is required in the {\em unpolarized} case for the {\em averaging} over the helicities of the
initial states. Experimentalists prefer measuring asymmetries
defined by counting rates $N^{ij}$ as follows
%
\begin{equation}
\begin{aligned}
\label{eq:asym}
A&\equiv\frac{N^{++}+N^{--}-N^{+-}-N^{-+}}{N^{++}+N^{--}+N^{+-}+N^{-+}}\le 
1\\
&\stackrel{!}{=}\frac{d\Delta\sigma_{\gamma N}}{d\sigma_{\gamma N}}\mko
\end{aligned}
\end{equation}
where we assume a common luminosity 
$N^{ij}={\cal L} d\sigma^{ij}$. In the ratio some experimental
uncertainties are expected to cancel, in particular it is not
necessary to know the absolute normalization. However, for example
acceptance corrections do usually not cancel and are often 
quite important. If we now wish to match the experimental
definition with the simple theoretical form displayed in the second
line of \eqf{eq:asym}, 
we obviously have to introduce the factor $1/4$ in the polarized
cross section as well.

Each of the $d\sigma^{ij}$ can be written in the following
factorized form in QCD
%
\begin{equation}
\label{eq:subsi}
d\sigma^{ij}_{\gamma N}=\sum_{f=g,q,\overline{q}}\;
\int_0^1 dx\; 
\left[d\hat{\sigma}^{i+}_{\gamma f}(xK)f^j_
+(x)+d\hat{\sigma}^{i-}_{\gamma f}(xK)f^j_-(x)\right]
\widehat{=}\;d\hat{\sigma}^{i+}_{\gamma f}\circ f^j_+ 
+d\hat{\sigma}^{i-}_{\gamma f}\circ f^j_-\mko
\end{equation}
with $i,j=+,-$ and the functional dependence on other
quantities than $x$ (in particular on the factorization scale $\mu_f$) 
is not shown for brevity. $d\hat{\sigma}$ is the {\em partonic} cross
section
calculable in perturbative QCD. It depends on $x$ through $k=x K$,
where $k$ is the momentum of the parton and $K$ is the momentum of 
the nucleon. Its second polarization index now
corresponds to the parton $f$ involved. The upper polarization index of 
the parton $f$ corresponds to the nucleon and the lower one to the parton
itself, e.g., $q^+_-$ would be the density of quarks with negative
helicity in a nucleon with positive helicity. So we get
%
\begin{align}
\label{eq:sumsi}
d\Delta\sigma_{\gamma N}&\widehat{=}\frac{1}{4}\big[d\hat{\sigma}^{++}_{\gamma f}\circ f^+_+
+d\hat{\sigma}^{+-}_{\gamma f}\circ f^+_-+d\hat{\sigma}^{-+}_{\gamma f}\circ f^-_+
+d\hat{\sigma}^{--}_{\gamma f}\circ f^-_- \notag\\
&\qquad~{}-d\hat{\sigma}^{++}_{\gamma
f}\circ f^-_+-d\hat{\sigma}^{+-}_{\gamma f}\circ
f^-_--d\hat{\sigma}^{-+}_{\gamma f}\circ f^+_+
-d\hat{\sigma}^{--}_{\gamma f}\circ f^+_-\big]\notag\\
&\stackrel{\Bbb P}{=}d\Delta\hat{\sigma}_{\gamma f}\circ \Delta f\mko\\
\label{eq:dpart}
\Delta f&\equiv f^+_+-f^+_-\equiv f_+-f_-\mko\\
\label{eq:dsi}
d\Delta\hat{\sigma}_{\gamma f}&\equiv \frac{1}{2}
\left[d\hat{\sigma}^{++}_{\gamma f}-d\hat{\sigma}^{+-}_{\gamma f}\right]\mpu
\end{align}
The important result used here is that parity $\Bbb P$ conservation of QCD
guarantees for the partons and cross sections that 
%
\begin{equation}
\label{eq:parity}
\begin{aligned}
f^+_+=f^-_-&\equiv f_+ & \qquad&\text{and}\qquad &
f^+_-=f^-_+&\equiv f_-\mko\\
d\hat{\sigma}^{--}_{\gamma f}&=d\hat{\sigma}^{++}_{\gamma f} &
\qquad&\text{and}\qquad & d\hat{\sigma}^{-+}_{\gamma
f}&=d\hat{\sigma}^{+-}_{\gamma f}\mpu
\end{aligned}
\end{equation}
Of course these simplifications would not occur when treating parity breaking
processes for example of the electroweak sector. Note that due to
parity we can introduce a single polarization index for the partons $f$ in
\eqf{eq:dpart} and \eqf{eq:parity}, where now ``+'' or ``-'' mean the spin of the parton
is aligned or anti-aligned with the {\em spin of the nucleon}, respectively.

We could of course repeat the same derivation for the unpolarized case 
by replacing all minus signs by plus signs. Furthermore it is
obvious that the same conventions can be applied to the matrix elements, since
the phase-space integration leading to the partonic cross sections can
be factored out. Thus to collect our definitions that will be employed 
at the parton level, we have for a parton $f$ with $f=g,q,\overline{q}$ 
%
\begin{align}
\label{eq:upart}
\text{unpolarized:} \quad f(x,\mu_f^2) &= f_+(x,\mu_f^2)+f_-(x,\mu_f^2)\mko\\
\label{eq:ppart}
\text{polarized:} \quad  \Delta f(x,\mu_f^2) &=
f_+(x,\mu_f^2)-f_-(x,\mu_f^2)\mpu
\end{align}
where $f_+$ and $f_-$ are the densities with the parton spin aligned
and anti-aligned to the spin of the nucleon, respectively. And for the
matrix elements we get from \eqf{eq:dsi}
%
\begin{align}
\label{eq:unpme}
\text{unpolarized:} \quad \overline{\left| M \right|}^{\: 2} &=
\frac{1}{2} \left[ \left|M\right|^2(++) + \left|M\right|^2(+-)\right]\mko\\
\label{eq:polme}
\text{polarized:} \quad  \Delta\left|M\right|^2 &=
\frac{1}{2} \left[ \left|M\right|^2(++) - \left|M\right|^2(+-)\right]\mko
\end{align}
where the polarization indices here denote the helicities of the
incoming particles. The corresponding partonic differential cross sections
$d\hat{\sigma}$ and $d\Delta\hat{\sigma}$ are obtained by phase-space
integration over $\overline{\left| M \right|}^{\: 2}$ and
$\Delta\left|M\right|^2$, respectively. There is one more somewhat
sophisticated complication. As we have noted above, the unpolarized
cross section is averaged over the helicities, i.e., for both the
incoming photon and nucleon we have divided by a factor $2$ for both
possible helicities. But we will regularize the spurious singularities occurring
in the higher order corrections by calculating in $n=4+\vep$
dimensions and only take the limit $\vep\rightarrow 0$ when all
singularities have canceled. A {\em massless} boson in $n$ dimensions has
$n-2=2(1+\vep/2)$, and not $2$, spin degrees of freedom\footnote{A
  polarization {\em vector} has $n$ components and satisfies two conditions: Lorentz
$k\cdot\epsilon=0$ and gauge freedom 
$\epsilon_\mu\rightarrow \epsilon'_\mu=\epsilon_\mu+a k_\mu$.}.
So we should divide by $n-2$
and not by $2$ when calculating in $n=4+\vep$ dimensions. We treat
this issue by defining 
%
\begin{equation}
\label{eq:avfac}
E_\vep\equiv\left\{\begin{array}{cr}1/(1+\frac{\vep}{2})&
\text{unpolarized}\\1&\text{polarized}\end{array}\right.\mko
\end{equation}
and adding the rule that the matrix elements have to be multiplied by
a factor $E_\vep$ for each incoming boson. Note that $E_\vep=1$ for
the polarized case, since the factor $1/4$ occurring in \eqf{eq:fsig} just
conveniently keeps experimental and theoretical definitions on par in
the ``real world'' of four dimensions. 

As is obvious from \eqf{eq:unpme} and \eqf{eq:polme}, it would be of
great practical advantage if one could obtain matrix elements for
specified helicities. By calculating $\left|M\right|^2(++)$ and
$\left|M\right|^2(+-)$ separately, we would gain both the polarized
and unpolarized matrix elements {\em simultaneously}.
Since the unpolarized processes
under consideration in this work have already been calculated, we
could then use the re-calculation of the unpolarized results as a 
check of our new polarized results! The needed helicity projection operators
are well known, see e.g. \cite{cit:cragie}, so for the incoming (anti)quarks with
momentum $p$, mass $m$ and definite helicity $h=+1,-1$ we use
%
\begin{equation}
\label{eq:polquark}
\begin{aligned}
u(p,h)\bar{u}(p,h)&=\frac{1}{2}(\dirac[.5pt]{p}+m)(1-h\gamma_5)\mko\\
v(p,h)\bar{v}(p,h)&=\frac{1}{2}(\dirac[.5pt]{p}-m)(1+h\gamma_5)\mpu
\end{aligned}
\end{equation}
Note that we recover the usual unpolarized completeness relations when
summing over $h$. For outgoing (anti)quarks, where we have to sum over
the unspecified helicities, 
we use the usual $\sum_h u\bar{u}=\dirac[.5pt]{p}+m$
and $\sum_h v\bar{v}=\dirac[.5pt]{p}-m$.

For a (real) incoming photon or gluon with momentum $k$ and definite helicity $\lambda$, we have
\begin{equation}
\label{eq:polalt}
\epsilon_{\mu}(k,\lambda)\, \epsilon^*_{\nu}(k,\lambda) =
\frac{1}{2} \left[-g_{\mu\nu} 
+\frac{k_\mu \eta_\nu+k_\nu \eta_\mu}{k\cdot \eta}
+i \lambda \epsilon_{\mu\nu\rho\sigma}
\frac{k^{\rho} \eta^{\sigma}}{k \cdot \eta} \right]\mko
\end{equation}
where $\eta$ is an arbitrary light-like ($\eta^2=0$) four-vector with
$k\cdot\eta\neq 0$.
Upon summing over the helicities $\lambda$ we obtain the
well-known physical polarization tensor $P_{\mu\nu}$. Thus when we sum
over the unspecified helicities of outgoing photons or gluons, we employ
$\sum_\lambda \epsilon_{\mu} \epsilon^*_{\nu}=P_{\mu\nu}=-g_{\mu\nu}  +\frac{k_\mu \eta_\nu+k_\nu \eta_\mu}{k\cdot \eta}$
as the $\epsilon\/$-tensor term drops out. 
However, \eqf{eq:polalt} introduces a lot of terms depending on the
arbitrary vector $\eta$ into the calculation. It is of course a nice
internal check of the calculation to see this dependence cancel out in the end,
but since the intermediate terms are very lengthy, we have chosen
to minimize the number of occurring terms.

\begin{figure}[th]
\vspace*{-0.3cm}
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(330,110)
\Line(0,31.5)(60,31.5)
\Line(0,31.5)(0,36.5)
\Line(60,31.5)(60,26.5)
\ArrowArc(30,31.5)(25,5,90)
\ArrowArc(30,31.5)(25,90,175)
\ArrowArc(30,31.5)(25,185,270)
\ArrowArc(30,31.5)(25,270,355)
\Gluon(30,56.5)(30,41.5){-2.5}{2}
\Gluon(30,21.5)(30,6.5){-2.5}{2}
\GlueArc(30,31.5)(10,10,90){2.5}{2}
\GlueArc(30,31.5)(10,90,170){2.5}{2}
\GlueArc(30,31.5)(10,190,270){2.5}{2}
\GlueArc(30,31.5)(10,270,350){2.5}{2}
\Line(90,31.5)(150,31.5)
\Line(90,31.5)(90,36.5)
\Line(150,31.5)(150,26.5)
\ArrowArc(120,31.5)(25,5,90)
\ArrowArc(120,31.5)(25,90,175)
\ArrowArc(120,31.5)(25,185,270)
\ArrowArc(120,31.5)(25,270,355)
\Gluon(120,56.5)(120,41.5){-2.5}{2}
\Gluon(120,21.5)(120,6.5){-2.5}{2}
\GlueArc(120,31.5)(10,10,90){2.5}{2}
\GlueArc(120,31.5)(10,90,170){2.5}{2}
\GlueArc(120,31.5)(10,190,270){2.5}{2}
\GlueArc(120,31.5)(10,270,350){2.5}{2}
\Line(180,31.5)(240,31.5)
\Line(180,31.5)(180,36.5)
\Line(240,31.5)(240,26.5)
\ArrowArc(210,31.5)(25,5,90)
\ArrowArc(210,31.5)(25,90,175)
\ArrowArc(210,31.5)(25,185,270)
\ArrowArc(210,31.5)(25,270,355)
\Gluon(210,56.5)(210,41.5){-2.5}{2}
\Gluon(210,21.5)(210,6.5){-2.5}{2}
\DashCArc(210,31.5)(10,10,170){3}
\DashCArc(210,31.5)(10,190,350){3}
\ArrowArcn(210,31.5)(15,65,25)
\ArrowArcn(210,31.5)(15,245,205)
\Line(270,31.5)(330,31.5)
\Line(270,31.5)(270,36.5)
\Line(330,31.5)(330,26.5)
\ArrowArc(300,31.5)(25,5,90)
\ArrowArc(300,31.5)(25,90,175)
\ArrowArc(300,31.5)(25,185,270)
\ArrowArc(300,31.5)(25,270,355)
\Gluon(300,56.5)(300,41.5){-2.5}{2}
\Gluon(300,21.5)(300,6.5){-2.5}{2}
\DashCArc(300,31.5)(10,10,170){3}
\DashCArc(300,31.5)(10,190,350){3}
\ArrowArc(300,31.5)(15,25,65)
\ArrowArc(300,31.5)(15,205,245)
\Text(75,31.5)[]{=}
\Text(165,31.5)[]{$-$}
\Text(255,31.5)[]{$-$}
\Text(75,94.5)[]{=}
\Text(165,94.5)[]{+}
\Text(255,94.5)[]{+}
\Text(30,94.5)[]{$P_{\mu\nu}\mapsto\circ$}
\Text(120,94.5)[]{$-g_{\mu\nu}\mapsto\bullet$}
\Text(210,94.5)[]{$\frac{\eta_\mu k_\nu}{\eta\cdot k}$}
\Text(300,94.5)[]{$\frac{k_\mu\eta_\nu}{\eta\cdot k}$}
\Text(15,40)[]{$\circ$}
\Text(45,40)[]{$\circ$}
\Text(105,40)[]{$\bullet$}
\Text(135,40)[]{$\bullet$}
\end{picture}
\end{center}
%
\mycap{fig:ghost}{External Ghosts Eliminate Unphysical
  Polarizations}{Graphical ``rule'' illustrating 
the replacement of the physical polarization sum 
$P_{\mu\nu}$ $(\circ)$ by $-g_{\mu\nu}$ $(\bullet)$ and appropriate ghost
contributions (dashed lines). The minus signs in the lower half of the 
figure are due to the cut ghost loop.}
\end{figure}

We will simply ignore
the $(k^\mu \eta^\nu+k^\nu \eta^\mu)/(k\cdot \eta)$ term, which will of course 
introduce unphysical polarizations. But they only contribute in graphs 
containing a triple-gluon vertex with two external gluons 
and we can eliminate these
contributions by subtracting similar diagrams with two external ghosts,
see \fif{fig:ghost} for illustration.
Of course there is a trade-off: we got
rid of all the ``unpolarized'' $\eta\/$-terms, but we need to calculate
more diagrams. However, the number of triple-gluon graphs with two
external gluons is small (one in the case of photoproduction), the
ghost diagrams are easy to calculate and the cancellation of all the 
$\eta\/$-terms is implicit in the procedure. The graphical derivation
shown in \fif{fig:ghost} is explained in more detail in
\cite{cit:ghost,cit:chli,cit:sterman}. Basically it exploits a
Slavnov-Taylor identity derived in \cite{cit:slav1,cit:slav2}, see
also \scf{sec:ward}. 
A  further reduction of terms is achieved by setting the remaining
$\eta$ in the $\epsilon\/$-tensor part of the polarization vector of
an incoming particle to the 
momentum of the other incoming particle. Since we calculate with incoming
{\em partons},
which are assumed to be on-shell and massless, the parton momenta 
$k_1$ and $k_2$ are
light-like $k_1^2=k_2^2=0$ and the scalar product 
$k_1\cdot k_2=s/2\neq 0$,
with $s$ being the non-zero center-of-mass energy squared. 
So the momenta can be used as choices 
for $\eta$. Since then all scalar products in matrix
elements are written in terms of the process momenta only,
cancellations occur in each of the matrix elements instead of just in
the sum. So effectively we will use for a
(real) incoming photon or gluon with momentum $k_1$ and definite
helicity $\lambda_1$  
%
\begin{equation}
\label{eq:polgluon}
\epsilon_{\mu}(k_1,\lambda_1)\, \epsilon^*_{\nu}(k_1,\lambda_1) =
\frac{1}{2} \left[-g_{\mu\nu} + i \lambda_1 \epsilon_{\mu\nu\rho\sigma}
\frac{k_1^{\rho} k_2^{\sigma}}{k_1 \cdot k_2} \right]\mko
\end{equation}
where the other incoming particle has momentum $k_2$. For the outgoing
photons or gluons we just use the metric
$\sum_\lambda \epsilon_{\mu} \epsilon^*_{\nu}=-g_{\mu\nu}$. 

Note that parity conservation
implies that the terms with and without dependence on the
helicity do not mix. That is for helicities $\lambda_1$ and $\lambda_2$: 
$\left|M\right|^2(\lambda_1,\lambda_2)=A+\lambda_1 B+\lambda_2 C+\lambda_1\lambda_2 D$, 
with $\left|M\right|^2(++)=\left|M\right|^2(--)$ and $\left|M\right|^2(+-)=\left|M\right|^2(-+)$
implies $B=C=0$. Thus \eqf{eq:unpme} and \eqf{eq:polme} directly yield
\begin{equation}
\label{eq:simple}
\left|M\right|^2(\lambda_1,\lambda_2)=
\overline{\left| M \right|}^{\:2}+\lambda_1 \lambda_2
\Delta\left|M\right|^2\mpu
\end{equation}
So if we do not specify the two helicities of the incoming particles, 
be it boson or fermion, we can directly read off the polarized matrix element
as the coefficient of the product of the helicities and the
unpolarized matrix element as the rest. In practice we have used this
to obtain both matrix elements directly.  

Only one problem remains: The quantities $\epsilon_{\mu\nu\rho\sigma}$ and $\gamma_5$ introduced 
by \eqf{eq:polgluon} and \eqf{eq:polquark}, respectively, are of
purely four-dimensional nature and there exists no straightforward
continuation to $n\neq 4$ dimensions. We treat them by applying the
HVBM prescription \cite{cit:hvbm1,*cit:hvbm2}, which provides an internally consistent
extension of $\epsilon_{\mu\nu\rho\sigma}$ and $\gamma_5$ to arbitrary
dimensions. In this scheme the $\epsilon$-tensor continues to be a genuinely
four-dimensional object and $\gamma_5$ is defined as in four
dimensions, implying $\left\{\gamma^\mu,\gamma_5\right\} = 0$ for
$\mu=0,\,1,\,2,\,3$, but $\left[\gamma^\mu,\gamma_5\right]=0$
otherwise. This effectively splits the
$n$-dimensional space into two subspaces, each one equipped with its
own metric: one containing the four
space-time dimensions and one containing the remaining $n-4$ dimensions,
denoted ``hat-space'' henceforth. 
In the matrix elements we then encounter not only conventional
$n$-dimensional scalar products of two momenta, like 
$k\cdot p=g_{\mu\nu} k^\mu p^\nu$, which can be expressed in terms of
the usual Mandelstam variables, but also similar scalar products in 
hat-space $\widehat{k\cdot p}=\hat{g}_{\mu\nu} \hat{k}^\mu
\hat{p}^\nu$. 

It would seem that this complicates the polarized calculation
considerably, as we have additional hat space terms which require 
separate treatment in the phase-space integration.
However, we are going to calculate
one-particle-inclusive (1PI) cross sections. That is, we {\em observe} one
of the outgoing particles, a heavy (anti)quark, while integrating over 
the rest of the outgoing particles. Any external observed momentum is inherently
four-dimensional and thus has no hat space components.
We of course also observe the incoming particles, so
three momenta are directly set four-dimensional. Furthermore
energy-momentum conservation implies that the sum of the other
momenta is also four-dimensional. Incoming partons will carry a
fraction of the momentum of their parents, thus the same applies for
the partonic sub-processes. So in 1PI $2\rightarrow 2$ processes 
{\em all} momenta will be four-dimensional! Thus no hat contributions
exist there. On the other hand in 1PI $2\rightarrow 3$ processes,
where we cannot eliminate all hat components, we
can obviously chose to work in the center-of-mass system of the two
momenta that can have non-zero hat components. Then their hat
components are opposite and equal $\hat{p}=-\hat{k}$, and only one
scalar hat product 
$\hat{k}^2$ occurs in the matrix elements and has to be taken care of in
the phase-space integration. For this reason we just forget about
hat space completely in this and the next chapter, which only treat 
$2\rightarrow 2$ processes. In \chf{chap:real} we will introduce the Gottfried-Jackson frame
\cite{cit:gott,cit:ellis}, which introduces center-of-mass hat components, to
treat the $2\rightarrow 3$ processes. There it is also shown, that
almost all hat contributions are of ${\cal O}(\vep)$ and hence drop
out when the limit $\vep\rightarrow 0$ is taken in the end.
A final complication
of the HVBM scheme \cite{cit:hvbm1,*cit:hvbm2} is the violation of the helicity conservation at
the $qqg$-vertex, see \cite{cit:nlospl1,*cit:nlospl2} for a thorough
discussion. However, this problem is easily treated by a finite
scheme transformation during mass factorization, as is accordingly
discussed in \chf{chap:mfak}. 

\section{Born Cross Sections in $n=4+\vep$ Dimensions\label{sec:bornx}}

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(362,83)
\put(51,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){4}{5}
    \ArrowLine(15.5,48)(35.5,48)
    \ArrowLine(15.5,15)(35.5,15)
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \ArrowLine(51,7)(51,56)
    \ArrowLine(51,56)(102,56)
    \Text(0,56)[r]{$k_1~$}
    \Text(0,13)[r]{$k_2~$}
    \Text(0,1)[r]{$a~$}
    \Text(102,62)[l]{$~\;p_1$}
    \Text(102,50)[l]{$~\;i$}
    \Text(102,13)[l]{$~\;p_2$}
    \Text(102,1)[l]{$~\;j$}
  \end{picture}
}
\Text(107,0)[b]{\bf (a)}
% crossed
\put(209,20) {
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){4}{5}
    \ArrowLine(15.5,48)(35.5,48)
    \ArrowLine(15.5,15)(35.5,15)
    \SetWidth{1.8}
    \Line(51,7)(73.67,28.78)
    \ArrowLine(79.33,34.22)(102,56)
    \ArrowLine(51,56)(51,7)
    \ArrowLine(102,7)(79.33,28.78)
    \Line(79.33,28.78)(51,56)
    \Text(0,56)[r]{$k_1~$}
    \Text(0,13)[r]{$k_2~$}
    \Text(0,1)[r]{$a~$}
    \Text(102,62)[l]{$~\;p_1$}
    \Text(102,50)[l]{$~\;i$}
    \Text(102,13)[l]{$~\;p_2$}
    \Text(102,1)[l]{$~\;j$}
  \end{picture}
}
\Text(265,0)[b]{\bf (b)}
\end{picture}
\end{center}
\mycap{fig:born}{LO Photoproduction Graphs}{Feynman diagrams for the LO photon-gluon fusion
process $\gamma g\rightarrow Q \overline{Q}$.}
\end{figure}

In this section we will re-calculate the well-known LO results for the
unpolarized and polarized photo- and hadroproduction of heavy flavors.
In our NLO calculations we will later encounter $1/\vep^2$ and $1/\vep$ poles,
see \chf{chap:virtual} and \chf{chap:real}, which will always
multiply the corresponding Born results in some form. Naturally
then the calculation of all finite parts, also in
the removal of the infinities by renormalization
(\chf{chap:renorm}) and mass factorization (\chf{chap:mfak}), requires  
the extension of the LO calculations up to ${\cal{O}}(\vep^2)$ 
in $n=4+\vep$ dimensions. In the following we derive the $2\rightarrow 2$
phase-space integration and the squared matrix elements 
in $n$ dimensions, in order to obtain the
$n\/$-dimensional Born cross section.
Of course we can also take the $n\rightarrow 4$ limit of the
results to extract the LO predictions themselves. 

We start by calculating LO photoproduction, which just has the
photon-gluon-fusion (PGF) diagrams depicted in \fif{fig:born}.
We use the following external momentum and color assignment (color
is discussed in \apf{sec:colfac})  
%
\begin{equation}
\label{eq:loreac}
\vec{\gamma} (k_1)+\vec{g}^{\;a}(k_2)\rightarrow Q_i(p_1)+\overline{Q}_j(p_2)\mko
\end{equation}
and the corresponding Mandelstam variables are given by
\begin{align}
\label{eq:lomandel}
s&\equiv(k_1+k_2)^2=2 k_1\cdot k_2\mko\notag\\ 
t_1&\equiv t-m^2=(k_2-p_2)^2-m^2=-2 k_2\cdot p_2\mko\\
u_1&\equiv u-m^2=(k_1-p_2)^2-m^2=-2 k_1\cdot p_2\mko\notag\\
\label{eq:st1u1}
k_1&+k_2=p_1+p_2\qquad\curvearrowright\qquad s+t_1+u_1=0\mpu
\end{align}
All the external lines are on-shell: $k_1^2=k_2^2=0$ (real photon)
and $p_1^2=p_2^2=m^2$, with $m$ denoting the heavy quark mass.
All trace calculations in $n=4+\vep$ dimensions are performed using the
{\tt Mathematica} \cite{cit:math} 
package {\tt Tracer} \cite{cit:tracer}. 

In order to present the unpolarized and polarized results
simultaneously in the most compact form,
we will use henceforth $|\tilde{M}|^2$
to denote {\em both} the unpolarized 
$\overline{\left| M \right|}^{\: 2}$ and polarized
$\Delta\left|M\right|^2$ {\em color-averaged} squared matrix elements
calculated according to \eqf{eq:unpme} and \eqf{eq:polme}, respectively. 
Similarly, in \eqf{eq:lores} below,
$\tilde{B}_\qed$ denotes either the unpolarized $B_\qed$ or
the polarized $\Delta B_\qed$ and we will use this kind of tilde
notation for all occurring unpolarized and polarized pairs. 
The LO result for PGF can then be expressed as 
%*
\begin{gather}
\label{eq:lores}
|\tilde{M}|^2_{\text{LO}\gamma g}=E_\vep^2\, g^2 e^2 e_Q^2
\tilde{B}_\qed\mko\\ 
\begin{gathered}
\label{eq:bqed}
\Delta B_\qed =\left(\frac{t_1}{u_1}+\frac{u_1}{t_1}\right)
\left(\frac{2 m^2 s}{t_1 u_1}-1\right)\mko\\
B_\qed =\frac{t_1}{u_1}+\frac{u_1}{t_1}+
\frac{4 m^2 s}{t_1 u_1}\left(1-\frac{m^2 s}{t_1 u_1}\right)+\vep
\left(\frac{s^2}{t_1 u_1}-1\right)+\vep^2\frac{s^2}{4 t_1 u_1}\mko
\end{gathered}
\end{gather}
where $g$ and $e$ are the strong and electromagnetic
coupling constants, respectively, and $e_Q$ is the electromagnetic
charge of the heavy quark in units of $e$, e.g., $e_Q=e_c=2/3$ for
charm quarks.
Notice that the polarized $\Delta B_\qed$ retains its
four-dimensional form and receives no ${\cal{O}}(\vep)$
contributions, in contrast to the unpolarized $B_\qed$.  
Furthermore the color-averaged color-factor\footnote{See \apf{sec:colfac}
  for details on the calculation of $SU(n)$ color-factors.
  In \eqf{eq:lores} the color-factor $1/2$ is already included,
  i.e., the colorless matrix elements give
  $2 E_\vep^2\, g^2 e^2 e_Q^2 \tilde{B}_\qed$.} 
for the squared matrix elements simply gives 
$\trace{T^aT^a}/(N_C^2-1)=1/2$, with the number of colors $N_C=3$, 
so compared to the $\delta_{ii}=N_C$ of the
$\gamma\gamma\rightarrow Q\overline{Q}$ process
we find a characteristic factor $1/(2 N_C)$. The name $\tilde{B}_\qed$
is hence motivated by the fact that we find the same function even in
the pure QED process. We will see that it still appears when the
remaining photon is also replaced by a gluon.

To obtain the $n\/$-dimensional cross section, we also need to perform 
the $2\rightarrow 2$ phase-space integration in $n$ dimensions.
Choosing the center-of-mass system (CMS) with
$k_1=\sqrt{s/4}(1,0,0,1,\hat{0})$ and
$p_2=(E_2,0,|\vec{p}_2|\sin\xi,|\vec{p}_2|\cos\xi,\hat{0})$, with all
hat components zero as discussed in the previous section, we find
%
\begin{align}
\label{eq:ps2o}
\psz&=\int\frac{d^np_1}{(2\pi)^{n-1}}
\frac{d^np_2}{(2\pi)^{n-1}}
\delta(p_1^2-m^2)\Theta(E_1)\delta(p_2^2-m^2)\Theta(E_2)
(2\pi)^n\delta^{(n)}(k_1+k_2-p_1-p_2)\notag\\
&=\frac{1}{(2\pi)^{n-2}}\delta(s+t_1+u_1)\int d^np_2
  \delta(p_2^2-m^2)\Theta(E_2)\notag\\
&=\frac{\pi^{\frac{n}{2}-1}}{(2\pi)^{n-2}}\;
\frac{\delta(s+t_1+u_1)}{\Gamma(\frac{n}{2}-1)}
\int dE_2 (E_2^2-m^2)^\frac{n-3}{2} \Theta(E_2)
\int_0^\pi d\xi \sin^{n-3}\xi\mpu
\end{align}
By transforming to invariant variables
$(E_2,\xi)\rightarrow(t_1,u_1)$, we immediately get the
standard $2\rightarrow2$ phase-space in $n=4+\vep$ dimensions
%
\begin{equation}
\label{eq:ps2}
\psz= \frac{2\pi}{s}\delta(s+t_1+u_1)\left[(4\pi)^{2+\frac{\vep}{2}}
\Gamma(1+\frac{\vep}{2})\right]^{-1}
\left(\frac{t_1 u_1-m^2 s}{s}\right)^{\frac{\vep}{2}} dt_1 du_1\mpu
\end{equation}

Now one can write the $n$-dimensional $2\rightarrow 2$ cross section as
%*
\begin{align}
\label{eq:2t2}
\frac{d^2\tilde{\sigma}_{2\rightarrow 2}}{dt_1du_1}&=
F_\vep \delta (s+t_1+u_1) |\tilde{M}|^2\mko\\
\label{eq:feps}
F_\vep&\equiv\frac{\pi}{s^2}\left[(4\pi)^{2+\frac{\vep}{2}}
\Gamma(1+\frac{\vep}{2})\right]^{-1}
\left(\frac{t_1 u_1-m^2 s}{\mu^2 s}\right)^{\frac{\vep}{2}}\mko
\end{align}
where $F_{\vep}$ collects all phase-space factors given in
\eqf{eq:ps2}, the flux factor $1/2s$, and
the mass parameter $\mu$ is introduced to keep the gauge couplings 
$g$ and $e$ dimensionless in $n$ dimensions.
$\tilde{\sigma}$ denotes the unpolarized and 
polarized cross section  $\sigma$ and $\Delta\sigma$, respectively.
$d\tilde{\sigma}^{(0)}_{g\gamma}$ can now be obtained from
\eqf{eq:2t2} by inserting the squared matrix elements of
\eqf{eq:lores}. 
If one is only interested in the Born result itself, one can of course 
perform the $\vep\rightarrow 0$ limit in \eqf{eq:lores} 
and simply use $F_{\vep =0}=1/(16 \pi s^2)$. Our four-dimensional LO photoproduction
results for $\sigma^{(0)}_{g\gamma}$ and
$\Delta\sigma^{(0)}_{g\gamma}$ agree with those in
\cite{cit:lounp,cit:smne} and those derivable from
\cite{cit:lopol,*cit:lopo2,cit:ngg1,*cit:ngg2}, respectively.

\begin{figure}
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1.7}
\begin{picture}(386,80)
\put(0,25){
  \begin{picture}(60,25)
    \SetWidth{0.47}
    \Gluon(0,25)(20,12.5){2}{3}
    \Gluon(0,0)(20,12.5){2}{3}
    \Gluon(20,12.5)(40,12.5){2}{3}
    \ArrowLine(10,0)(20,6.25)
    \ArrowLine(10,25)(20,18.75)
    \SetWidth{1.06}
    \ArrowLine(60,0)(40,12.5)
    \ArrowLine(40,12.5)(60,25)
    \Text(0,51)[r]{$k_1~$}
    \Text(0,39)[r]{$a~$}
    \Text(0,6)[r]{$k_2~$}
    \Text(0,-6)[r]{$b~$}
    \Text(102,51)[l]{$~p_1$}
    \Text(102,39)[l]{$~i$}
    \Text(102,6)[l]{$~p_2$}
    \Text(102,-6)[l]{$~j$}
  \end{picture}
}
\put(142,25){
  \begin{picture}(60,25)
    \SetWidth{0.47}
    \DashArrowLine(0,25)(20,12.5){4}
    \DashArrowLine(20,12.5)(0,0){4}
    \Gluon(20,12.5)(40,12.5){2}{3}
    \SetWidth{1.06}
    \ArrowLine(60,0)(40,12.5)
    \ArrowLine(40,12.5)(60,25)
    \Text(0,51)[r]{$k_1~$}
    \Text(0,39)[r]{$a~$}
    \Text(0,6)[r]{$k_2~$}
    \Text(0,-6)[r]{$b~$}
    \Text(102,51)[l]{$~p_1$}
    \Text(102,39)[l]{$~i$}
    \Text(102,6)[l]{$~p_2$}
    \Text(102,-6)[l]{$~j$}
  \end{picture}
}
\put(284,25){
  \begin{picture}(60,25)
    \SetWidth{0.47}
    \DashArrowLine(20,12.5)(0,25){4}
    \DashArrowLine(0,0)(20,12.5){4}
    \Gluon(20,12.5)(40,12.5){2}{3}
    \SetWidth{1.06}
    \ArrowLine(60,0)(40,12.5)
    \ArrowLine(40,12.5)(60,25)
    \Text(0,51)[r]{$k_1~$}
    \Text(0,39)[r]{$a~$}
    \Text(0,6)[r]{$k_2~$}
    \Text(0,-6)[r]{$b~$}
    \Text(102,51)[l]{$~p_1$}
    \Text(102,39)[l]{$~i$}
    \Text(102,6)[l]{$~p_2$}
    \Text(102,-6)[l]{$~j$}
  \end{picture}
}
\Text(55,0)[]{\bf (a)}
\Text(268,0)[]{\bf (b)}
\end{picture}
\end{center}
\mycap{fig:trigl}{LO Triple-Gluon Vertex Graph}{Feynman diagrams for
  (a) the LO triple-gluon vertex contribution and (b) the
  corresponding ghost graphs according to \fif{fig:ghost}
  for the gluon-gluon fusion
  process $g g\rightarrow Q \overline{Q}$.}
\end{figure}

Next we will calculate the gluon-gluon cross section for LO hadroproduction. We replace in
\fif{fig:born} the photon by a gluon and use the external momentum and
color assignment 
%
\begin{equation}
\label{eq:bggm}
\vec{g}^{\;a}(k_1)+\vec{g}^{\;b}(k_2)\rightarrow Q_i(p_1)+\overline{Q}_j(p_2)\mpu
\end{equation}
Of course we now have to add the triple-gluon contribution of
\fif{fig:trigl}, which has the same external momenta and color and 
an internal gluon with the color index $c$.
To obtain incoming physical gluons, we 
subtract the incoming ghost contributions, shown in
\fif{fig:trigl}~(b), according to \fif{fig:ghost}. Concerning the 
color-factors we now get two distinct contributions. After replacing the
photon by a gluon in \fif{fig:born}, the squared matrix element of
graph (a) with (a) and (b) with (b) both have a (color-averaged) color-factor 
$X=\trace{T^aT^bT^bT^a}/(N_C^2-1)^2=2 C_F/[4 (N_C^2-1)]=1/(4 N_C)$, with 
$C_F=(N_C^2-1)/(2 N_C)$. However, the interference of these two graphs
gives similarly 
$\trace{T^aT^bT^aT^b}/(N_C^2-1)^2=X-Y$, with $Y=C_A/[4 (N_C^2-1)]$
and $C_A=N_C$. The same color-factor $Y$ multiplied with a
(complex) number also appears {\em on its own}
for the square of, and interference with, the triple-gluon vertex diagram of
\fif{fig:trigl} (and of course also for the ghost
contributions), e.g., for 
the interference of \fif{fig:born}~(a), $\gamma\rightarrow g$, 
with \fif{fig:trigl}~(a)
we obtain $\trace{T^aT^bT^c}f^{abc}/(N_C^2-1)^2=i Y$. 
We see that for the color-factor $X$ we
add the same ``colorless'' squared matrix elements with the same weight as in the photoproduction
case, whereas for the color-factor $Y$ we collect the new
non-abelian matrix elements and an abelian interference contribution. The
result
\begin{equation}
\label{eq:gglo}
|\tilde{M}|^2_{\text{LO}g g}=E_\vep^2\, g^4
\frac{1}{2(N_C^2-1)}\left[2 C_F-C_A \frac{2 t_1
    u_1}{s^2}\right]\tilde{B}_\qed\mko
\end{equation}
to be used with \eqf{eq:bqed} and \eqf{eq:2t2}, then displays 
in the color-factor $X$ part the photoproduction 
result of \eqf{eq:lores} with strong couplings only and with the
characteristic factor $1/(2 N_C)$ for changing a photon to a gluon. 
On the other hand, the color-factor $Y$ part has different dynamics,
as is evident by 
the additional factor $2 t_1 u_1/s^2$. This pattern
of recovering ``abelian'' parts as coefficients for certain
color-factors will repeat itself throughout the calculations.
Our result \eqf{eq:gglo} can be compared to 
\cite{cit:lopol,*cit:lopo2,cit:bkns}, see also 
\cite{cit:gor1,*cit:gor2,cit:ghost} for earlier work on 
the unpolarized hadroproduction of heavy quarks in LO.  

\begin{figure}[th]
\begin{center}
\SetScale{1.7}
\setlength{\unitlength}{1pt}
\begin{picture}(102,60)
  \SetWidth{0.47}
  \ArrowLine(0,25)(20,12.5)
  \ArrowLine(20,12.5)(0,0)
  \Gluon(20,12.5)(40,12.5){2}{3}
  \SetWidth{1.06}
  \ArrowLine(60,0)(40,12.5)
  \ArrowLine(40,12.5)(60,25)
  \Text(0,51)[r]{$k_1~$}
  \Text(0,39)[r]{$j~$}
  \Text(0,6)[r]{$k_2~$}
  \Text(0,-6)[r]{$i~$}
  \Text(102,51)[l]{$~p_1$}
  \Text(102,39)[l]{$~k$}
  \Text(102,6)[l]{$~p_2$}
  \Text(102,-6)[l]{$~l$}
\end{picture}
\end{center}
\mycap{fig:qqbar}{LO Quark-Antiquark Annihilation}{The LO quark-antiquark
  annihilation process $q \overline q\rightarrow Q \overline{Q}$.}
\end{figure}

Finally, we will calculate the LO quark-antiquark annihilation process 
depicted in \fif{fig:qqbar}. The external momentum and color
assignment is
% 
\begin{equation}
\label{eq:bqaqm}
\vec{q}_j(k_1)+\vec{\bar{q}}_i(k_2)\rightarrow Q_k(p_1)+\overline{Q}_l(p_2)\mpu
\end{equation}
Here the color-factor is simply
$\trace{T^aT^b}\trace{T^aT^b}/N_C^2=C_F/(2 N_C)$,
where $a$ and $b$ are the color indices of the internal gluon in
amplitude and complex conjugate amplitude, respectively. Then we get 
\begin{gather}
\label{eq:qqbar}
|\tilde{M}|^2_{\text{LO}q\overline{q}}=
\frac{C_F}{N_C} g^4 \tilde{A}_\qed\mko\\
\begin{gathered}
\label{eq:aqed}
\Delta A_\qed =-\frac{t_1^2+u_1^2}{s^2}
-\frac{2 m^2}{s}+\frac{\varepsilon}{2}\mko\\
A_\qed =\frac{t_1^2+u_1^2}{s^2}
+\frac{2 m^2}{s}+\frac{\varepsilon}{2}\mpu
\end{gathered}
\end{gather}
There is no ${\cal O}(\vep^2)$ contribution.
If we had calculated the same process with an internal photon,
we would have obtained the same result except for the changed
color-factor $\delta_{ii} \delta_{kk}/N_C^2=1$ and the
electromagnetic instead of the strong coupling, 
hence the name $\tilde{A}_\qed$.
The unpolarized $n\/$-dimensional result agrees with the one in
\cite{cit:smne}. 

\begin{figure}[htb]
\begin{center}
\epsfig{file=dptclo.eps,width=\textwidth}
\end{center}
\vspace{-0.6cm}
\mycap{fig:lopred}{Total LO Charm Spin Asymmetry at RHIC}
  {Total LO charm spin asymmetry at 
  RHIC \protect\cite{cit:rhic1,*cit:rhic2,*cit:rhic3,*cit:rhic4}
  for $\sqrt{S}=200,~500$~GeV
  (thick, thin lines) for different polarized parton sets 
  \protect\cite{cit:grsv,cit:gs} and the unpolarized GRV'94 densities
  \protect\cite{cit:grv94}, plotted as
  function of $x_T^{\text{min}}$. This means varying the $p_T\/$-cut 
  $p_T\ge p_T^{\text{min}}$, where
  $x_T^{\text{min}}=p_T^{\text{min}}/p_T^{\text{max}}$. 
  For illustration the two $p_T^{\text{min}}$ values corresponding 
  to $x_T^{\text{min}}=0.02$ and
  $\sqrt{S}=200$ and $500$~GeV, respectively, are inserted.     
  An estimate of $\pm\delta A^c_{pp}$ according to
  \eqf{eq:aerr} is also shown.}
\end{figure}

Note that helicity conservation at a 
(massless) quark-{\em anti\/}quark vertex requires that 
$\left|M\right|^2(++)=0$. Thus according to \eqf{eq:unpme} and
\eqf{eq:polme} we must have 
$\Delta\left|M\right|^2=-\overline{\left|M \right|}^{\: 2}$.
But we find from \eqf{eq:aqed} that 
$\Delta\left|M\right|^2+\overline{\left|M \right|}^{\: 2}\sim\vep\neq 0$!
This is due to the commuting $\gamma_5$ in the $\vep\/$-dimensional
hat-space of the HVBM scheme \cite{cit:hvbm1,*cit:hvbm2}. However, this 
violation of helicity conservation only becomes relevant when 
$\tilde{A}_\qed$ appears in front of NLO poles $1/\vep$. For the pure
LO process the limit $\vep\rightarrow 0$ can be taken and helicity
conservation is restored. In NLO, we have to subtract $\Delta A_\qed$ of
\eqf{eq:aqed} in the mass factorization procedure of \chf{chap:mfak},
if the NLO subprocesses are calculated in the HVBM scheme as well, as
they are here. This corresponds to a finite scheme transformation and
will help restoring helicity conservation. 
Only similar helicity violations due to $\Delta P_{qq}$ remain to be 
removed then, see \chf{chap:mfak} for details. 
It is for this reason that we
quote the ``unphysical'' HVBM result for the ${\cal O}(\vep)$ of
$\Delta A_\qed$, instead of using $\Delta A_\qed=-A_\qed$.
This completes our derivation of the LO matrix elements and cross
sections for photoproduction and hadroproduction. The corresponding
QED process with two gammas in the initial state can also be derived
from the results shown here. 

In the next chapters we will show
how NLO corrections to these processes can be obtained. The theoretical 
motivation for doing so already has been given in the introduction. So we will
here simply include a plot, \fif{fig:lopred}, showing a LO prediction 
for the total charm hadroproduction asymmetry 
$A^c_{pp}=\Delta \sigma^c_{pp}/\sigma^c_{pp}$ at RHIC \cite{cit:rhic1,*cit:rhic2,*cit:rhic3,*cit:rhic4}
for two different center-of-mass
energies ($\sqrt{S}=200$~GeV with ${\cal L}=240~\mathrm{pb}^{-1}$ as
thick and $\sqrt{S}=500$~GeV with ${\cal L}=800~\mathrm{pb}^{-1}$ as
thin lines).
A cut on minimal transverse
momentum $p_T^{\text{min}}$ has been introduced, so the dependence on 
$x_T=p_T^{\text{min}}/p_T^{\text{max}}$, with the maximal
kinematically allowed transverse
momentum $p_T^{\text{max}}=\sqrt{S/4-m_c^2}$
is shown. For details on deriving hadronic cross sections see
\chf{chap:hsec}. A rough statistical error estimate using the formula
\begin{equation}
\label{eq:aerr}
\delta A^c_{pp}\simeq\frac{1}{P_p^2}\frac{1}{\sqrt{\varepsilon_c {\cal L}
\sigma_{pp}^c}}
\end{equation}
with a detection efficiency
of $\varepsilon_c=0.001$ is also displayed. The distance between the
lines for $\pm\delta A^c_{pp}$ is a crude estimate of the expected 
statistical error bars.
By inspecting this plot, it is obvious that in LO this
process, which will be measured soon at an experimental facility,
allows a very good separation of different $\Delta g$ on the market
\cite{cit:grsv,cit:gs}. Hence the calculation of NLO corrections is
needed also from a phenomenological point of view. Similar conclusions 
concerning (LO) photoproduction have already been drawn earlier, see for
example \cite{cit:mallot}.  

 
 


==> fakt.inc <==
\chapter{Mass Factorization\label{chap:mfak}}

Using the work of the last three chapters, we find that
the infrared singularities cancel in the 
sum of virtual and real contributions, as guaranteed by the
Bloch-Nordsieck and Kinoshita-Lee-Nauenberg theorems
\cite{cit:rvsc1,*cit:rvsc2,*cit:rvsc3,*cit:rvsc4}, respectively.
This includes collinear (mass) singularities, if they are accompanied by an
infrared singularity, i.e., 
$1/\vep^2=1/\vep|_{\text{IR}}\cdot 1/\vep|_{\text{M}}$ terms. 
However, there still can 
be singularities $1/\vep$ left over, which are purely collinear in nature.
We wish to show now how these singularities can be ``absorbed'' in a
redefinition of the parton densities, which are convoluted with the
partonic cross sections to obtain the experimentally measurable hadronic 
cross sections. A complete proof of mass factorization is of course
not the aim here. However, it is useful to see in detail how the method
works for one particular subprocess, since one can then by analogy easily
write down the formulae 
for all the other kinds of subprocesses occurring here. The proof that this procedure
can indeed be generalized and that the redefinition of the parton
densities is {\em universal}, i.e., the same in all QCD processes, can 
be found in the literature. An extension of the methods used here is
for example employed in \cite{cit:mfak} for the general proof. Note that we will
have to deal with {\em initial} collinear singularities only in our subprocesses. 

\begin{figure}[th]
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(342,193)
% photon q
\put(51,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \ArrowLine(0,7)(51,7)
    \ArrowLine(51,7)(102,7)
    \Gluon(51,7)(51,31.5){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,31.5)(51,31.5)
    \ArrowLine(51,31.5)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(102,110)[b]{\bf (a)}
% photon q crossed
\put(189,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \ArrowLine(0,7)(51,7)
    \ArrowLine(51,7)(102,7)
    \Gluon(51,7)(51,31.5){3}{3}
    \SetWidth{1.8}
    \ArrowLine(51,31.5)(102,31.5)
    \ArrowLine(51,56)(51,31.5)
    \ArrowLine(102,56)(51,56)
  \end{picture}
}
\Text(240,110)[b]{\bf (b)}
%  photon Q
\put(51,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(32,20){3}{3}
    \Gluon(70,20)(80,43.75){3}{3}
    \ArrowLine(0,7)(32,20)
    \ArrowLine(32,20)(70,20)
    \ArrowLine(70,20)(102,7)
    \SetWidth{1.8}
    \ArrowLine(102,31.5)(80,43.75)
    \ArrowLine(80,43.75)(102,56)
  \end{picture}
}
\Text(102,0)[b]{\bf (c)}
% photon Q crossed
\put(189,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(44.7,33){3}{3}
    \Photon(54.4,28)(70,20){-3}{1}
    \Gluon(32,20)(80,43.75){3}{5}
    \ArrowLine(0,7)(32,20)
    \ArrowLine(32,20)(70,20)
    \ArrowLine(70,20)(102,7)
    \SetWidth{1.8}
    \ArrowLine(102,31.5)(80,43.75)
    \ArrowLine(80,43.75)(102,56)
  \end{picture}
}
\Text(240,0)[b]{\bf (d)}
\end{picture}
\end{center}
%
\mycap{fig:qini}{NLO Photon-Light Quark Contribution}{Feynman diagrams for the  NLO light quark 
initiated subprocess $\gamma q\rightarrow Q \overline{Q} q$:
``Bethe-Heitler'' graphs (a) and (b), ``Compton'' graphs (c) and (d).} 
\end{figure}

It is fortunate that one of the $2\rightarrow 3$ subprocesses of our calculation is
ideal for the demonstration. 
In NLO photoproduction one encounters a new type of subprocess with a light (anti)quark in
the initial state, for which we will use the external momentum and color assignment
\begin{equation}
\label{eq:qmom}
\vec{\gamma}(k_1)+\vec{q}_j(k_2)\rightarrow Q_k(p_1)+\overline{Q}_l(p_2)
+q_i(k_3)\mpu
\end{equation}
The squared matrix element calculated from the graphs shown in Fig.~\ref{fig:qini}
can be decomposed according to whether the photon couples to the heavy
quark with charge $e_Q$ (in units of $e$) in the
``Bethe-Heitler'' graphs  (a) and (b), or to the light quark with
charge $e_q$, as for the ``Compton'' graphs (c) and (d): 
%
\begin{equation}
\label{eq:qme}
|\tilde{M}_{\gamma q}|^2= \widetilde{M_{\gamma q} M_{\gamma q}^*}
=E_\varepsilon g^4 e^2 \frac{C_F}{2}
\left[e_Q^2 \tilde{A}_1+e_q^2 \tilde{A}_2+
e_q e_Q \tilde{A}_3\right]\mko
\end{equation}
where $\tilde{A}_3$ denotes the contribution of the interference of both types 
of subprocesses.
Notice that since we now have only one boson in the
initial state, the photon, only one factor $E_\varepsilon$ 
appears in \eqf{eq:qme}, see the discussion of \eqf{eq:avfac}.
Since this production mechanism occurs for the first time in NLO and
there are no gluons in the final state, we do not encounter IR singularities 
in the calculation. All (single) poles can be {\em solely}
attributed to collinear configurations, hence our choice of this
subprocess to show the treatment of collinear singularities.

The $2\rightarrow 3$ phase space integration including the partial fractioning 
proceeds just as was explained in \chf{chap:real}, and so we can immediately 
quote the results here
%
\begin{equation}
\label{eq:qxsec}
\begin{aligned}
\frac{d^2\tilde{\sigma}^{(1)}_{\gamma q,A_i}}{dt_1du_1}&=
\frac{C_F}{2} F_\vep G_\vep^H 
E_\vep \alps^2 \alpha e_i^2
\frac{2}{\vep} \tilde{A}_i^{\text{pole}}+{\cal O}(1)\mko\\
%
\Delta A_1^{\text{pole}} &=-\frac{1}{u_1} (2-x_2)
\left(\frac{x_2t_1}{u_1}+\frac{u_1}{x_2t_1}\right)
\left[\frac{2 m^2 (x_2s)}{(x_2t_1)u_1}-1\right]\mko\\
%
A_1^{\text{pole}} &=-\frac{1}{u_1} \frac{1+(1-x_2)^2}{x_2}
\left\{\frac{x_2t_1}{u_1}+\frac{u_1}{x_2t_1}+\frac{4 m^2 (x_2s)}{(x_2t_1)u_1}
\left[1-\frac{m^2(x_2s)}{(x_2t_1)u_1}\right]\right\}\mko\\
%
\Delta A_2^{\text{pole}} &=-\frac{1}{t_1}(2 x_1-1)
\left[-\frac{t_1^2+(x_1u_1)^2}{(x_1s)^2}-\frac{2 m^2}{x_1s}\right]\mko\\
%
A_2^{\text{pole}} &=-\frac{1}{t_1}\left[x_1^2+(1-x_1)^2\right]
\left[\frac{t_1^2+(x_1u_1)^2}{(x_1s)^2}+\frac{2 m^2}{x_1s}\right]\mko
\end{aligned}
\end{equation}
where only the (collinear) pole contributions 
are given and $e_i^2$ denotes $e_Q^2$, $e_q^2$, and $e_Q e_q$ for
$i=1,\,2,$ and 3, respectively.
The interference contribution $\tilde{A}_3$ is not shown, because it
is completely finite.
$\tilde{A}_3$ together with the other finite parts is available
upon request, the lengthy expressions will 
not be given here. Two new variables have been introduced:
\begin{equation}
\label{eq:xs}
x_1\equiv -\frac{t_1}{s+u_1}\qquad\text{and}\qquad
x_2\equiv -\frac{u_1}{s+t_1}\mpu
\end{equation}
Note that we have not minimized the occurrence of these new
variables in \eqf{eq:qxsec} to keep the combination of these variables
with $s$, $t_1$, and $u_1$ in the results obvious. 
As no double 
poles can exist due to the absence of IR singularities, one needs $G_\vep$ in
\eqf{eq:psd} only to ${\cal O}(\vep)$ when writing down the partonic
cross section \eqf{eq:qxsec}:
%
\begin{equation}
\label{eq:hardfak}
G_\vep^H\equiv\frac{2(4 \pi)^4 (s_4+m^2)}{s_4}
G_\vep= 16\pi\left[1+\frac{\vep}{2}\left(\gamma_E-
\ln(4 \pi)+\ln\frac{s_4^2}{\mu^2(s_4+m^2)}\right)
\right]+{\cal O}(\vep^2)\mko
\end{equation}
where we have also absorbed some additional factors into
$G_\vep^H$ for convenience.

We see that $\tilde{A}_1^{\text{pole}}$ corresponds to the 
${\cal O}(1)$ of $\tilde{B}_\qed$ found in the LO photon-gluon
subprocess \eqf{eq:bqed}, but with the replacement
$(s,t_1,u_1)\rightarrow(x_2s,x_2t_1,u_1)$. 
Noting that 
%
\begin{equation}
\label{eq:x2del}
\delta[(x_2s)+(x_2t_1)+u_1]
=\frac{1}{s+t_1}\delta\left(x_2+\frac{u_1}{s+t_1}\right)
=-\frac{x_2}{u_1}\delta\left(x_2+\frac{u_1}{s+t_1}\right)\mko
\end{equation}
we find that the $\delta\/$-function of the $2\rightarrow 2$ phase
space \eqf{eq:2t2} sets $x_2$ to just the right value \eqf{eq:xs}
with the same replacement. Thus collecting 
all the factors, we find that we can write the 
$\tilde{A}_1^{\text{pole}}\/$-part of
\eqf{eq:qxsec} in the following form
%
\begin{equation}
\label{eq:a1con}
\frac{\alps}{2\pi}\int_0^1 dx_2
\tilde{P}_{gq}(x_2)
\left[\frac{2}{\varepsilon}+\tilde{E}_{gq}(\mu^2)\right] x_2 
\left[\frac{d^2\tilde{\sigma}^{(0)}_{\gamma g}}{dt_1du_1}\right]
{s\rightarrow x_2 s\choose t_1\rightarrow x_2 t_1}\mpu
\end{equation}
Here $\tilde{E}_{gq}$ collects finite terms and depends not only on
the usual kinematic variables, but also on the mass scale $\mu$
introduced to keep the coupling dimensionless. The functions
$\tilde{P}_{gq}$ can be directly read off
%
\begin{equation}
\label{eq:gqsplit}
P_{gq}(x)=P_{g\bar{q}}(x)=C_F \left[\frac{1+(1-x)^2}{x}\right]\mko\qquad
\Delta P_{gq}(x)=\Delta P_{g\bar{q}}(x)=C_F (2-x)\mpu
\end{equation}
We find that this is exactly the LO (anti)quark to gluon splitting
function of \cite{cit:altp1,*cit:altp2,*cit:altp3,*cit:altp4}! 

This splitting function corresponds to the 
probability that a quark with momentum $k$ sends out a {\em collinear}
gluon with momentum $xk$ and thus moves on with momentum $(1-x)k$. 
In our $\tilde{A}_1^{\text{pole}}$ case we then obviously must have the momentum of the
exchanged gluon in \fif{fig:qini}~(a) and (b) set to 
$x_2 k_2$, i.e., the gluon is emitted collinearly to the light quark
with a fraction $x_2$ of its momentum.
This explains the appearance of the splitting function depending on $x_2$. The
outgoing light quark has then the momentum $k_3=(1-x_2) k_2$.
The propagator of the gluon is found to be
$\sim 1/t'=1/(x_2 k_2)^2=$``1/0'', which is readily
identified as the source of the collinear poles, see \eqf{eq:tpcoll}. Finally,
the exchanged gluon with momentum $x_2 k_2$ couples to the heavy
quark line. But then this upper part of the diagram is just like the
Born amplitude for $\gamma g\rightarrow Q\overline{Q}$ with the
replacement $k_2\rightarrow x_2 k_2$. So the appearance of the LO
cross section with $(s,t_1,u_1)\rightarrow(x_2s,x_2t_1,u_1)$ is 
a natural consequence of the incoming light-like momentum $x_2 k_2$,
e.g., $t_1=-2k_2\cdot p_2\rightarrow -2x_2 k_2\cdot p_2=x_2 t_1$, and
$x_2$ is fixed by \eqf{eq:x2del}.
Our results so far are depicted by \fif{fig:qcut}~(a) and (b).

\begin{figure}[th]
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(340,120)
\put(0,17.5){
\begin{picture}(90,100)
  \SetWidth{0.7}
  \ArrowLine(0,25)(30,25)
  \ArrowLine(30,25)(55,0)
  \ArrowLine(22.5,47.5)(42.5,67.5)
  \Gluon(30,25)(45,40){3}{2}
  \Gluon(50,45)(65,60){3}{2}
  \Photon(50,100)(65,85){3}{2}
  \Line(35,50)(55,30)
  \Line(40,55)(60,35)
  \SetWidth{1.8}
  \ArrowLine(90,60)(65,60)
  \ArrowLine(65,60)(65,85)
  \ArrowLine(65,85)(90,85)
  \Text(15,20)[t]{$k_2$}
  \Text(28,63.5)[r]{$x_2 k_2$}
\end{picture}
}
\Text(50,0)[b]{\bf (a)}
\put(120,17.5){
\begin{picture}(90,100)
  \SetWidth{0.7}
  \ArrowLine(0,25)(30,25)
  \ArrowLine(30,25)(55,0)
  \ArrowLine(22.5,47.5)(42.5,67.5)
  \Gluon(30,25)(45,40){3}{2}
  \Gluon(50,45)(65,60){3}{2}
  \Photon(50,100)(65,85){3}{2}
  \Line(35,50)(55,30)
  \Line(40,55)(60,35)
  \SetWidth{1.8}
  \ArrowLine(65,60)(90,60)
  \ArrowLine(65,85)(65,60)
  \ArrowLine(90,85)(65,85)
  \Text(15,20)[t]{$k_2$}
  \Text(28,63.5)[r]{$x_2 k_2$}
\end{picture}
}
\Text(170,0)[b]{\bf (b)}
\put(240,17.5){
\begin{picture}(100,100)
  \SetWidth{0.7}
  \Photon(0,62.5)(30,62.5){3}{3}
  \ArrowLine(5,52.5)(25,52.5)
  \ArrowLine(30,62.5)(55,87.5)
  \ArrowLine(45,47.5)(30,62.5)
  \ArrowLine(65,27.5)(50,42.5)
  \ArrowLine(50,12.5)(65,27.5)
  \Gluon(65,27.5)(85,27.5){3}{2}
  \Line(60,52.5)(40,32.5)
  \Line(55,57.5)(35,37.5)
  \ArrowLine(52.5,70)(72.5,50)
  \SetWidth{1.8}
  \ArrowLine(85,27.5)(100,42.5)
  \ArrowLine(100,12.5)(85,27.5)
  \Text(15,47.5)[t]{$k_1$}
  \Text(66,66)[l]{$x_1 k_1$}
\end{picture}
}
\Text(290,0)[b]{\bf (d)}
\end{picture}
\end{center}
\mycap{fig:qcut}{Factorized Photon-Light Quark Contributions}{Factorized
  Feynman diagrams for obtaining the collinear contributions of
  \fif{fig:qini}. There is no factorized diagram corresponding to
  \fif{fig:qini}~(c).} 
\end{figure}

Why did no similar collinear singularity 
occur for setting the heavy quark propagator on-shell in
\fif{fig:qini}~(a) and (b)?
The heavy quark propagator momentum in \fif{fig:qini}~(a) is $k_1-p_1$. So let us assume
for the three-momenta collinear emission
$\vec{k}_1-\vec{p}_1\stackrel{!}{=}x \vec{k}_1$ with\footnote{$x\ge 0$ 
  is necessary for energy conservation.} $x\ge 0$. 
Then the denominator of the propagator becomes 
\begin{equation}
\label{eq:thing1}
u_7=-2 k_1\cdot p_1=-2\left[|\vec{k}_1|\sqrt{(1-x)^2\vec{k}_1^2+m^2}-(1-x)\vec{k}_1^2\right]\mpu
\end{equation}
We see, that this can only become zero for $m=0$ and $x\le 1$! Then for $m=0$ we recover
four-momentum collinearity $k_1-p_1=x k_1$ with $0\le x\le 1$. Note
that there is no soft limit $k_1\rightarrow 0$ possible here to set
the propagator on-shell, since the center-of-mass energy $s=2 k_1\cdot k_2\ge 4 m^2$. 
The next possibility, with a propagating gluon decaying to a heavy
quark and antiquark pair, is
realized in \fif{fig:qini}~(c) and (d) and can be treated similarly:
The propagator momentum is $p_1+p_2$, so we assume a collinear decay
$\vec{p}_1=x(\vec{p}_1+\vec{p}_2)$ with\footnote{The special case
  $x=0$ leads to the same conclusions, we assume $x\neq 0$ in the
  following.} $x\ge 0$. So this time the
denominator of the propagator is 
\begin{equation}
\label{eq:thing2}
s_5=(p_1+p_2)^2=2 m^2+2\left[\sqrt{\vec{p}_1^{\;2}+m^2}\sqrt{\left(\frac{1-x}{x}\right)^2\vec{p}_1^{\;2}+m^2}-\frac{1-x}{x}\vec{p}_1^{\;2}\right]\mko
\end{equation}
which again can only become zero for $m=0$ and $x\le 1$. We once more
find for $m=0$ the four-momentum collinearity $p_1=x(p_1+p_2)$ with
$0\le x\le 1$ and that no soft limit is possible. The final
possibility in QCD involving massive particles,
emitting an external gluon 
from a heavy quark line $Q\rightarrow Q g$, will become relevant for
$\gamma g\rightarrow Q\overline{Q} g$ and can be analyzed
in exactly the same fashion as $g\rightarrow Q\overline{Q}$
with almost the same result. The only difference is that now for soft
collinear emission ($k_3=0$), we {\em can} obtain an on-shell propagator in
spite of the masses. However, these {\em soft} plus collinear singularities
cancel against virtual contributions and thus do not have to be factorized. 
So we find that for non-zero mass propagators,
we do not have any (surviving) collinear singularities.
Hence we could have regularized the collinear singularities by giving the 
massless particles a small mass $\lambda$. Then the expressions would 
have diverged
for $\lambda\rightarrow 0$. This explains the alternative name ``mass
singularities'' and the label ``mass (singularity) factorization''. 

Turning now to the ``Compton'' graphs of \fif{fig:qini}~(c) and (d), we see that
(c) can not have a collinear part, since the light quark propagator is
attached to two incoming particles. If it became on-shell, then indeed
the center-of-mass energy would be zero, so this is kinematically
forbidden. We do not have to worry about 
the gluon propagator either, since it is attached to heavy
particles. On the other hand in \fif{fig:qini}~(d) the light quark
propagator is attached only to one incoming particle, the photon, and
thus we expect the collinear case depicted in \fif{fig:qcut}~(d).
So the antiquark propagator now has momentum $x_1 k_1$ and
correspondingly we find for the outgoing light quark $k_3=(1-x_1)k_1$.
The collinear propagator diverges $\sim 1/u'=(x k_1)^2=$``1/0'' and the 
attached LO subprocess is the quark-antiquark
annihilation\footnote{The momenta are reassigned
$\vec{\bar{q}}(k_1)+\vec{q}(k_2)\rightarrow Q(p_1)+\overline{Q}(p_2)$, 
which leaves \eqf{eq:qqbar} unchanged.} \eqf{eq:qqbar}
with the replacement $(s,t_1,u_1)\rightarrow(x_1 s,t_1,x_1 u_1)$ due
to the incoming antiquark momentum $x_1 k_1$. So we expect
for the $A_2^{\text{pole}}\/$-part 
%
\begin{equation}
\label{eq:a2con}
\frac{\alps}{2\pi}\int_0^1 dx_1
\tilde{P}_{\bar{q}\gamma}(x_1)
\left[\frac{2}{\varepsilon}+\tilde{E}_{\bar{q}\gamma}(\mu^2)\right] x_1 
\left[\frac{d^2\tilde{\sigma}^{(0)}_{\bar{q}q}}{dt_1du_1}\right]
{s\rightarrow x_1 s\choose u_1\rightarrow x_1 u_1}\mko
\end{equation}
which is readily confirmed by comparing with \eqf{eq:qxsec}.
We can also read off the  photon-(anti)quark splitting functions 
%
\begin{equation}
\label{eq:pqsplit}
P_{\bar{q}\gamma}=P_{q\gamma}=e_q^2 N_C \left[x^2+(1-x)^2\right]\mko\qquad
\Delta P_{\bar{q}\gamma}=\Delta P_{q\gamma}=e_q^2 N_C (2 x-1)\mko
\end{equation}
and they indeed have exactly the form derivable from \cite{cit:altp1,*cit:altp2,*cit:altp3,*cit:altp4}.

At this point we should try to
give more physical meaning to our results. We have found that the
singularities occur when the propagator of an internal (massless)
particle goes on-shell. But the propagator basically corresponds to the 
{\em time} the virtual particle can propagate according to the
uncertainty principle\footnote{This is most evident in
  non-relativistic perturbation theory, where the ``propagator'' is
  simply the inverse of the energy difference between the virtual
  and real state and $\Delta t\sim 1/\Delta E$. That the relativistic
  propagator is the corresponding generalization is easily shown, see  
  for example \cite{cit:halzen}.}! So as the propagator 
denominator goes to zero, the propagation time becomes 
{\em infinite}. In other words, the
internal particle then becomes (quasi-)real and can be treated on the
same footing as external particles. This can occur whenever an
internal momentum happens to become parallel to the momentum of an
external (massless) particle.
But that this happens by chance for two unrelated 
(internal and external, respectively) particles, both
obeying their local momentum constraints, is
unlikely and hence suppressed by phase space. The only probable
subprocesses leading to a contribution will be those, in which either
an incoming particle decays collinearly to an internal particle or an 
internal particle decays collinearly into an external
particle. We will only consider the first case in the following, 
because it is relevant for our calculation, but
the second case can be analyzed analogously.   
Obviously this reaction happens in two steps with
very different associated time scales. First one has 
the collinear decay into a quasi-real
particle followed by a long (``infinite'') propagation of the produced 
particle. Then on a very short time scale (large propagator virtuality)
a hard scattering subprocess occurs. It is obvious that we can describe
this by the probability of the external particle decaying into
the (quasi-)real particle (the splitting function) times
the cross-section of the hard scattering with the (quasi-)real
particle (for NLO cross sections this will be a LO cross section, as one
interaction is used up for the collinear splitting)  
times the regularized infinity of the on-shell propagator
and then integrated over the possible collinear momenta. This is
exactly the form of our results encountered in \eqf{eq:a1con} and
\eqf{eq:a2con}.

We can now draw some additional conclusions:
Firstly, we immediately understand why
the interference of \fif{fig:qini}~(a) and (b) with (c) and (d) gives 
$\tilde{A}_{3}^{\text{pole}}=0$. The LO amplitudes
left over after separating off the long time scale subprocess (splitting
and propagating) belong to different subprocesses and hence cannot
interfere. Secondly, it is clear that we need to add 
\fif{fig:qcut}~(a) and (b) amplitudes coherently to obtain 
$\tilde{A}_{1}^{\text{pole}}$, since both short time 
scale LO amplitudes are needed, see \fif{fig:born}. Thirdly,
we can simply square \fif{fig:qcut}~(d) on its own to obtain 
$\tilde{A}_{2}^{\text{pole}}$, since \fif{fig:qini}~(c) cannot have
the same long time scale subprocess and indeed one short time scale LO 
amplitude is enough, see \fif{fig:qqbar}. However, the last statement 
concerns contributions {\em within} a gauge invariant part, and is
strictly only true when we use a {\em physical} gauge, for example
an axial one\footnote{One then finds, that the divergence of the
  interference term between \fif{fig:qini}~(c) and (d) is
  $\sim \eta_\mu[(s_4-u_1)k_3^\mu-s_4 k_1^\mu]/(\eta\cdot k_1)$, i.e., vanishes
  identically in the collinear limit $k_3=(1-x_1)k_1$. 
  Of course in the end all terms proportional to $\eta^\mu$, which
  fixes the gluon
  field $A^\mu$ via $\eta\cdot A=0$, vanish.}. 
When using our polarization sum \eqf{eq:polgluon}, one
obtains singularities from the interference of \fif{fig:qini}~(c) 
with (d). But the final (gauge invariant) result \eqf{eq:a2con}
has of course the structure we expect from the third argument.
However, the first two conclusions are directly valid in any gauge, since they
concern gauge invariant parts. 
The final step leading to the mass factorization procedure now becomes 
conceptionally simple: as the on-shell propagating internal particles are
(quasi-)real, we should be able to pass them off as ``partons''. We
can then try to absorb the singularities in a redefinition of the
``bare'' parton distributions used in calculating {\em hadronic} cross
sections. Since these distributions parametrize our ignorance about
processes at large time scales and distances anyway, we can safely
declare these redefined densities as the ``measurable'' ones. Of course 
as mentioned above, we skip here the all important but difficult
proof, that this
redefinition is {\em universal}, e.g., the same in all 
(factorizable) QCD processes, 
see for example \cite{cit:mfak}. The final procedure is remarkably
similar to the redefinition of the ``bare'' fields and couplings in
the renormalization procedure. But here we will be forced to leave the 
purely partonic level in order to obtain the final finite results. This 
reflects the fact that partons are not directly observable.

First let us define a {\em finite} reduced cross section
$d\hat{\tilde{\sigma}}^{(1)}_{\gamma q}$ by
%
\begin{align}
\label{eq:qfact}
\frac{d^2\hat{\tilde{\sigma}}^{(1)}_{\gamma q}}{dt_1du_1}(\mu_f^2)
=\;&\frac{d^2\tilde{\sigma}^{(1)}_{\gamma q}}{dt_1du_1}(\mu^2)-
\frac{d^2\tilde{\sigma}^{(1)}_{\text{M}\gamma q}}{dt_1du_1}(\mu_f^2,\mu^2)
\mko\\
\label{eq:qmsu}
\frac{d^2\tilde{\sigma}^{(1)}_{\text{M}\gamma q}}{dt_1du_1}(\mu_f^2,\mu^2)
=&\int_0^1 dx_1\; x_1 G_{\bar{q}\gamma}(x_1,\mu_f^2,\mu^2) 
\left[\frac{d^2\tilde{\sigma}^{(0)}_{\bar{q}q}}{dt_1du_1}
\right]{s\rightarrow x_1 s\choose u_1\rightarrow x_1 u_1}\notag\\
{}+&\int_0^1 dx_2\; x_2 G_{gq}(x_2,\mu_f^2,\mu^2) 
\left[\frac{d^2\tilde{\sigma}^{(0)}_{\gamma g}}{dt_1du_1}\right]
{s\rightarrow x_2 s\choose t_1\rightarrow x_2 t_1}\\
\label{eq:gij}
G_{ij}(x_k,\mu_f^2,\mu^2)=\;
&\frac{\alps(\mu^2)}{2\pi}\left[
\tilde{P}_{ij}(x_k)\frac{2}{\varepsilon}+\tilde{F}_{ij}
(x_k,\mu_f^2,\mu^2)\right] 
\mpu 
\end{align}
Comparing this to \eqf{eq:a1con} and \eqf{eq:a2con}, we see that
$d\hat{\tilde{\sigma}}^{(1)}_{\gamma q}$ becomes finite as long as the 
$\tilde{F}_{ij}$ are finite. What we use for the $\tilde{F}_{ij}$
is then another {\em choice of scheme}, which is in principle independent of 
our choice in the renormalization procedure. Also the
{\em factorization scale} should in principle 
be independent of the regularization 
scale $\mu$, which we had set equal to the 
renormalization scale $\mu_r$. We see that due to the $G_\vep^H$ of
\eqf{eq:hardfak} this scale is introduced in a logarithm proportional
to the splitting function in the finite $\tilde{E}_{ij}(\mu^2)$ of
\eqf{eq:a1con} and \eqf{eq:a2con}. To eliminate this logarithmic 
dependence on the renormalization scale explicitly in the reduced
cross section, we will subtract $\ln(\mu_f^2/\mu^2)$ proportional to 
the splitting function in the $\tilde{F}_{ij}$ of \eqf{eq:gij}. Then
the reduced cross section will only depend on the new 
factorization scale $\mu_f$. Furthermore a glance at
\eqf{eq:hardfak} suggests, that the pole again comes with the usual
finite artifacts of dimensional regularization. So we will use the $\msb$
prescription and additionally only eliminate these artifacts. The
general $\msb$ factorization choice then amounts to
%
\begin{equation}
\label{eq:fmsbar}
\tilde{F}_{ij}(x,\mu_f^2,\mu^2)=\tilde{P}_{ij}(x) \left(\gamma_E-
\ln (4\pi )+\ln\frac{\mu_f^2}{\mu^2}\right)\mko
\end{equation}
and we will use it throughout our calculation. Finally there is a
hidden choice of finite terms implied in \eqf{eq:qmsu}. To what order
in $\vep$ are we going to use the LO cross sections? Our choice is to use
them to ${\cal O}(\vep)$, not ${\cal O}(1)$, which leads to {\em finite}
terms in conjuction with the $1/\vep$ pole. This is consistent
with the conventional
definition of $\msb$ factorization, which uses
$n\/$-dimensional cross sections! 
If we considered our processes at next-to-NLO (NNLO) 
using $\msb$ factorization, then ${\cal O}(\vep^2)$ parts of the 
$n\/$-dimensional LO cross sections would have to be included,
since they yield finite contributions with the
double collinear emission $1/\vep^2$ poles. 
In principle one could chose to never subtract this type of finite
terms by adjusting the order in $\vep$ appropriately,
but in our case the conventional $\msb$ choice is
{\em mandatory}! As has been mentioned in the discussion of
\eqf{eq:aqed}, helicity conservation is broken by the commuting
$[\gamma_5,\gamma_\mu]=0$ of the HVBM scheme
\cite{cit:hvbm1,*cit:hvbm2}
in the non-physical $n-4=\vep$ dimensions. The effect is thus naturally of
${\cal O}(\vep)$ and can contribute only when the LO cross section is
multiplied by a pole $1/\vep$. But such finite terms will be generated from the
collinear pole contributions in \eqf{eq:a2con}. In order to 
restore helicity conservation, we have to subtract them via
\eqf{eq:qmsu} again, which is simply possible by inserting the LO
cross sections to  ${\cal O}(\vep)$. 

In order to finally factorize the singularities, we use the result,
that to all orders in $\alps$ and lowest order in $\alpha$,
we can write the collinear-singular partonic cross section as
%
\begin{equation}
\label{eq:allo}
d\tilde{\sigma}_{ij}(\mu^2,k_1,k_2)
=\sum_{l,m}\int_0^1 d z_1\int_0^1 d z_2\;
\Gamma_{li}(z_1,\mu_f^2,\mu^2)
\Gamma_{mj}(z_2,\mu_f^2,\mu^2)
d\hat{\tilde{\sigma}}_{lm}(\mu_f^2,z_1 k_1,z_2 k_2)\mko
\end{equation}
with $i,j,l,m=g,q,\bar{q},\gamma$ and to first order in $\alps$ we
have
%
\begin{equation}
\label{eq:bsplit}
\Gamma_{ij}(z,\mu_f^2,\mu^2)
=\delta_{ij}\delta(1-z)+G_{ij}(z,\mu_f^2,\mu^2)\mpu
\end{equation}
In writing the dependence on the scales $\mu$ and $\mu_f$ in
\eqf{eq:allo} and \eqf{eq:bsplit}, we refer
here only to the {\em additional} $\ln(\mu_f^2/\mu^2)$, see
\eqf{eq:fmsbar}. We continue using $\alps(\mu^2)$ and $F_\vep(\mu^2)$,
see \eqf{eq:feps}, 
throughout, and this dependence on $\mu$ is always implied. 
It is a simple exercise to convince ourselves that \eqf{eq:allo}
together with \eqf{eq:bsplit} reproduces exactly our result
\eqf{eq:qmsu}, when we drop all higher order terms and those
suppressed by $\alpha/\alps$. The only
remaining structures are then 
$\Gamma_{\gamma\gamma} \Gamma_{qq}d\hat{\tilde{\sigma}}_{\gamma q}$,
$\Gamma_{\bar{q}\gamma}\Gamma_{qq}d\hat{\tilde{\sigma}}_{\bar{q}q}$
and $\Gamma_{\gamma\gamma} \Gamma_{gq}d\hat{\tilde{\sigma}}_{\gamma g}$,
and in ${\cal O}(\alps)$ only the $G_{ij}$ terms found in
\eqf{eq:qmsu} appear. Note that the extra $x_1$ and $x_2$ 
cancel against $\frac{d}{d(x_1 u_1)}=\frac{1}{x_1}\frac{d}{du_1}$
and $\frac{d}{d(x_2 t_1)}=\frac{1}{x_2}\frac{d}{dt_1}$, respectively. 
The general factorization prediction for a hadronic cross section with 
two initial hadrons $a$ and $b$ can be written as
\begin{equation}
\label{eq:fher}
d\tilde{\sigma}^{ab}(K_1,K_2)=\sum_{i,j}
\int_0^1 dy_1\int_0^1 dy_2\; 
\tilde{f}^a_i(y_1,\mu^2)\;\tilde{f}^b_j(y_2,\mu^2)\; 
d\tilde{\sigma}_{ij}(\mu^2,y_1 K_1,y_2 K_2)\mko
\end{equation}
where $\tilde{f}^a_i(y,\mu^2)$ denotes the ``bare''
density of partons of type $i$ in
hadron $a$ with longitudinal momentum fraction $y$. Their dependence
on the regularization scale $\mu$ is dictated by the fact\footnote{The 
  regularization dependence is often not shown and depends on the
  regularization method used.}, 
that the all orders physical cross section $d\tilde{\sigma}^{ab}$
cannot depend on an arbitrary scale.
$K_1$ and $K_2$ are the external hadronic momenta of the hadrons $a$
and $b$, respectively.   
If we now define ``dressed'' parton densities
%
\begin{equation}
\label{eq:fdress}
\begin{aligned}
\tilde{f}^a_l(x_1,\mu_f^2)&=
\sum_i\int_0^1 dy_1\int_0^1 dz_1 \delta(x_1-y_1 z_1)\tilde{f}_i^a(y_1,\mu^2)
\Gamma_{li}(z_1,\mu_f^2,\mu^2)\mko\\
\tilde{f}^b_m(x_2,\mu_f^2)&=
\sum_j\int_0^1 dy_2\int_0^1 dz_2 \delta(x_2-y_2 z_2)\tilde{f}_j^b(y_2,\mu^2)
\Gamma_{mj}(z_2,\mu_f^2,\mu^2)\mko
\end{aligned}
\end{equation}
we can rearrange the sums and integrations
that occur after inserting \eqf{eq:allo} in
\eqf{eq:fher} to an outer sum in $l$ and $m$ over
the ``dressed'' parton densities,
where outer integrations over $x_1$ and $x_2$ with the appropriate 
$\delta\/$-functions have been added. So our final result has a form very
similar to \eqf{eq:fher}
%
\begin{equation}
\label{eq:fphys}
d\tilde{\sigma}^{ab}(K_1,K_2)=\sum_{l,m}
\int_0^1 dx_1\int_0^1 dx_2\; 
\tilde{f}^a_l(x_1,\mu_f^2)\; \tilde{f}^b_m(x_2,\mu_f^2)\; 
d\hat{\tilde{\sigma}}_{lm}(\mu_f^2,x_1 K_1,x_2 K_2)\mko
\end{equation}
where we now however have a sum over the {\em finite} reduced 
$d\hat{\tilde{\sigma}}_{lm}$! The singularities have disappeared in
our definition of ``dressed'' partons \eqf{eq:fdress}. Since the
physical cross section $d\tilde{\sigma}^{ab}$ and the reduced cross
sections are finite, we now assume the dressed partons to be finite
by construction. Thus \eqf{eq:fphys} finally allows us to obtain
physical predictions after we have computed the relevant (reduced) cross 
sections, like in \eqf{eq:qfact}. Note that in other subprocesses there
are LO contributions, i.e., generally one has
$d\hat{\tilde{\sigma}}=d\hat{\tilde{\sigma}}{}^{(0)}+d\hat{\tilde{\sigma}}{}^{(1)}$.
We see from \eqf{eq:allo} and \eqf{eq:bsplit}, that we can generally
extract the needed reduced cross sections to ${\cal O}(\alps)$ from
%
\begin{equation}
\label{eq:redcs}
\begin{aligned}
d\hat{\tilde{\sigma}}{}_{ij}^{(0)}&=d\tilde{\sigma}^{(0)}_{ij}\mko\\
d\hat{\tilde{\sigma}}{}_{ij}^{(1)}(\mu_f^2)&=
d\tilde{\sigma}^{(1)}_{ij}(\mu^2)-
d\tilde{\sigma}^{(1)}_{Mij}(\mu_f^2,\mu^2)\mko\\
d\tilde{\sigma}^{(1)}_{Mij}&=\sum_{l,m}\int_0^1 d z_1\int_0^1 d z_2\;
G_{li}(z_1,\mu_f^2,\mu^2)
G_{mj}(z_2,\mu_f^2,\mu^2)
d\tilde{\sigma}{}_{lm}^{(0)}(z_1 k_1,z_2 k_2)\mpu
\end{aligned}
\end{equation}

The dependence of the ``dressed'' partons
\eqf{eq:fdress} on only the factorization scale $\mu_f$ is again
motivated by the fact, that the physical cross section in \eqf{eq:fphys} 
is independent of the arbitrary scale $\mu_f$. 
Technically, the ``dressed'' partons in \eqf{eq:fdress} depend on
the scale $\mu_f$ through the logarithm in the $\Gamma_{ij}$
functions according to \eqf{eq:bsplit}, \eqf{eq:gij} and
\eqf{eq:fmsbar}.
Thus we can by simple differentiation obtain the LO RGE of the form
\begin{align}
\label{eq:lorge}
\frac{d f_i(x,\mu_f^2)}{d \ln(\mu_f^2)}&=
\frac{\alps(\mu^2)}{2\pi}\sum_j\int_x^1\frac{dy}{y} f_j(y,\mu^2)
P_{ij}\left(\frac{x}{y}\right)\notag\\
&\underset{\text{all LL}}{\overset{{\cal O}(\alps)}{=}}
\frac{\alps(\mu_f^2)}{2\pi}\sum_j\int_x^1\frac{dy}{y} f_j(y,\mu_f^2)
P_{ij}\left(\frac{x}{y}\right)\mpu
\end{align}
In the second line of \eqf{eq:lorge}, we have 
assumed that $\mu_f$ is of the order $\mu$, which means that
both $\alps(\mu_f^2)$ and
$\alpha_s(\mu^2)$ are sufficiently small to serve as expansion
parameter. Also then the logarithm of the ratio of these two scales
cannot become large and spoil the expansion.  
So we can employ
$\alps(\mu^2)\simeq\alps(\mu_f^2)+{\cal O}[\alps^2(\mu_f^2),\alps^2(\mu_f^2)\ln(\mu^2/\mu_f^2)]$,
compare \eqf{eq:alplo}, and
$\tilde{f}_i(x,\mu_f^2)=\tilde{f}_i(x,\mu^2)+{\cal O}[\alps(\mu^2),\alps(\mu^2)\ln(\mu_f^2/\mu^2)]$,
see \eqf{eq:fdress} and \eqf{eq:bsplit}. But we have also changed the
nature of the differential equation by writing the second line!
This is however justified upon closer physical examination: 
We can now construct parton distributions 
at a low scale $\mu_{f0}^2$, where we first trust
factorization to be valid. So this is our {\em initial} scale,
setting a lower limit for ``hard'' scales whose occurrence allows to
separate off a ``hard'' subprocess calculable with perturbative 
methods. Then we use \eqf{eq:lorge} to
``evolve'' these partons to a higher scale\footnote{To not confuse 
  names, one can think of \eqf{eq:lorge} written with $\mu'$ instead of
  $\mu_f$ as ``evolution'' variable. 
  We then ``evolve'' from $\mu_{f0}$ to $\mu_f$.} 
$\mu_f\simeq\mu\simeq m$  close to the typical hard scale $m$ of the process, 
so that the reduced cross sections do not contain large logarithms
of the type $\ln(\mu_f/m)$. We see that we are summing logarithms
along the way from $\mu_{f0}$ to $\mu_f$, when iteratively solving
\eqf{eq:lorge}. Indeed it can be shown, that our mathematical sin
of writing the second line in \eqf{eq:lorge}
corresponds to the physical good work of resumming the leading
logarithmic (LL) corrections to all orders. These appear in axial gauges as 
strongly ordered ladder graphs 
$\mu_{f0}^2\ll k_{1T}^2\ll\ldots\ll k_{nT}^2\ll \mu_f^2$, with the 
$k_{iT}$ being the transverse momenta along the rungs of the ladders.
Summation over all ladders will lead to \eqf{eq:lorge}. A
detailed derivation can be found in \cite{cit:paige}, see
also \cite{cit:dipl}. In the first line of \eqf{eq:lorge}, we have
basically derived the result for only one rung.
We can now use the LO RGE for determining the scale dependence of the 
parton distributions to LL accuracy. A corresponding NLO RGE, which 
additionally resums logarithms accompanied by an extra power of
$\alps$, next-to-leading logarithms (NLL),
can be obtained similarly. 

Since however the partons in \eqf{eq:fphys} are convoluted with both
the LO and NLO (reduced) cross sections, one should use 
the ${\cal O}(\alps^2)$ NLO RGE 
\cite{cit:nps1,cit:nlospl1,*cit:nlospl2,cit:nus1,*cit:nus2,*cit:nus3,*cit:nus4,*cit:nus6,*cit:nus7,*cit:nus8,*cit:nus11,*cit:nus10} 
and thus the summation of NLL. 
To see this, we will write down the solution of \eqf{eq:lorge}
for LO and NLO in the hypothetical case\footnote{This is in practice
  realized for the evolution of flavor non-singlet {\em combinations} of
  quark distributions.} when there is only 
one parton $f$ and one $f\rightarrow f$
splitting function $P$. The LO and NLO cases correspond to
inserting $P=P^{(0)}+{\cal O}(\alps)$ and 
$P=P^{(0)}+\frac{\alps}{2\pi}P^{(1)}+{\cal O}(\alps^2)$
in \eqf{eq:lorge}, respectively. The appropriate LO and NLO
``running'' of $\alps$ also has to be used, see \eqf{eq:runc} and
\eqf{eq:runnl}, respectively. We exploit the fact that for Mellin moments
$a_n\equiv\int_0^1 dx x^{n-1} a(x)$ the convolution becomes
a simple product 
$\left[\int_0^1 \frac{dy}{y} a(y)b\left(\frac{x}{y}\right)\right]_n=a_nb_n$. 
Then we get from \eqf{eq:lorge} the simple NLO differential equation
and its solution in Mellin moment space
\begin{align}
\label{eq:nlorf}
\frac{df_n(\mu_f^2)}{d\alps(\mu_f^2)}&=-\frac{2}{\beta_0\alps(\mu_f^2)}
f_n(\mu_f^2)\left\{P_n^{(0)}
+\frac{\alps(\mu_f^2)}{2\pi}\left(P_n^{(1)}-\frac{\beta_1}{2\beta_0} 
P_n^{(0)}\right)+{\cal O}[\alps^2(\mu_f^2)]\right\}\mko\\
\label{eq:nlorfs}
f_n(\mu_f^2)&=f_n(\mu_{f0}^2)\left[\frac{\alps(\mu_f^2)}
{\alps(\mu_{f0}^2)}\right]^{-\frac{2}{\beta_0}P_n^{(0)}}\notag\\
&\quad\cdot
\left\{1-\frac{\alps(\mu_f^2)-\alps(\mu_{f0}^2)}{\pi\beta_0}
\left(P_n^{(1)}-\frac{\beta_1}{2\beta_0}P_n^{(0)}\right)
+{\cal O}[\alps^2(\mu_f^2,\mu_{f0}^2)]\right\}\mko
\end{align}
and the LO differential equation and solution correspond to taking
${\cal O}(1)$ in the curled brackets. We see that 
$f_n^{\text{NLO}}-f_n^{\text{LO}}\sim\alps$. The inversion of the
Mellin transformation\footnote{The simplest integration contour ${\cal C}$
  runs from $c-i\infty$ to $c+i\infty$ with real $c$, which lies to
  one side of {\em all} singularities of $a_n$ in the complex
  $n\/$-plane, see for example \cite{cit:ober}.}  
$a(x)=\frac{1}{2\pi i}\int_{\cal C} dn x^{-n}a_n$
applied to $f_n(\mu_f^2)$, keeps this $\alps\/$-structure intact. 
Thus a LO cross sections times the $\alps$ part 
of the NLO partons has the same order as a NLO reduced cross section
times the ${\cal O}(1)$ LO partons, and the error of multiplying a NLO 
reduced cross sections with the $\alps$ part of the NLO partons is
NNLO. 
So we have to use the NLO RGE evolved partons in our NLO calculations
(and the LO ones for LO calculations) to achieve consistent orders 
of $\alps$. A final point is that collinear singularities
occur only for massless particles, so we should stay consistent with our 
renormalization choice and always evolve only the $n_{lf}$ light
flavors as partons and not the heavy one.

It is important to realize that \eqf{eq:fdress} mixes different
contributions. In particular in our example we have to introduce  
the bare parton distribution $f_{\bar{q}}^\gamma(y_1,\mu^2)$, and thus
of course also its ``dressed'' counterpart, to absorb
$\Gamma_{\bar{q}\gamma}(z_1,\mu_f^2,\mu^2)$. So for a
factorization scheme independent result we need to consider
``resolved'' photons with their own parton content.
The photon {\em can}
act like a hadron, by fluctuating into a virtual state with the appropriate
quantum numbers, and thus it should not surprise us to see that this
possibility has to be included. 
Obviously we will then also get
resolved contributions to the cross section, in which the {\em physical}
photon interacts via its partonic content.
In the hadronic cross section \eqf{eq:fphys}, 
setting $a=\gamma$ denotes a physical photon and $l=\gamma$ 
an elementary photon. So for the ``direct'' part of \eqf{eq:fphys},
we use the (zeroth order in $\alpha$) probability distribution for finding an
elementary photon in the physical photon
$f^\gamma_\gamma(x_1,\mu_f^2)=\delta(1-x_1)$ 
with the reduced partonic cross sections for photoproduction.
On the other hand for the resolved part of \eqf{eq:fphys},
we use the probability distributions for finding a
parton $l=g,q,\bar{q}$ in the physical photon $f^\gamma_l(x_1,\mu_f^2)$
with the reduced partonic cross sections for {\em hadroproduction}.
Note that since photonic densities are of ${\cal O}(\alpha/\alps)$,
LO resolved contributions effectively have the same order
in the coupling constants as LO
direct contributions.
Similarly, NLO direct and NLO resolved contributions belong together.
So we use for photoproduction at ${\cal O}(\alpha)$
\begin{multline}
\label{eq:fgam}
d\tilde{\sigma}^{\gamma b}(K_1,K_2)=\sum_{m}
\int_0^1 dx_2\; \tilde{f}^b_m(x_2,\mu_f^2)\; 
d\hat{\tilde{\sigma}}_{\gamma m}(\mu_f^2,K_1,x_2 K_2)\mko\\
{}+\sum_{l,m}\int_0^1 dx_1\int_0^1 dx_2\; 
\tilde{f}^\gamma_l(x_1,\mu_f^2)\; \tilde{f}^b_m(x_2,\mu_f^2)\; 
d\hat{\tilde{\sigma}}_{lm}(\mu_f^2,x_1 K_1,x_2 K_2)\mko
\end{multline}
with $l$ now restricted to  $g,q,\bar{q}$.
A further complication arises here, because the parton content of
longitudinally,
i.e., circularly, polarized photons is experimentally completely
unknown for the time being, and one has to rely on realistic models
\cite{cit:mod1,*cit:mod2,*cit:mod3} 
when estimating the size of the resolved contribution.
However, it has been demonstrated in \cite{cit:svh1,*cit:svh2} that even for
large spin-dependent photonic densities, the ``background'' from
resolved photon reactions should be very small for all experimentally
relevant total or differential cross sections in the $\msb$ scheme.
In particular this
is the case at {\em fixed target} energies, as for COMPASS with
$\sqrt{S_{\gamma p}}\simeq 10$~GeV.

For the polarized total charm production cross section 
at {\em collider} energies, the resolved
contribution can become as large as about 
$1/3$ of the direct contribution but with
opposite sign \cite{cit:svh1,*cit:svh2}. 
When everything is taken into account, 
the total charm production spin asymmetry 
appears to be too small to be measurable \cite{cit:svh1,*cit:svh2}
at the polarized HERA option \cite{cit:herapol}.
However, it is expected that for bottom
production the resolved part is less important: Though the 
change in the heavy quark charge 
$e_b^2/e_c^2=\left(-\frac{1}{3}\right)^2/\left(\frac{2}{3}\right)^2=1/4$
suppresses the
direct part, the minimal $x$ at which the photonic densities 
in the resolved part are evaluated
becomes $m_b^2/m_c^2\simeq 9$ times larger. For example at 
$\sqrt{S_{\gamma p}}=200$~GeV with $m_b=4.5$~GeV and $m_c=1.5$~GeV, we find
$x_{\text{min}}=2.025\cdot 10^{-3}$ and 
$x_{\text{min}}=2.25\cdot 10^{-4}$, respectively, see
\eqf{eq:hene} in \chf{chap:hsec}. This strongly suppresses
the resolved part.
So for polarized photoproduction in the $\msb$ scheme, the resolved
part can be neglected in experimentally relevant circumstances
(fixed target energies or bottom at collider energies)
as a first approximation.
It should also be remarked that for NLO photonic parton densities, 
unpolarized \cite{cit:grvphot,*cit:mod4} as well as polarized \cite{cit:svphot} ones,
often the so-called $\mathrm{DIS}_\gamma$ factorization scheme 
\cite{cit:grvdis} rather
than the $\msb$ prescription is used, since it provides a
better perturbative stability between LO and NLO
quark densities. In this case one
either has to transform the densities back to the
$\msb$ scheme \cite{cit:grvphot,*cit:mod4,cit:svphot},
before using them in the calculation
of the NLO resolved contribution or one has to use the
appropriate $\mathrm{DIS}_\gamma$ expression for $\tilde{F}_{\bar{q}\gamma}$ 
in \eqf{eq:qmsu}, see the Appendix of \cite{cit:grvdis}.   

We will finish this chapter by quickly deriving the other needed mass
factorization subtractions leading to the reduced cross sections. From
diagram \fif{fig:wfak}~(a) we see that for the photoproduction real
emission we have to subtract
\begin{equation}
\label{eq:pgfct}
\frac{d^2\tilde{\sigma}^{(1)}_{\text{M}\gamma g}}{dt_1du_1}
(\mu_f^2,\mu^2)
=\int_0^1 dx_2\; x_2 G_{gg}(x_2,\mu_f^2,\mu^2) 
\left[\frac{d^2\tilde{\sigma}^{(0)}_{\gamma g}}{dt_1du_1}\right]
{s\rightarrow x_2 s\choose t_1\rightarrow x_2 t_1}\mko
\end{equation}
with $G_{gg}$ defined according to \eqf{eq:gij} and the LO gluon
splitting functions are\footnote{This form is easy to derive from
  the conventional one with a $+\/$-distribution, by insuring that
  $\int_0^1 dx \tilde{P}_{gg}(x)$ gives the same total splitting
  probability upon taking the $\delta\rightarrow 0$ limit.}
\begin{equation}
\label{eq:ggsplit}
\begin{aligned}
P_{gg}(x)&=\Theta (1-x-\delta ) 2 C_A\left(\frac{1}{1-x}+\frac{1}{x}-2
+x(1-x)\right)+P_{gg}^{\delta}(x)\mko\\
\Delta P_{gg}(x)&=\Theta (1-x-\delta ) 2 C_A\left(\frac{1}{1-x}
-2x+1\right)+P_{gg}^{\delta}(x)\mko\\
P_{gg}^{\delta}(x)&=\delta (1-x)\left(\frac{\beta_0}{2}+
2 C_A\ln\delta\right)\mpu
\end{aligned}
\end{equation}
Since we have regularized all soft singularities in our calculation by
a small parameter $\Delta$ as outlined in \scf{sec:hssplit},
we have to stick to the 
same framework here to deal with the soft $x\rightarrow 1$ divergence
of $\tilde{P}_{gg}$ and cannot simply use the usual
``plus-prescription'' $1/(1-x)_+$ of 
\cite{cit:altp1,*cit:altp2,*cit:altp3,*cit:altp4}. 
In \eqf{eq:ggsplit} we have thus introduced another
small auxiliary quantity $\delta$ \cite{cit:smne,cit:delta1,*cit:delta2}. 
Of course, $\Delta$
introduced above and $\delta$ are not independent. Inserting
\eqf{eq:ggsplit} in \eqf{eq:pgfct} one gets schematically
\begin{multline}
\label{eq:wich}
\int_0^1 dx_2 [\delta(1-x_2) A+\Theta (1-x_2-\delta_2) B(x_2)]
x_2 \delta(x_2(s+t_1)+u_1) C(x_2s,x_2t_1,u_1)\\
=\delta(s_4) A C(s,t_1,u_1)+\Theta (s_4-\delta_2) \left[
-\frac{1}{u_1}
B\left(\frac{-u_1}{s+t_1}\right) C\left(\frac{-u_1 s}{s+t_1},
\frac{-u_1 t_1}{s+t_1},u_1\right)\right]\mko
\end{multline}
where we define the small parameter $\delta_2\equiv\Delta/(s+t_1)$ 
to obtain the appropriate cut-off $\Theta (s_4-\Delta)$ from 
$\Theta(\frac{s_4}{s+t_1}-\delta)$. A subtraction with respect to the
other incoming leg would yield a similar expression with $x_1$, $\delta_1$
and $t_1\leftrightarrow u_1$.  Thus the contribution from 
mass factorization naturally splits into a soft ($x_i>1-\delta_i$)
and a hard ($x_i<1-\delta_i$) part, which
can be added to the corresponding cross sections.
$\beta_0$ in \eqf{eq:ggsplit} again includes only the $n_{lf}$ light
flavors, since we let only these flavors run.

\begin{figure}[th]
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(440,120)
\put(0,17.5){
\begin{picture}(90,100)
  \SetWidth{0.7}
  \Gluon(0,25)(30,25){3}{2}
  \Gluon(30,25)(55,0){3}{3}
  \Gluon(30,25)(45,40){3}{2}
  \Gluon(50,45)(65,60){3}{2}
  \Photon(50,100)(65,85){3}{2}
  \Line(35,50)(55,30)
  \Line(40,55)(60,35)
  \SetWidth{1.8}
  \ArrowLine(90,60)(65,60)
  \ArrowLine(65,60)(65,85)
  \ArrowLine(65,85)(90,85)
\end{picture}
}
\Text(50,0)[b]{\bf (a)}
\put(110,17.5){
\begin{picture}(100,100)
  \SetWidth{0.7}
  \Gluon(0,62.5)(30,62.5){3}{2}
  \Gluon(30,62.5)(55,87.5){3}{3}
  \Gluon(30,62.5)(45,47.5){3}{2}
  \Gluon(50,42.5)(65,27.5){3}{2}
  \Gluon(65,27.5)(50,12.5){3}{2}
  \Gluon(65,27.5)(85,27.5){3}{2}
  \Line(60,52.5)(40,32.5)
  \Line(55,57.5)(35,37.5)
  \SetWidth{1.8}
  \ArrowLine(85,27.5)(100,42.5)
  \ArrowLine(100,12.5)(85,27.5)
\end{picture}
}
\Text(165,0)[b]{\bf (b)}
\put(230,17.5){
\begin{picture}(100,100)
  \SetWidth{0.7}
  \ArrowLine(0,37.5)(30,37.5)
  \ArrowLine(30,37.5)(55,12.5)
  \Gluon(30,37.5)(45,52.5){3}{2}
  \Line(35,62.5)(55,42.5)
  \Line(40,67.5)(60,47.5)
  \Gluon(50,87.5)(65,72.5){3}{2}
  \Gluon(50,57.5)(65,72.5){3}{2}
  \Gluon(65,72.5)(85,72.5){3}{2}
  \SetWidth{1.8}
  \ArrowLine(85,72.5)(100,87.5)
  \ArrowLine(100,57.5)(85,72.5)
\end{picture}
}
\Text(275,0)[b]{\bf (c)}
\put(340,17.5){
\begin{picture}(100,100)
  \SetWidth{0.7}
  \ArrowLine(0,62.5)(30,62.5)
  \Gluon(30,62.5)(55,87.5){3}{3}
  \ArrowLine(30,62.5)(45,47.5)
  \ArrowLine(50,42.5)(65,27.5)
  \ArrowLine(65,27.5)(50,12.5)
  \Gluon(65,27.5)(85,27.5){3}{2}
  \Line(60,52.5)(40,32.5)
  \Line(55,57.5)(35,37.5)
  \SetWidth{1.8}
  \ArrowLine(85,27.5)(100,42.5)
  \ArrowLine(100,12.5)(85,27.5)
\end{picture}
}
\Text(395,0)[b]{\bf (d)}
\end{picture}
\end{center}
\mycap{fig:wfak}{Other Factorized Contributions}{Factorized
  Feynman diagrams for obtaining the collinear contributions for the
  remaining photo- and hadroproduction subprocesses.} 
\end{figure}


The gluon-gluon cross section of hadroproduction obviously has graphs
like \fif{fig:wfak}~(a) with the photon replaced by a gluon, but also 
those with ``non-abelian'' LO parts, see \fif{fig:wfak}~(b). 
Thus we simply get here gluon-gluon fusion (GGF) 
instead of photon-gluon fusion (PGF) as the LO subprocess,
see \fif{fig:born} and \fif{fig:trigl},
 and of
course this time the graphs are symmetric concerning the incoming particles,
so we have to subtract
\begin{equation}
\label{eq:ggfct}
\begin{aligned}
\frac{d^2\tilde{\sigma}^{(1)}_{\text{M}gg}}{dt_1du_1}
(\mu_f^2,\mu^2)
=&\int_0^1 dx_1\; x_1 G_{gg}(x_1,\mu_f^2,\mu^2) 
\left[\frac{d^2\tilde{\sigma}^{(0)}_{gg}}{dt_1du_1}\right]
{s\rightarrow x_1 s\choose u_1\rightarrow x_1 u_1}\\
{}+&\int_0^1 dx_2\; x_2 G_{gg}(x_2,\mu_f^2,\mu^2) 
\left[\frac{d^2\tilde{\sigma}^{(0)}_{gg}}{dt_1du_1}\right]
{s\rightarrow x_2 s\choose t_1\rightarrow x_2 t_1}\mpu
\end{aligned}
\end{equation}
Similarly the addition of diagram \fif{fig:wfak}~(c) will simply
replace LO PGF \eqf{eq:lores} by LO GGF \eqf{eq:gglo} 
for the NLO gluon-quark part of hadroproduction, 
and thus we need to subtract
\begin{equation}
\label{eq:qgsu}
\begin{aligned}
\frac{d^2\tilde{\sigma}^{(1)}_{\text{M}gq}}
{dt_1du_1}(\mu_f^2,\mu^2)
=&\int_0^1 dx_1\; x_1 G_{\bar{q}g}(x_1,\mu_f^2,\mu^2) 
\left[\frac{d^2\tilde{\sigma}^{(0)}_{\bar{q}q}}{dt_1du_1}
\right]{s\rightarrow x_1 s\choose u_1\rightarrow x_1 u_1}\\
{}+&\int_0^1 dx_2\; x_2 G_{gq}(x_2,\mu_f^2,\mu^2) 
\left[\frac{d^2\tilde{\sigma}^{(0)}_{gg}}{dt_1du_1}\right]
{s\rightarrow x_2 s\choose t_1\rightarrow x_2 t_1}\mko
\end{aligned}
\end{equation}
and we need the additional LO splitting functions 
\begin{equation}
\label{eq:qgsplit}
P_{\bar{q}g}=P_{qg}=T_f \left[x^2+(1-x)^2\right]\mko\qquad
\Delta P_{\bar{q}g}=\Delta P_{qg}=T_f (2 x-1)\mko
\end{equation}
where $T_f=1/2$ and we see compared to \eqf{eq:pqsplit} the usual
factor $1/(2 N_C)$. Finally for NLO quark-antiquark annihilation in
hadroproduction we have \fif{fig:wfak}~(d) and similarly for the
other incoming leg, so that we have to subtract
\begin{equation}
\label{eq:qqfct}
\begin{aligned}
\frac{d^2\tilde{\sigma}^{(1)}_{\text{M}q\bar{q}}}{dt_1du_1}
(\mu_f^2,\mu^2)
=&\int_0^1 dx_1\; x_1 G_{qq}(x_1,\mu_f^2,\mu^2) 
\left[\frac{d^2\tilde{\sigma}^{(0)}_{q\bar{q}}}{dt_1du_1}\right]
{s\rightarrow x_1 s\choose u_1\rightarrow x_1 u_1}\\
{}+&\int_0^1 dx_2\; x_2 G_{\bar{q}\bar{q}}(x_2,\mu_f^2,\mu^2) 
\left[\frac{d^2\tilde{\sigma}^{(0)}_{q\bar{q}}}{dt_1du_1}\right]
{s\rightarrow x_2 s\choose t_1\rightarrow x_2 t_1}\mpu
\end{aligned}
\end{equation}
with the appropriately regulated LO splitting function
\begin{equation}
\label{eq:qqsplit}
\begin{aligned}
P_{qq}&=P_{\bar{q}\bar{q}}=C_F \left[\theta(1-x-\delta) 
\frac{1+x^2}{1-x}+\delta(1-x)\left(2 \ln\delta+\frac{3}{2}\right)
\right]\mko\\
\Delta P_{qq}&=\Delta P_{\bar{q}\bar{q}}=P_{qq}+P_{qq}^{\text{HVBM}}
\mpu
\end{aligned}
\end{equation}
Here we encounter the problem of the HVBM scheme
\cite{cit:hvbm1,*cit:hvbm2}, that helicity conservation at
the $qqg$-vertex is violated due to the commuting $\gamma_5$ in the
extra $\vep\/$-dimensions, as was already mentioned in
\chf{chap:born} and also discussed below \eqf{eq:fmsbar}.
Thus actually the collinear
singularities in the polarized quark-antiquark annihilation 
do not appear in conjunction with
$\Delta P_{qq}=P_{qq}$, as they should. If helicity were conserved, then 
splitting that mixes helicities would be forbidden and hence the piece
with mixed helicities, which is added in the unpolarized and
subtracted in the polarized case, would be zero, leading to 
identical splitting functions. The HVBM violating effect is naturally of 
${\cal O}(\vep)$, but together with the collinear pole this will give
rise to finite contributions. However, since we are eliminating the
collinear contributions  anyway by a redefinition  of the parton
densities, we can remove this unphysical property of the HVBM scheme
by simply subtracting this finite contribution together with the
poles. So we simply chose for 
$P_{qq}^{\text{HVBM}}$ not the physical value zero, 
but rather the value it has in the
HVBM scheme, see \cite{cit:nlospl1,*cit:nlospl2}:
\begin{equation}
\label{eq:qqhvbm}
P_{qq}^{\text{HVBM}}=-\theta(1-x-\delta)2 C_F(n-4)(1-x)
=-\theta(1-x-\delta)2 C_F \vep (1-x)\mko
\end{equation}
and thereby restore helicity conservation.

To finish this section, we note that after mass factorization all
reduced cross sections will be finite. Thus for factors depending on
$\vep$ one can then safely perform the $\vep\rightarrow 0$ limit.
Examining the factor \eqf{eq:hardfak} and our choice for the
$\msb$ factorization scheme in \eqf{eq:fmsbar}, 
it is easy to see that the former pure pole parts are converted 
to finite parts in the reduced cross sections by
\begin{equation}
\label{eq:redhard}
F_\varepsilon \tilde{G}_\varepsilon^H \rightarrow 
\frac{1}{s^2}\mko\qquad E_\varepsilon\rightarrow 1\mko
\qquad\text{and}\qquad
\frac{2}{\varepsilon}\rightarrow \ln\frac{s_4^2}{m^2(s_4+m^2)}
-\ln\frac{\mu_f^2}{m^2}\mko 
\end{equation}
so one can easily obtain these contributions from the pole parts we
will quote.


==> hadres.inc <==
\renewcommand{\topfraction}{0.9}
\renewcommand{\textfraction}{0.1}
\chapter{Hadron Level Results\label{chap:hsec}}

\section{Hadronic Cross Sections\label{sec:hadcs}}

Let us first of all recall the relevant formulae for 
calculating differential single-inclusive heavy (anti)quark distributions. We 
denote the momenta in the heavy (anti)quark production
cross section of a hadron of type $a$ with a hadron of type $b$ by 
\begin{equation}
\label{eq:hadhad}
H^a(K_1)+H^b(K_2)\rightarrow \overline{Q}(p_2) \left[Q(p_1)\right]+X\mko
\end{equation}
and use the following hadronic invariants for the observed 
heavy {\em anti\/}quark
\begin{equation}
\label{eq:hadmandel}
\begin{aligned}
S&\equiv(K_1+K_2)^2\quad & &\text{with}\quad & 
s&=(x_1 K_1+x_2 K_2)^2=x_1x_2 S\mko\\
T_1&\equiv(K_2-p_2)^2-m^2\quad & &\text{with}\quad & 
t_1&=(x_2 K_2-p_2)^2-m^2=x_2 T_1\mko\\
U_1&\equiv(K_1-p_1)^2-m^2\quad & &\text{with}\quad & 
u_1&=(x_1 K_1-p_1)^2-m^2=x_1 U_1\mko
\end{aligned}
\end{equation}
where we have introduced the momentum fractions $x_1$ in $k_1=x_1 K_1$
and $x_2$ in $k_2=x_2 K_2$ to relate the hadronic to the partonic
variables in \eqf{eq:lomandel}, thus $K_1^2=K_2^2=0$.
For an observed heavy {\em quark} one
would set $p_1\rightarrow p_2$  in \eqf{eq:hadmandel}.
Thus the hadronic and partonic Mandelstam variables are
always defined with respect to the {\em observed} heavy 
(anti)quark. How one can obtain the reduced partonic cross sections 
for heavy quark instead of heavy antiquark production has been
discussed for each subprocess individually in \chf{chap:part}.
 
We have in the hadronic cross section formula \eqf{eq:fphys} the
conditions $0\le x_1,x_2\le 1$. But we know that
\begin{equation}
\label{eq:s4d}
s_4=s+t_1+u_1=x_1x_2S+x_1T_1+x_2U_1\stackrel{!}{\ge}\Delta\mko
\end{equation}
where $\Delta>0$ only for the ``hard'' parts and zero otherwise.
Hence we can derive 
lower limits from the process kinematics
\begin{equation}
\label{eq:hphys}
\frac{d\tilde{\sigma}^{ab}(K_1,K_2)}{dT_1dU_1}=\sum_{l,m}
\int_{x_1^{\text{min}}}^1 dx_1\int_{x_2^{\text{min}}}^1 dx_2\; 
x_1\tilde{f}^a_l(x_1,\mu_f^2)\; x_2\tilde{f}^b_m(x_2,\mu_f^2)\; 
\frac{d\hat{\tilde{\sigma}}_{lm}(x_1 K_1,x_2 K_2)}{dt_1 du_1}\mko
\end{equation}
with 
\begin{equation}
\label{eq:xmins}
x_1^{\text{min}}=-\frac{T_1}{S+U_1}\mko\qquad\text{and}\qquad
x_2^{\text{min}}=\frac{\Delta-x_1U_1}{x_1S+T_1}\mko
\end{equation} 
and $\Delta=0$ in \eqf{eq:xmins} except for the ``hard'' parts of the
cross section\footnote{The tilde notation refers here, as throughout
the text,
to both the polarized case, $\tilde{a}\rightarrow \Delta a$, 
and the unpolarized case, $\tilde{a}\rightarrow a$.}.  
Note that the extra factor $x_1x_2$ on the r.h.s.\ in comparison to
\eqf{eq:fphys}
comes from $dt_1du_1=x_1x_2dT_1dU_1$. $2\rightarrow 2$ partonic
cross sections (Born, virtual and soft ones) have a factor 
$\delta(s+t_1+u_1)=\delta(x_1x_2 S+x_2 T_1+x_1 U_1)$, so then
\eqf{eq:hphys} becomes
\begin{equation}
\label{eq:phys22}
\frac{d\tilde{\sigma}^{ab}(K_1,K_2)}{dT_1dU_1}=\sum_{l,m}
\int_{x_1^{\text{min}}}^1 \frac{dx_1}{x_1S+T_1} 
x_1\tilde{f}^a_l(x_1,\mu_f^2)\; x_2^{\text{min}}
\tilde{f}^b_m(x_2^{\text{min}},\mu_f^2)\; 
\frac{d\hat{\tilde{\sigma}}_{lm}^{2\rightarrow 2}
(x_1 K_1,x_2^{\text{min}} K_2)}{dt_1 du_1}\mko
\end{equation}
with $\Delta=0$ in $x_2^{\text{min}}$.
For the hard $2\rightarrow 3$
parts it is advantageous to change the inner integration
variable $x_2\rightarrow s_4$, then we have 
\begin{multline}
\label{eq:phys23}
\frac{d\tilde{\sigma}^{ab}(K_1,K_2)}{dT_1dU_1}=\sum_{l,m}
\int_{x_1^{\text{min}}}^1
\frac{dx_1}{x_1S+T_1}x_1\tilde{f}^a_l(x_1,\mu_f^2)\\
\cdot\int_\Delta^{s_4^{\text{max}}} ds_4\;
x_2'\tilde{f}^b_m(x_2',\mu_f^2)\; 
\frac{d\hat{\tilde{\sigma}}_{lm}^{2\rightarrow 3}
(x_1 K_1,x_2' K_2)}{dt_1 du_1}\mko
\end{multline}
with
\begin{equation}
x_2'=\frac{s_4-x_1 U_1}{x_1 S+T_1}\qquad\text{and}\qquad
s_4^{\text{max}}=x_1 S+T_1+x_1 U_1\mpu
\end{equation}
Note the common factor $1/(x_1S+T_1)$ in \eqf{eq:phys22} and
\eqf{eq:phys23}. Written this way, it is obvious that \eqf{eq:phys22} is
the $s_4\rightarrow 0$ limit of \eqf{eq:phys23}. Also we can easily
see how $2\rightarrow 2$ processes can be included in the
$2\rightarrow 3$ integration of \eqf{eq:phys23} by using 
\eqf{eq:delshift} for the partonic cross sections and
$x_2'\rightarrow x_2^{\text{min}}(\Delta=0)$ in
$x_2'\tilde{f}^b_m(x_2',\mu_f^2)$.

To obtain the integration limits for the total hadronic 
cross section, we can proceed like for the derivation of the limits
for the partonic cross sections, see the discussion leading to
\eqf{eq:pxsec}. We just have to replace the $s,t_1,u_1$ by their
hadronic counterparts $S,T_1,U_1$ and so the result is
\begin{gather}
\begin{aligned}
\label{eq:hxst}
\tilde{\sigma}^{ab}(S,m^2)&=
\int_{\frac{S}{2}(1-\beta_S)}^{\frac{S}{2}(1+\beta_S)}d(-T_1)
\int_{-\frac{m^2 S}{T_1}}^{S+T_1}
d(-U_1)\;\frac{d^2\tilde{\sigma}^{ab}(S,T_1,U_1)}{dT_1dU_1}\\
&=\sum_{l,m}\int_{x_{\text{min}}}^1 dx_1\;
\int_{\frac{x_{\text{min}}}{x_1}}^1 dx_2\;
\tilde{f}^a_l(x_1,\mu_f^2)\;\tilde{f}^b_m(x_2,\mu_f^2)\; 
\hat{\tilde{\sigma}}_{lm}(x_1x_2 S, m^2)
\mko\\
\end{aligned}\\
\label{eq:hene}
\beta_S=\sqrt{1-\frac{4 m^2}{S}}\mko\qquad
x_{\text{min}}=\frac{4 m^2}{S}=1-\beta_S^2\mko
\end{gather}
where the $\hat{\tilde{\sigma}}_{lm}$ are the total partonic cross section
of \eqf{eq:pxsec}.
The second line of \eqf{eq:hxst} follows from inserting 
\eqf{eq:hphys} and reshuffling the integrations. 
In the case of ``direct'' photoproduction we can insert
\begin{equation}
\label{eq:phopa}
f^\gamma_\gamma(x_1,\mu_f^2)=\delta(1-x_1)\mko
\end{equation}
in the formulae \eqf{eq:hphys} to \eqf{eq:hxst} we have just derived,
see the discussion leading to \eqf{eq:fgam}, 
which immediately yields simpler formulae by collapsing the
$x_1\/$-integration to $x_1=1$.
 
The differential heavy (anti)quark cross section \eqf{eq:hphys} should
be expressed in variables more suited for experimental measurements:
\begin{equation}
\label{eq:expvar}
\begin{aligned}
\text{transverse~momentum/mass}&:\quad & x_T&\equiv
\frac{p_T}{p_T^{\text{max}}}\mko\qquad
m_T^2\equiv m^2+p_T^2\stackrel{\text{hCMS}}{=}
\frac{T_1U_1}{S}\mko\\
\text{rapidity}&:\quad & y&\equiv\text{artanh}\;\frac{p_L}{E}
\stackrel{\text{hCMS}}{=}
\frac{1}{2}\ln\frac{U_1}{T_1}\mko\\
\text{Feynman}-x&:\quad & x_F&\equiv \frac{p_L}{p_L^{\text{max}}}
\stackrel{\text{hCMS}}{=}
\frac{1}{\beta_S} \frac{T_1-U_1}{S}\mko
\end{aligned}
\end{equation}
where the relations to invariant hadronic Mandelstam variables 
\eqf{eq:hadmandel} are
valid in the hadronic center of mass system (hCMS).
The energy and the
longitudinal momentum of the heavy antiquark are
given by $E=m_T \cosh y$ and $p_L=m_T \sinh y$, respectively.
$p_T=|\vec{p}_T|$ is the absolute size of the transverse
momentum and
\begin{equation}
\label{eq:ptlmax}
p_T^{\text{max}}=p_L^{\text{max}}=\frac{\sqrt{S}\beta_S}{2}\mpu
\end{equation}
$y$ and $x_F$ of the observed $\overline{Q}$ in \eqf{eq:expvar} are defined
in the hCMS with the forward direction ($y,x_F>0$) along
the incoming particle with $K_1$ (the photon in photoproduction), i.e., 
\begin{equation}
\begin{aligned}
\label{eq:bana}
T_1&=-\sqrt{S}m_T e^{-y}=-\sqrt{S}p_L^{\text{max}}(\chi-x_F)\mko\\
U_1&=-\sqrt{S}m_T e^{y}=-\sqrt{S}p_L^{\text{max}}(\chi+x_F)\mko
\end{aligned}
\end{equation}
where $\chi\equiv\sqrt{x_F^2+(m_T/p_L^{\text{max}})^2}$. Under a
boost in the direction of the unit vector $\vec{e}_L$
with $p_L=\vec{p}\cdot\vec{e}_L$ to a frame $K^*$ with velocity
$\beta^*$, $p_T^*=p_T$ is of course invariant and 
$y^*=y-\text{artanh}\;\beta^*$. 
Hence also the {\em shape} of a rapidity
distribution $df(y^*)/dy^*=df(y)/dy$ remains {\em unchanged} by such a boost.

The Jacobians needed to express
\eqf{eq:hphys} in the variables \eqf{eq:expvar} are 
\begin{equation}
\label{eq:jacob}
dT_1 dU_1=S dm_T^2 dy=\frac{S}{\chi}dm_T^2 dx_F\mko
\end{equation}
and $dm_T^2=2 x_T (p_T^{\text{max}})^2 dx_T$, etc.
By integrating the variables in \eqf{eq:expvar} over the appropriate limits
\begin{align}
\label{eq:mty}
S\int_{m^2}^{S/4} dm_T^2 
\int_{-\text{arcosh}\frac{\sqrt{S}}{2 m_T}}^{\text{arcosh}
\frac{\sqrt{S}}{2 m_T}} dy &=
S\int_{-\frac{1}{2} \ln \frac{1+\beta_S}{1-\beta_S}}^{
\frac{1}{2} \ln \frac{1+\beta_S}{1-\beta_S}} dy
\int_{m^2}^{\frac{S}{4 \cosh^2 y}}dm_T^2\mko\\
\label{eq:mtxf}
S\int_{m^2}^{S/4} dm_T^2
\int_{-\frac{1}{\beta_S}\sqrt{1-\frac{4 m_T^2}{S}}}^{\frac{1}{\beta_S}
\sqrt{1-\frac{4 m_T^2}{S}}}\frac{dx_F}{\chi}
&=S\int_{-1}^1 dx_F \int_{m^2}^{\frac{S}{4}(1-\beta_S^2 x_F^2)}
\frac{dm_T^2}{\chi}
\end{align}
the total cross section \eqf{eq:hxst} is of course recovered.

Finally it should be noted that experiments do not determine 
the (differential) longitudinally polarized cross section 
$(d)\Delta\sigma$ itself, but rather the corresponding spin asymmetry
\begin{equation}
\label{eq:asym2}
A^{ab} = \frac{(d) \Delta \sigma^{ab}}{(d)\sigma^{ab}}\mpu
\end{equation}
In \eqf{eq:asym2}, which is nothing but the counting rate asymmetry
for the two possible helicity alignments of the incoming hadrons
\eqf{eq:asym}, the experimental normalization
uncertainty and some systematical errors conveniently drop out.
However, in the following we will concentrate on the polarized cross
section itself as well, since we are interested in the influence of the
spin-dependent NLO corrections.
The calculation of the spin asymmetry
\eqf{eq:asym2} introduces additional theoretical
uncertainties associated with the {\em unpolarized}
(differential) cross section. 

\section{Numerical Studies for Photoproduction\label{sec:nump}}

Equipped with the necessary technical framework, we now turn to some
numerical applications. Unless otherwise stated we use here the
GRV'94 \cite{cit:grv94} and GRSV standard \cite{cit:grsv}
set of unpolarized
and longitudinally polarized parton distributions, respectively. 
However, it should be mentioned that the detailed
choices with respect to the running of $\alps$ and the evolution of the
parton distributions used in the $\msb$ parton density fits 
are usually not exactly the same as in our $\msbm$ scheme. Generally
$n_f$ instead of $n_{lf}$ is used in $\beta_{0,1}$, i.e., the 
produced heavy quark flavor is not explicitly decoupled at low energies.
Furthermore, bottom production in the $\msbm$ scheme requires 
{\em four} light flavors, i.e., charm 
is treated as ``massless'' and should
enter the calculation with its own evolving probability distribution.  
But for example in the case of GRV/GRSV \cite{cit:grv94,cit:grsv}, 
flavor thresholds are only introduced in the running of $\alps$, i.e., 
there is no charm distribution. 
On the other hand, the effect of setting $n_{lf}\rightarrow n_f$
on the running of $\alps$ is negligible.
Also the quark contribution is small compared to the
gluon one, as we will see, but particularly so for ``heavy'' 
(massless) quarks, which are introduced only at high scales and
are always suppressed due to the longer evolution length
of the light partons. Hence we will simply use $n_f$ instead of
$n_{lf}$ in $\beta_{0,1}$ for the running of $\alps$
and use only three light flavors even when
calculating bottom production. So our conventions for calculating
hadronic cross sections match those of the GRV/GRSV parton densities
\cite{cit:grv94,cit:grsv}, but we nevertheless use our $\msbm$
results for the reduced partonic cross sections.
The errors introduced by this slight inconsistency are
completely swamped by the scale variation uncertainties we will discuss next
and hence are of no practical relevance. 
Since only the photoproduction result is complete in NLO, we can
only examine this reaction\footnote{Also we are forced to ignore
the resolved contributions. However, they are not expected to
introduce major changes to the results presented here, see the
discussion above \eqf{eq:pgfct}.}. 
Unfortunately we have no data so far, but in the near future 
COMPASS \cite{cit:com1,*cit:com2} is going to
measure the total (anti)charm spin asymmetry $A^{c\bar{c}}_{\gamma p}$ with 
sufficient accuracy. Therefore we
mainly focus on the
kinematical range accessible by COMPASS in our analysis below, i.e.,
$\sqrt{S}= \sqrt{S_{\gamma p}}= 10$~GeV.
It is currently under scrutiny whether it is physically feasible and sensible
to run HERA in a polarized collider mode in the future \cite{cit:herapol},
and therefore we either show or comment on the corresponding
results at HERA collider energies as well. 
At HERA a sizable portion of the
$ep$ c.m. energy 300 GeV can be transferred to
the {\em photon\/}-proton system. We use
$\sqrt{S_{\gamma p}}\simeq 200$~GeV in the following as
typical\footnote{For example 
the ``ETAG33'' sample of \cite{cit:h70} has 
$\langle\sqrt{S_{\gamma p}}\;\rangle=$194~GeV.}
HERA photoproduction energy.

\begin{figure}[p]
\vspace*{-1.86cm}
\begin{minipage}{\textwidth}
\begin{center}
\epsfig{file=dfr10.eps,width=\textwidth}\\
\vspace*{-2.66cm}
\epsfig{file=dfr200.eps,width=\textwidth}
\end{center}
\end{minipage}
\vspace{-1.2cm}
\mycap{fig:fr}{Renormalization and Factorization Scale Dependence $R(r,f,1.5)$}
{$R(r,f,1.5)$ in percent, see \eqf{eq:devi}, for renormalization 
$\mu_r^2=rm_c^2$  and factorization $\mu_f^2=fm_c^2$ scale variations
with $\sqrt{S}=10$~GeV: LO~(a) and NLO~(b), and
$\sqrt{S}=200$~GeV: LO~(c) and NLO, times (-1),~(d). The
charm mass $m_c=c$~GeV is set to $c=1.5$. Also shown are a
\raisebox{1pt}[0pt][0pt]{$\scriptstyle\bigcirc$} symbol at
$R(2.5,2.5,1.5)\equiv 0$, contour steps of $5\%$ and a $r=f$
line at the base.} 
\end{figure}

In order to investigate the 
theoretical uncertainty of predictions for the 
total polarized cross section induced by the dependence
on $\mu_r$, $\mu_f$ and $m_c$, we define  
\begin{equation}
\label{eq:devi}
\begin{gathered}
R(r,f,c)=\frac{\Delta \sigma^c_{\gamma p}(r,f,c) -
        \Delta \sigma^c_{\gamma p}(r=f=2.5,c=1.5)}
       {\Delta \sigma^c_{\gamma p}(r=f=2.5,c=1.5)}\\
\mu_r^2=r m_c^2\mko\quad \mu_f^2=f m_c^2\mko\quad m_c=c~\text{GeV}\mko
\end{gathered}
\end{equation}
which uses the prediction for one particular choice of scales
$\Delta \sigma^c_{\gamma p}(\mu_r^2=\mu_f^2=2.5 m_c^2,m_c=1.5~\text{GeV})$
as basic value for computing relative deviations.
In the plots of $R$ the LO and NLO GRSV standard parton densities
\cite{cit:grsv} have been used.
We start by keeping $m_c=1.5$~GeV fixed and varying only $\mu_r$ and
$\mu_f$. Thus we plot $R(r,f,1.5)$ in \fif{fig:fr} for two center of
mass energies $\sqrt{S}=$~10 and 200 GeV. $R$ is shown in percent and
contour lines in steps of $5\%$
are drawn on the surface of the plot and as projection
on the base. A small circle marks $R(r=2.5,f=2.5,c=1.5)\equiv 0$, so the
contour of zero $R$ runs through this circle. At the base we also draw 
a line for the usual choice $\mu_r=\mu_f$ to guide the eye. Note that
in plot (d) we have multiplied $R$ with (-1) to to achieve a nice
presentation in the same form, i.e.,
the change in the low $r$ and high $f$ region is
{\em opposite} to the one for the LO plot (c).
As can be inferred from comparing the LO and NLO results 
at both center of mass energies in 
\fif{fig:fr}~(a) vs.\ (b) and (c) vs.\ (d), respectively,
the scale dependence has been drastically reduced in NLO 
over the entire range of $\mu_f$ and $\mu_r$,
which underlines the importance of the NLO results. 
Moreover, in NLO the choice $\mu_f=\mu_r$ is approximately on the
contour for $R=0$, and $R$ is flattest for large
$\mu_f$ and $\mu_r$. This motivates the
choice of scales, $\mu_f=\mu_r$, which we will use henceforth. 
For reasonable changes of $\mu_f$ and $\mu_r$
in \fif{fig:fr}, the polarized total charm production
cross section \eqf{eq:hxst} varies by about $15\%$ 
at $\sqrt{S}=10$~GeV and $25\%$ at $\sqrt{S}=200$~GeV in NLO 
as compared to about $45\%$ at $\sqrt{S}=10$~GeV and $50\%$ 
at $\sqrt{S}=200$~GeV in LO. Contrary to the na\"{\i}ve expectation, the
scale dependence becomes slightly stronger for higher energies. But 
this effect mainly comes from the corner of low $r$ and high $f$. 
For larger $r$, the dependence on $f$ is reduced at higher energies
in NLO. Note also that at $\sqrt{S}=200$~GeV,
the LO $R=0$ contour has moved closer to the $\mu_r=\mu_f$ line. This
is in contrast to $\sqrt{S}=10$~GeV, where this line
is basically the direction of strongest change. 
We have not studied whether this trend persists at even higher
energies, since the numerical integrations become very time consuming
and since LO is expected to be inadequate at high energies due to the lack of 
flavor excitation subprocesses. 

\begin{figure}[p]
\vspace*{-1.86cm}
\begin{minipage}{\textwidth}
\begin{center}
\epsfig{file=dac10.eps,width=\textwidth}\\
\vspace*{-2.66cm}
\epsfig{file=dac200.eps,width=\textwidth}
\end{center}
\end{minipage}
\vspace{-1.2cm}
\mycap{fig:ac}{Charm Mass and Renormalization Scale Dependence $R(r,f=r,c)$}
{$R(r,r,c)$ in percent, see \eqf{eq:devi}, for charm mass $m_c=c$~GeV
and renormalization scale $\mu_r^2=r m_c^2$ variations with 
$\sqrt{S}=10$~GeV: LO~(a), NLO~(b) and
$\sqrt{S}=200$~GeV: LO~(c), NLO~(d). The factorization 
scale $\mu_f^2=f m_c^2$ is set to $f=r$. Also shown are a
\raisebox{1pt}[0pt][0pt]{$\scriptstyle\bigcirc$} symbol at
$R(2.5,2.5,1.5)\equiv 0$, contour steps of $15\%$ and a $r=f=2.25$
line at the base.} 
\end{figure}

Next we wish to examine the dependence on $m_c$. \fif{fig:ac} shows
$R(r,r,c)$, i.e., we now keep $\mu_r=\mu_f=\mu$ all the time, but still
vary $\mu$ to see whether the $m_c$ dependence of the total polarized
cross section is influenced. Again contours show steps in percent, but 
now they mean differences of $15\%$ each! So we can immediately conclude that
the dependence on the charm mass is much stronger than the one on the
factorization and renormalization scales, in particular at lower
energies. Again a small circle marks $R(r=2.5,f=2.5,c=1.5)\equiv 0$
and we show a line for $r=f=2.25$ at the base of the plots. We see
that at low energies NLO is much more stable than LO, we get about
$135\%$ variation in LO compared to about $45\%$ 
in NLO in \fif{fig:ac}~(a) and
(b), respectively. However, at large energies LO and NLO both vary by 
about $45\%$. So in NLO the dependence on $m_c$ stays
roughly constant, whereas it strongly increases in LO at
lower energies. It is surprising that NLO improves the
stability of the predictions against variations of $m_c$. 
But we have set $\mu_f^2=\mu_r^2=r m_c^2$, so 
we indirectly probe the stability along the $\mu_r=\mu_f$ line!
Obviously then the differences between LO and NLO are largely due 
to their behavior for $\mu_r=\mu_f$ discussed above. 
Note that at $\sqrt{S}=10$~GeV the dependence on $m_c$ is least in NLO for
small $r=f$ values, in particular there is little
variation for low values of $m_c$. 
But concerning the dependence on $r$ and
$f$ separately in \fif{fig:fr} we would favor larger values to stay
in the ``flattest'' region. We will use a compromise value of
$\mu_r=\mu_f=1.5~m_c$, which means $r=f=2.25$, as standard value in
the following. 
This choice is shown by the line included at the base
of the plot in \fif{fig:ac}. It is lower than the choice 
$\mu_r=\mu_f=2 m_c$ used in \cite{cit:letter,cit:long}, which
optimized the dependence on $\mu_r$ and $\mu_f$. Here we will
basically only vary $m_c$, since comparing \fif{fig:ac} and
\fif{fig:fr} makes obvious that this 
will give the major part of the theoretical uncertainties. Note in
particular that the changes induced by varying $m_c$ are more or less
independent of the variation of $r=f$, i.e., the contours are close to 
being parallel to the $r=f$ axis. Finally it is perhaps more natural
to use a standard value for $\mu_{r,f}$, which is not at the high
edge but rather
in the middle of the usual variation range $m_c\le\mu_{r,f}\le 2 m_c$.
We will in the rest of the paper
vary $m_c$ in the range from $1.4$ to $1.6$~GeV, instead of the larger 
range $1.35$ to $1.7$~GeV in the $R(r,r,c)$ plot, to give a rough estimate of the
theoretical uncertainty. This basically amounts to taking the results
for the charm 
mass collected in\footnote{Note that their table shows all results
  converted to the running mass of the 
  $\msb$ scheme. The pole mass we need here is 
  approximately $20\%$ larger.}
\cite{cit:pdg} at face value instead of using the
conservative range also quoted there.
 
\begin{figure}[htb]
\begin{center}
\epsfig{file=dxt1.eps,width=\textwidth}
\end{center}
\vspace{-.4cm}
\mycap{fig:xt1}{$x_T\/$-Differential Polarized $\bar{c}$
  Photoproduction Cross Section}
{
$x_T\/$-differential polarized anticharm photoproduction cross
section $d\Delta\sigma^{\bar{c}}_{\gamma p}/dx_T$ in LO and NLO  
at $\sqrt{S}=10,~200$~GeV with the GRSV standard
polarized parton densities \protect\cite{cit:grsv}. 
Thick lines have $m_c=1.5$~GeV, thin lines with largest
positive peak have $m_c=1.4$~GeV, and the other thin lines 
have $m_c=1.6$~GeV.
In NLO the thin lines are connected to form a band.
We have set $\mu_r^2=\mu_f^2=2.25(m_c^2+p_T^2)$. 
The curves for $\sqrt{S}=200$~GeV are multiplied by $1/7$.
} 
\end{figure}

\begin{figure}[htb]
\begin{center}
\epsfig{file=dxt2.eps,width=\textwidth}
\end{center}
\vspace{-.4cm}
\mycap{fig:xt2}{$x_T\/$-Differential Distributions
for GRSV Std., DSS Set 3, and GS A}
{
$x_T\/$-differential polarized anticharm photoproduction cross
section $d\Delta\sigma^{\bar{c}}_{\gamma p}/dx_T$ in NLO  
at $\sqrt{S}=10$~GeV with the GRSV standard, DSS set 3, and GS A
polarized parton densities \protect\cite{cit:grsv,cit:dss,cit:gs}. 
Thick lines have $m_c=1.5$~GeV, thin lines with largest
positive peak have $m_c=1.4$~GeV, and the other thin lines
have $m_c=1.6$~GeV.
The GRSV standard curves are connected to form a band.
We have set $\mu_r^2=\mu_f^2=2.25(m_c^2+p_T^2)$. 
An analogous unpolarized curve (NLO GRV'94 parton
densities \protect\cite{cit:grv94}, $m_c=1.5$~GeV) is shown divided by $2.5$.
}
\end{figure}

We will now take a look at $p_T$, or equivalently $x_T$, see
\eqf{eq:expvar}, differential results. The reason is that we wish to
derive a good value for an acceptance cut on $p_T$ in order to enhance the
asymmetry. We expect that the COMPASS experiment
\cite{cit:com1,*cit:com2} will not be able to accurately measure
differential distributions. But they are still useful as a guide for
possible cuts. \fif{fig:xt1} shows\footnote{There are changes in the 
ballpark of $10\%$ in the following {\em differential} curves as compared to
\cite{cit:long} due to the scheme inconsistency corrected in
\cite{cit:erratum}. For the total polarized cross section the changes are
smaller.}
$d\Delta\sigma^{\bar{c}}_{\gamma p}/dx_T$ for $\sqrt{S}=10$~GeV
and 200 GeV. We use $\mu_r^2=\mu_f^2=2.25(m_c^2+p_T^2)$ here, since it 
can be expected that $p_T^2$ becomes a relevant scale when it is not
integrated out. This choice reduces to the standard
choice for the total cross section $\mu_r=\mu_f=1.5 m_c$ in the
limit of small $p_T$.
Here and in the following we always plot as thick line the
result for $m_c=1.5$~GeV and for the thin lines we vary the charm mass
from $m_c=1.4$~GeV to $m_c=1.6$~GeV.
By adding $p_T^2$ in our scale definition we
shift towards larger $\mu_r$ and $\mu_f$, where the dependence on 
independent $\mu_r$ and $\mu_f$ 
variations becomes less and the dependence on $m_c$ slightly
larger for the total polarized cross section.
Thus varying $m_c$ still is a reasonable estimate 
for the theoretical uncertainty, at least for 
the lower energy  $\sqrt{S}=10$~GeV, and with an integrated cross
section in mind. The 
independent variation of $\mu_r^2$ and
$\mu_f^2$ as $a(p_t^2+m_c^2)$ with $a=1/4,\ldots,4$ has already been 
shown in Fig.~10 of \cite{cit:long}. 
Note that the range of $a$ chosen there 
is rather conservative and yields large uncertainties.
The lower and upper limits in this case come from 
one scale set to $a=1/4$ and the other set to $a=4$. Since 
$(m_c^2+p_T^2)/4<m_c^2$ for $x_T\lesssim 0.54$ at 
$\sqrt{S}=10$~GeV (for $x_T\lesssim 2.6\cdot 10^{-2}$ 
at $\sqrt{S}=200$~GeV), the large uncertainties of the differential
distribution shown in Fig.~10 of \cite{cit:long} are mainly 
due to a scale choice {\em lower} than the lowest
one $\mu_{r,f}=m_c$ used for the total cross sections.
For $\sqrt{S}=200$~GeV varying $m_c$ will
underestimate the theoretical uncertainty, as $p_t$ can become quite large
and then dominates the sum $m_c^2+p_T^2$. We nevertheless show the
$m_c$ variation in order to compare with $\sqrt{S}=10$~GeV and because the 
{\em total} polarized cross section uncertainty is dominated by it, 
as we just showed. In \fif{fig:xt1} the
NLO curves are connected to form bands and we have multiplied the
curves for $\sqrt{S}=200$~GeV by $1/7$ in order to fit them into the same
plot. We see that in NLO the variation with $m_c$ is slightly reduced
in comparison to LO. On the other hand going to higher energies
suppresses the variations more strongly than for the
total polarized cross section. The reason is that the amplitude of the
oscillating $x_T\/$-differential polarized
cross section is both larger positive and larger negative 
for lower $m_c$,
so that in the integration part of the larger relative
variations cancel.

The oscillating behavior in $x_T$ is
explored further in \fif{fig:xt2} for $\sqrt{S}=10$~GeV
only. We show the result for three different sets of polarized
parton densities, GRSV standard (solid line), DSS set 3 (dot-dashed
line), and GS A (dashed line) 
\cite{cit:grsv,cit:dss,cit:gs}. The prediction for the  
polarized cross section turns
negative at approximately the same $x_T$, no matter which parton
distribution is chosen. Also the variation of $m_c$ does not strongly
change the position of the zero. We see that by taking a cut
$x_T\lesssim 0.25$ or equivalently $p_T\lesssim 1.2$~GeV,
the negative contributions are cut off and
hence the total polarized cross section is {\em enhanced}. On the other hand
the unpolarized cross section, which is shown multiplied
with a factor $1/2.5$ by the dotted line, 
does of course not oscillate. Thus the cut
takes out a significant part of the unpolarized cross section. Hence
we expect that the asymmetry $A=\Delta\sigma/\sigma$ should be
strongly enhanced by this cut, since the numerator grows and at the
same time the denominator is diminished. This should take place for
all the polarized parton densities and $m_c$ values we are exploring.

\begin{figure}[htb]
\begin{center}
\epsfig{file=dtotptc.eps,width=\textwidth}
\end{center}
\vspace{-.75cm}
\mycap{fig:totcut}{NLO $\bar{c}$ Photoproduction Spin Asymmetry with
  a $p_T\le 1.2$~GeV Cut}
{
NLO anticharm photoproduction spin asymmetry
$A^{\bar{c}}_{\gamma p}$ with a cut $p_T\le 1.2$~GeV
using the GRSV standard, DSS set 3, and GS A
polarized parton densities \protect\cite{cit:grsv,cit:dss,cit:gs}. 
For the unpolarized cross section GRV'94 parton densities
\cite{cit:grv94} were used.
The thick lines have $m_c=1.5$~GeV, the upper thin lines have
$m_c=1.4$~GeV, and the lower ones have $m_c=1.6$~GeV 
(order reverses at $\sqrt{S}\lesssim 6$~GeV for GRSV standard). 
The GRSV standard curves are connected to form a band.
We have set $\mu_r^2=\mu_f^2=2.25(m_c^2+p_T^2)$.
GRSV standard curves without $p_T\/$-cut and
the expected error at COMPASS \protect\cite{cit:com1,*cit:com2}, see text,
are also shown.
}
\vspace{-2mm}
\end{figure}

\begin{figure}[htb]
\begin{center}
\epsfig{file=glpl.eps,width=\textwidth}
\end{center}
\vspace{-.75cm}
\mycap{fig:glpl}{Ratios of NLO to LO Polarized Gluon Distributions at 
Large $x$}
{
Ratios of NLO to LO polarized gluon distributions in
the large $x$ region. Shown is $\Delta g(NLO)/\Delta g(LO)$ 
for the GRSV standard \protect\cite{cit:grsv}, DSS set 3 
\protect\cite{cit:dss}, and
GS A \protect\cite{cit:gs} polarized parton densities. For comparison the
ratio NLO to LO for the unpolarized GRV'94 \protect\cite{cit:grv94} 
parton densities is also shown.
}
\vspace{-1mm}
\end{figure}

We see exactly the expected features in \fif{fig:totcut},
which shows the total NLO anticharm photoproduction spin asymmetry
$A^{\bar{c}}_{\gamma p}$ with a cut $p_T\le 1.2$~GeV. Comparing
the bands for the GRSV standard parton density prediction
with cut (solid lines) and without cut
(dotted lines) at NLO, we see that the asymmetry is strongly
enhanced, by about $60\%$ at $\sqrt{S}=10$~GeV! Examining the
effect of introducing different parton densities, we see
that there are strong differences in the predicted
asymmetry. Certainly these differences are larger than the theoretical 
uncertainties of our calculation, estimated here again by varying
$m_c$. Also compared to the expected statistical error for the
COMPASS experiment \cite{cit:com1,*cit:com2} 
the situation looks favorable. We use 
an expected asymmetry error $20\%$
larger than the estimate $\delta A^{c\bar{c}}_{\gamma p}=0.051$ of
\cite{cit:com1,*cit:com2}. This corresponds to the loss of statistics
due to the cut, i.e., for the unpolarized cross section 
$\sqrt{\sigma_{\text{no~cut}}/\sigma_{\text{cut}}}\simeq 1.2$.
The appropriately larger error is 
shown by the point with error bar placed on the GRSV
standard curve. It should be possible 
to distinguish the different parton densities, even when the
theoretical uncertainties are taken into account. 

However, 
for a small gluon density like in the DSS set 3 fit, 
an improved experimental measurement 
is required in order to unambiguously measure 
the asymmetry.
Smaller $\sqrt{S}$ lead to a larger spread of the predictions,
but COMPASS will not be able to measure at lower $\sqrt{S}$. Higher
energies are obviously not preferred for this measurement.
There is a simple reason why we show no LO predictions. For these
values of $\sqrt{S}$ only large $x\gtrsim 0.1$ are probed. In
\fif{fig:glpl} we plot the ratio of the NLO to the LO gluon for
several different polarized gluon densities in this  large $x$
region. We see that for GRSV standard and DSS set 3
\cite{cit:grsv,cit:dss}, the NLO gluon can be up to a factor two larger
than the LO gluon. For GS A \cite{cit:gs} the situation is even worse, 
here the NLO gluon is up to 15 times larger than the LO gluon. This massive 
enhancement is completely accidental in the parton density fits, since 
the polarized gluon is currently not constrained at these values of $x$. 
In comparison the NLO to LO ratio for the unpolarized
GRV'94 \cite{cit:grv94} gluon stays fairly flat and close to unity up to 
very large $x$. Due to the artificially enhanced gluonic
contribution we would obtain
large differences between LO and NLO predictions,
see \cite{cit:letter}. One could for example use the NLO parton
densities also for the LO curves to avoid this \cite{cit:letter,cit:neben}. 
But as we have argued in \chf{chap:part}, NLO is here the first 
order in which all important classes of graphs are included. 
So we refrain from showing LO curves, they can be
found in \cite{cit:letter}. 

\begin{figure}[htb]
\begin{center}
\epsfig{file=dtothera.eps,width=\textwidth}
\end{center}
\vspace{-.6cm}
\mycap{fig:tothera}{NLO $\bar{b}$ Photoproduction Spin Asymmetry with
  a $p_T\ge 1.5$~GeV Cut}
{
NLO antibottom photoproduction spin asymmetry
$A^{\bar{b}}_{\gamma p}$ with a cut $p_T\ge 1.5$~GeV
using the GRSV standard, DSS set 3, and GS A
polarized parton densities \protect\cite{cit:grsv,cit:dss,cit:gs}. 
For the unpolarized cross section GRV'94 parton densities
\protect\cite{cit:grv94} were used.
The thick lines have $m_b=4.5$~GeV, the lower thin lines have
$m_b=4.4$~GeV, and the upper ones have $m_b=4.6$~GeV.
We have set $\mu_r^2=\mu_f^2=2.25(m_b^2+p_T^2)$. For GRSV
standard varying $\mu_r^2$
and $\mu_f^2$ independently with $a(m_b^2+p_T^2)$, $m_b=4.5$~GeV, and
$a=1,\ldots,3.5$ yields the outer thin lines.   
GRSV standard curves without $p_T\/$-cut and points with the expected
statistical error according to \eqf{eq:asyerr}
are also shown.
} 
\end{figure}

Unfortunately, a measurement of $A_{\gamma p}^{\bar{c}}$ at collider
energies, where one could access smaller $x$, appears to be not feasible, 
since $A_{\gamma p}^{\bar{c}}$ is at best of the same size as the expected
statistical error 
for such a measurement \cite{cit:svh1,*cit:svh2}. This also does
not improve for $p_T$ or $y$ differential charm distributions. 
Since $A_{\gamma p}^{\bar{c}}$ already appears to be 
unmeasurable at HERA, the prospects for a meaningful measurement of 
$A_{\gamma p}^{\bar{b}}$ seem to be 
not very promising at first, since
bottom cross sections are smaller due to the larger $b$ quark mass 
and the smaller heavy quark charge $(e_b/e_c)^2=1/4$.
However, $b$ quarks are experimentally much easier to detect, e.g.,
through their longer lifetime (secondary vertex tag), which might
compensate these shortcomings.
By looking at the curves for $\sqrt{S}=200$~GeV in \fif{fig:xt1},
which is for anticharm but qualitatively shows what is to be expected
for antibottom as well,  we can guess that introducing a cut in $p_T$
will also help here. However, experimentally it will not be possible
to measure very small $p_T$ at HERA, so we use a cut $p_T\ge 1.5$~GeV
instead, i.e., now we are cutting off the {\em positive} part of the
polarized cross section.
Thus in \fif{fig:tothera} we turn to the longitudinal
spin asymmetry $A_{\gamma p}^{\bar{b}}$
of polarized antibottom photoproduction
in NLO at the polarized HERA option \cite{cit:herapol} for 
three different sets of
polarized parton distributions \cite{cit:grsv,cit:dss,cit:gs}.
Again thin lines show the variation with the
heavy quark mass, here from
$m_b=4.4$~GeV to $m_b=4.6$~GeV, and the thick line is for the central
value $m_b=4.5$~GeV. Choosing a more 
conservative range hardly matters at the 
higher $\sqrt{S_{\gamma p}}$ mainly probed by experiment.
The results obtained for the different
sets of parton densities are well separated and sensitive to 
the different $\Delta g$, but $A_{\gamma p}^{\bar{b}}$ 
is extremely small. The points with error bars in \fif{fig:tothera} 
illustrate the expected statistical
accuracy for such a measurement at HERA estimated via
\begin{equation}
\label{eq:asyerr}
\delta A_{\gamma p}^{\bar{b}} \simeq \frac{1}{P_e P_p} 
\frac{1}{\sqrt{\vep_b {\cal{L}} \sigma_{\gamma p}^{\bar{b}}}}
\end{equation}
assuming a polarization $P_eP_p\simeq 0.5$ of the electron and proton
beams, an (optimistic) integrated luminosity of 
${\cal{L}}=500~\text{pb}^{-1}$ \cite{cit:herapol},
and an optimal detection efficiency
of $\vep_b=0.05$ \cite{cit:yorgos}. Note that we do not bin
in $\sqrt{S_{\gamma p}}$ 
here, i.e., the errors are estimated at the point where they are
drawn. Since HERA is an $ep$, not $\gamma p$, collider, the center of
mass energy of the $\gamma p$ system varies and usually one
averages over a large $\sqrt{S_{\gamma p}}$ bin.

\begin{figure}[htb]
\begin{center}
\epsfig{file=dy.eps,width=\textwidth}
\end{center}
\vspace{-.75cm}
\mycap{fig:dy}{$y\/$-Differential Polarized $\bar{c}$
  Photoproduction Cross Section}
{
$y\/$-differential polarized anticharm photoproduction cross
section $d\Delta\sigma^{\bar{c}}_{\gamma p}/dy$ in LO and NLO  
at $\sqrt{S}=10$~GeV with the GRSV standard
densities \protect\cite{cit:grsv} as measured in the hCMS. 
The thick lines have $m_c=1.5$~GeV, the thin lines with largest
positive peak have $m_c=1.4$~GeV, and the ones with smallest
positive peak have $m_c=1.6$~GeV. We have set $\mu_r=\mu_f=1.5 m_c$. 
The initial light quark contributions to the NLO curves are shown separately, 
for them the $m_c=1.4$~GeV curve has the largest negative peak and so on.
For comparison analogous unpolarized curves with NLO GRV'94
densities \protect\cite{cit:grv94} are shown divided by $10$. They are 
also mirrored, i.e., we plot $d\sigma(-y)$.} 
\end{figure}

\begin{figure}[htb]
\begin{center}
\epsfig{file=dxf.eps,width=\textwidth}
\end{center}
\vspace{-.75cm}
\mycap{fig:dxf}{$x_F\/$-Differential Polarized $\bar{c}$
  Photoproduction Cross Section}
{
$x_F$-differential polarized anticharm photoproduction cross
section $d\Delta\sigma^{\bar{c}}_{\gamma p}/dx_F$ in LO and NLO  
at $\sqrt{S}=10$~GeV with the GRSV standard
densities \protect\cite{cit:grsv} as measured in the hCMS. 
The thick lines have $m_c=1.5$~GeV, the thin lines with largest
positive peak have $m_c=1.4$~GeV, and the ones with smallest
positive peak have $m_c=1.6$~GeV. We have set $\mu_r=\mu_f=1.5 m_c$. 
The initial light quark contributions to the NLO curves are shown separately, 
for them the $m_c=1.4$~GeV curve has the largest negative peak and so on.
For comparison analogous unpolarized curves with NLO GRV'94
densities \protect\cite{cit:grv94} are shown divided by $13$. They are 
also mirrored, i.e., we plot $d\sigma(-x_F)$.} 
\end{figure}

For comparison we also display
the GRSV standard curves 
without $p_T\/$-cut as dotted lines. They show that we
succeeded in cutting off the positive part of the polarized cross
section, which otherwise
cancels the negative part, i.e., the total asymmetry without  $p_T\/$-cut
is close to zero for these energies. Instead we now see a decent
separation of the predictions for different parton densities, which
yield asymmetries distinguishable from zero except perhaps for the
small DSS set 3 gluon. We see
that the dependence on the bottom mass is quite small, in particular 
at larger energies. Since we know that we underestimate the
theoretical uncertainty by only varying the bottom mass, we also vary
$\mu_r^2$ and $\mu_f^2$ independently according to $a(m_b^2+p_T^2)$,
where $m_b=4.5$~GeV and\footnote{This is a less conservative choice
than the usual $a=1/4,\ldots,4$. We limit the lowest possible scale
to $\mu_{r,f}=m_b$ and vary $a$ by $\pm 1.25$ around the standard
value $a=2.25$.} $a=1,\ldots,3.5$.
This gives the outer thin
lines for the GRSV standard densities.
We see that this is
not a much larger uncertainty than for the $m_b$ variation. 
The uncertainty also
basically vanishes for larger energies, so we see that from a
theoretical point of view (anti)bottom photoproduction allows very
precise predictions.  One has to keep in mind
though that we have calculated here only 
the direct (point-like photon) part of the cross section
as a first approximation, see the discussion above \eqf{eq:pgfct}.
Thus the uncertainties due to the resolved contributions have not been 
taken into account. Also we will discuss in the next 
section that in the unpolarized case theoretical predictions
describe bottom data less well
than charm data. This is unexpected, since the larger bottom 
mass should provide a better scale for perturbation theory.
Without solving this issue the usefulness of
future polarized bottom data will be limited, 
at least for the extraction of the polarized gluon density $\Delta g$.

Finally, let us turn to further results for differential distributions.
Although their experimental relevance seems to be remote, apart
from $y$ and $x_F$ acceptance cuts, a comparison of the LO and NLO
distributions is of theoretical interest to understand in which
kinematical regions the corrections are most relevant.  
In \fif{fig:dy} and \fif{fig:dxf} we show the 
polarized rapidity $y\/$- 
and $x_F\/$-differential anticharm photoproduction
cross sections as measured in the hadronic center of mass system (hCMS). 
We here revert to $\sqrt{S}=10$~GeV and
since $p_T$ is integrated over the entire kinematical range,
we again choose $\mu_f=\mu_r=1.5m_c$.
The distributions are asymmetric in $y$ and $x_F$ and the heavy quark
is dominantly produced ``backward'' with respect to the incoming
photon, i.e., in the direction of the proton.
The NLO results are always larger than the LO ones and deviate
in shape, having a larger backward peak. 
In both figures the unpolarized distributions,
scaled down to approximately the size of the polarized one, are shown for
comparison. Note that we have mirrored the unpolarized distributions
in order to disentangle the lines. This means, we have plotted
the unpolarized distributions as a function of $-y$ and $-x_F$,
respectively. We see that the more complicated shape only emerges
in the polarized case in NLO. 
The additional contribution with light quarks in the
initial state at NLO is included and also
shown separately. It appears to be basically negligible 
in the entire $y$ and $x_F$ range at this energy. 
We have also again varied the charm 
mass, but this does not change the general appearance of the
distributions. However, the induced variations are quite large and for the
NLO polarized case lead to a more pronounced peak structure for lower
charm masses. We see however that the structures we observe in these
cases do not immediately suggest simple cuts in order to enhance the
asymmetry, as had been the case for $p_T$.

\section{Current State of Experiment vs.\ Theory\label{sec:esd}}

To make a fair assessment of the {\em practical}
usefulness of our results,
we now examine how well heavy quark production theory and
experimental data have matched in the past.
Our conclusion that heavy quark reactions are useful for the determination
of the polarized gluon density $\Delta g$ is based on
the {\em theoretical} predictions of the last section, but
the experience in the unpolarized case raises some serious caveats. 
However, we will 
find that we are in a ``win-win'' situation, provided the future experiments
also measure the corresponding {\em unpolarized} reactions and possibly
obtain independent information about $\Delta g$. Then we will either
improve our knowledge about $\Delta g$ or obtain valuable information
for the solution of the ``heavy quark enigma'' discussed below.
The scope of this section is limited. First, we will focus exclusively
on the (QCD) production of {\em open} charm and bottom. 
In particular we will not
discuss heavy quarkonium production, like the production of the
charmonium bound state $J/\psi$. Concerning heavy quarkonia,
we just remark that the sophisticated nonrelativistic QCD (NRQCD)
calculations seems to be in serious trouble due to preliminary
experimental data on the transverse polarization of charmonium
states at high $p_T$ \cite{cit:nrqcd1,*cit:nrqcd2}. It remains to be seen
whether this can be cured. Perhaps other approaches like the color
evaporation model (CEM), which has been revived recently 
\cite{cit:cem1,*cit:cem2} but was proposed over twenty years ago,
see for example \cite{cit:gor1}, now become more attractive.
However, at least there {\em are} alternatives to the 
color-singlet model (CSM)
available, which do not utterly fail to describe the direct production
cross section of $J/\psi$ and $\psi'$,
as the CSM does \cite{cit:cdfjpsi}. 

Second, we can of course only
comment on comparisons of {\em unpolarized} theoretical calculations
and data, as we are still waiting for the first polarized
experimental results. Third, we are relying here mainly on 
the work of other authors.
In principle we could of course use our unpolarized results and
compare them to part of the existing data. However, 
we have not yet completed the NLO hadroproduction calculation, so
thus far we have concentrated on deriving the 
missing reduced {\em partonic} cross sections. The hadron level results 
shown in the last section are thus first rough predictions.
For in-depth phenomenological studies of photoproduction at 
lepton-nucleon colliders, we should include the convolution of 
the photoproduction cross section with the
photon distribution in the electron according to the
Weizs{\"a}cker-Williams approximation (WWA)
\cite{cit:ww1,*cit:ww2,cit:ww3,cit:ww4}. Then we could 
compare directly to lepton-nucleon data without depending on any
approximate ``WWA flux factor'' treatment.
Also the ``resolved'' photoproduction processes should be taken into account.
Finally, experiments do not
really detect heavy quarks, but rather (the decay products of)
hadrons. Thus we should include fragmentation functions like the one
suggested by
Peterson {\em et al.}\ \cite{cit:pet} to model hadronization.
These improvements will be implemented in future versions of our 
program\footnote{A version including the WWA exists, but has not been 
thoroughly tested yet.}. Note that we can expect the numerical
evaluation to become much slower then, since more convolutions are needed.
So for the time being we will turn to the comparisons available in the 
literature.

\begin{figure}[htb]
\begin{center}
\epsfig{file=unpolxs.eps,width=\textwidth}
\end{center}
\vspace{-.7cm}
\mycap{fig:unpxs}{Unpolarized $c\bar{c}$ Photoproduction Cross Section 
vs.\ Experiment}
{Unpolarized total charm-pair photoproduction cross section
$\sigma_{\gamma N}^{c\bar{c}}\simeq \sigma^{\bar{c}}_{\gamma p}$
compared with experimental data \protect\cite{cit:e691,*cit:na14-2,*cit:e687}.
Predictions for the charm masses 1.4~GeV (dot-dashed lines),
1.5~GeV (solid lines), and 1.6~GeV (dashed lines) are shown, where
the thick lines have $\mu_r^2=\mu_f^2=2.25 m_c^2$ and the thin
lines are obtained by independent variations of $\mu_{r,f}^2$ 
by $\pm 1.25 m_c^2$. The GRV'94 unpolarized parton densities
\protect\cite{cit:grv94} were used.}
\vspace{-2mm}
\end{figure}

We begin by examining fixed-target production of open charm, using the 
results of \cite{cit:sam1}. A convenient compilation of experimental results
with references is provided there, so we refer the reader to
\cite{cit:sam1} concerning the experiments mentioned in the following.
The total cross sections both for
hadroproduction (experimental collaborations for 
charm in pion-nucleon -- E653, E769, NA27, NA32, E769;  
charm in proton-nucleon -- E653, E769, E743, NA27, NA32;
bottom in pion-nucleon --  E653, E672, E706, NA10, WA78, WA92;
bottom in proton-nucleon -- E605, E771) and photoproduction
(experimental collaborations for charm in photon-nucleon --
E687, E691, NA14/2)
are well described by the NLO unpolarized calculations {\em within} the
conservatively estimated theoretical uncertainty. 
The covered center of mass energies are about
20 to 40~GeV in hadroproduction and 10 to 20~GeV in photoproduction.
The major theoretical uncertainty is due to the variation of the heavy 
quark mass in the case of charm, as expected from our results of the last
section. In the case of bottom this uncertainty is also 
sizable\footnote{Note that the uncertainty due to $m_b$ variations
  increases for lower c.m.\ energies in \fif{fig:tothera}.}, but
variations of $\mu_{r,f}$  still dominate the uncertainty there. 
Compared to the predictions of \cite{cit:sam1},
the data for the hadroproduction of
charm prefer the value $m_c=1.5$~GeV we have been using, 
but values down to $m_c=1.2$~GeV are possible. High values like 
$m_c=1.8$~GeV are disfavored. In photoproduction $m_c=1.5$~GeV again
gives the best description. Here both high and low values of
$m_c$ give worse agreement. However, this 
always just means that the overall
agreement with the broad band of theoretical uncertainties
obtained for the conservative
range $m_c/2\le\mu_r\le 2m_c$ with $\mu_f=2 m_c$ is better in one case 
than the other. Experimental data tend to scatter within the uncertainty
band and sometimes are inconsistent, e.g., E687 vs.\ E691 in
photoproduction. The variations tried in \cite{cit:sam1}
for the bottom mass from 4.5 to
5~GeV all are in accord with the data in the same sense. 
Here both scales have been varied in the 
conservative range $m_b/2\le\mu_{r,f}\le 2m_b$. Furthermore, the
authors of \cite{cit:sam1} have also varied $\Lambda_{\text{NLO}}$.
Apart from correlations with the parton densities, this
is equivalent to an even larger range of $\mu_r$ being probed, up to
the point where in the case of charm
the variations ``induce values of $\alps(m_c)$ too
large to be used in a perturbative expansion'' \cite{cit:sam1}. 

Since we can calculate the direct part of the total photoproduction
cross section with our results and have assumed that the resolved
contribution is small at these energies, we can check their
conclusions for this case. We will adopt here the opposite approach to
\cite{cit:sam1}: since they have already explored the possible
theoretical uncertainty up to the inapplicability of perturbation 
theory itself, we wish to see if ``optimistic'' scale variations are still
compatible with data. So in \fif{fig:unpxs} we present curves 
for\footnote{We use the approximation 
$\sigma_{\gamma N}^{c\bar{c}}=(\sigma^c_{\gamma N}+\sigma^{\bar{c}}_{\gamma N})/2\simeq \sigma^{\bar{c}}_{\gamma p}$,
which is valid since charge asymmetry 
and quark contributions are small. The data have been
read off the plots in \cite{cit:e691,*cit:na14-2,*cit:e687}.}
$\sigma^{c\bar{c}}_{\gamma N}$ with three choices for the charm mass
$m_c=1.4,~1.5,$ and 1.6~GeV as dot-dashed, solid, and dashed lines,
respectively. The thick lines are obtained for our standard
choice $\mu_r^2=\mu_f^2=2.25 m_c^2$, whereas the thin lines are obtained
for independent variations of $\mu_r^2$ and $\mu_f^2$ by 
$\pm 1.25 m_c^2$. We use the GRV'94 parton densities \cite{cit:grv94} 
and keep $\Lambda_{\text{NLO}}=200$~MeV fixed. Thus our \fif{fig:unpxs}
corresponds to Fig.~3 in \cite{cit:sam1}. We see that even with
our ``optimistic'' choices, the overall theoretical uncertainty forms 
a band broad enough to still ``agree'' with the available data 
\cite{cit:e691,*cit:na14-2,*cit:e687}.
Note that the dependence on the mass scales is 
{\em worse} in the unpolarized case than in the polarized
case. It is also evident that the experiments do not
match well with each other in the region where they overlap and 
also there seem to be differences in the energy dependence.
With our ``optimistic'' scale variations one cannot say
that one choice of $m_c$ fits best, rather one could claim that
$m_c=1.5$~GeV is a compromise value which fits all three
experiments to some extent. We draw the conclusion for
the future COMPASS \cite{cit:com1,*cit:com2} measurement that in
order to be able to extract $\Delta g$ from the total charm spin
asymmetry one should measure the unpolarized total cross section
as well. Though a rough agreement with the NLO QCD prediction is
found, the ``optimistic'' theoretical uncertainty we have
explored here, which were basically also used for the predictions of the
last section, is the {\em minimum} required 
to ``fit'' current unpolarized experiments, mainly 
because the experiments disagree with each other. An unpolarized
COMPASS measurement could be very helpful in that respect.

As a final point concerning the unpolarized
fixed target experiments we note
that in the {\em differential} distributions usually
the introduction of intrinsic transverse momentum of the partons (a
$k_T$ ``kick'') is required to match the theoretical description with
the data. Strangely enough the NLO QCD predictions for pure
heavy quarks, i.e.,
without hadronization, fit the hadroproduction data of the WA92
and E769 experiments on $p_T\/$- and $x_F\/$-distributions
well. However, the introduction of fragmentation functions 
\cite{cit:pet} softens the 
$p_T\/$-distribution and then a rather large $k_T\/$-kick  
$\langle k_T^2\rangle=1-2~\text{GeV}^2$ is needed to agree with that data.
The $x_F\/$-distributions of most other hadroproduction
experiments are harder than the predictions for pure heavy
quarks, in particular in the case of ``leading particles'', see
\cite{cit:sam1} for details. Here the introduction of 
other non-perturbative
QCD phenomena like beam-drag effects \cite{cit:beam1} may be
necessary, we will briefly comment 
on this below. However, we are 
mainly interested in the $p_T\/$-distributions here, since we want to
introduce $p_T\/$-cuts. In \fif{fig:f89} we show Fig.~6 of
\cite{cit:sam1}, which compares the NLO QCD prediction for the 
unpolarized $p_T^2$ distribution with data from the E687 and E691
collaborations. We see that the introduction of fragmentation
functions (they used the form of \cite{cit:pet} with the parameter 
$\epsilon_c=0.06$) is required to describe the data. But the good news
is that the $k_T$ kick does not significantly change the prediction
for variations $\langle k_T^2\rangle=0.5-2~\text{GeV}^2$ 
and a fair description 
of the data is achieved. Thus we should be able to estimate the
non-perturbative effects with good accuracy when using a $p_T\/$-cut
to enlarge the asymmetry in the polarized measurement. 
However, it would be preferable if 
the COMPASS collaboration \cite{cit:com1,*cit:com2} would 
scan over different $p_T\/$-cut values and publish the corresponding
integrated unpolarized cross sections. That would allow us to test 
our understanding of this issue. All in all we think that the
prospects for a meaningful measurement of the polarized gluon
density $\Delta g$ at COMPASS are still good after these considerations, 
provided the unpolarized cross section can be determined. Also one can 
check this determination of $\Delta g$ against an independent measurement
of the gluon polarization at COMPASS, which 
uses correlated high $p_T$ hadron pairs \cite{cit:brav}.

\begin{figure}[htb]
\begin{center}
\epsfig{file=e687pt2.eps,width=7.9cm,height=6.9cm}\hfill
\epsfig{file=e691pt2.eps,width=7.9cm,height=6.9cm}
\end{center}
\vspace{-.28cm}
\mycap{fig:f89}{$p_T^2\/$-Differential Unpolarized $c$ Production 
Distribution vs.\ Experiment}
{$p_T^2\/$-differential distribution for 
  unpolarized charm production in $\gamma N$ 
  collisions vs.\ experimental data.
 The solid line shows the ``pure'' NLO QCD prediction for $m_c=1.5$~GeV,
the other lines include fragmentation (according to \cite{cit:pet} with
$\epsilon_c=0.06$) and different amounts
of intrinsic $k_T$ assumed for the incoming partons. See \protect\cite{cit:sam1}
for details, this is their Fig.~6.}
\end{figure}

Next we turn briefly to the HERA $ep$ {\em collider}. 
First we remark that the description of charm production
in deep inelastic scattering (DIS) has been very successful
so far. The data for the charm tagged content of the inclusive
proton structure function $F_2$, called $F_2^c$, are well described 
by theoretical predictions, see for example
\cite{cit:mrst1,*cit:grv98,*cit:mrst2}.
Data on differential distributions are also in accordance   
with theory as is conveniently summarized in \cite{cit:harris}.
However, for the distributions depending on the longitudinal momentum, 
like $x_F$, one has to include non-perturbative effects like beam-drag 
to obtain satisfactory agreement. The idea is basically that the
produced charm quark is usually color-connected to the beam remnant
of the incoming particle \cite{cit:beam1,cit:beam2}.
Thus it can be ``dragged'' along in the
direction of the outgoing remnant and gain energy and momentum.  The
net effect is that more than expected charmed hadrons are produced
``forward'' (in the direction of the remnant), and less are produced
``backward''. This mechanism was first proposed for the fixed target
data, but also works well here.
It is encouraging that charm
production in DIS is described so well by NLO QCD calculations. But of 
course the large virtuality of the photon in DIS may very well be
responsible for that success. So we will now turn to photoproduction.
Photons of (almost) zero virtuality, where the 
electron is scattered by a small angle, are dominant in the
heavy flavor production at HERA. In particular comparisons 
with (preliminary) ZEUS results from the large statistics sample collected
in the 1996 and 1997 runs with an integrated  luminosity of
$37~\text{pb}^{-1}$ are interesting. For charm production
once more increased forward production is observed.
For the data taken with photon-gluon c.m.\ energies
between 130 and 280~GeV \cite{cit:zphe}, beam-drag effects once more may
cure the observed discrepancies for differential distributions
between theory and data \cite{cit:haykra}. But this seems
to work less well for events in the low photon-gluon c.m.\ 
energy range between 80 and 120~GeV \cite{cit:eisen}.
We note that the successful gluon extraction
from  photoproduction \cite{cit:h70}
is based on two older data sets from 1994-96, with an integrated
luminosity of $(10.7+10.2)~\text{pb}^{-1}$. 
The results of this analysis were already shown 
in the right half of \fif{fig:klein}. 
Here the problems 
in the differential distributions 
with forward production seem to be less severe and occur only at
high $p_T$. Furthermore, the {\em total} $c\bar{c}$ pair 
photoproduction
cross section is compatible with theory within errors
\cite{cit:sam1}. 
Thus it is in line 
with the fixed target measurements, in spite of 
being measured at
energies one order of magnitude larger.
We find that at the higher energy of HERA
the picture of charm production
has become less clear. However, we still conclude that charm
production at HERA is or will be describable with currently available
theoretical methods, if non-perturbative effects like
beam-drag are taken into account for the differential distributions.
But we have already mentioned in \chf{chap:mfak} that charm
spin asymmetries at HERA will probably be unmeasurable anyway
\cite{cit:svh1,*cit:svh2}.

\begin{figure}[htb]
\begin{center}
\epsfig{file=tev_pt.eps,height=11.1cm,width=\textwidth}
\end{center}
\vspace{-.3cm}
\mycap{fig:tev}{$b$ Production Data from CDF and $\text{D}\emptyset$
vs.\ NLO QCD }
{Bottom quark production data from CDF and $\text{D}\emptyset$
compared with the NLO QCD prediction. The theoretical uncertainty
displayed by the band is associated with $\mu_r$, $\mu_f$, and $m_b$
variations. The dependence of the integrated cross section on
a cut $p_T>p_T^{\text{min}}$ is shown. This is Fig.~11 of 
\protect\cite{cit:blhc}.}
\end{figure}

\begin{figure}[htb]
\begin{center}
\epsfig{file=b1.ps,height=11cm,width=\textwidth}
\end{center}
\vspace{-.9cm}
\mycap{fig:ratio}{Ratio of $b$ Production Data at 630~GeV
  and 1.8~TeV vs.\ NLO QCD }
{
Ratio of bottom quark production data taken by CDF and $\text{D}\emptyset$
at $\sqrt{S}=630$~GeV and 1.8~TeV compared with the NLO QCD
prediction. The theoretical uncertainty
displayed by the band is associated with $\mu_r$, $\mu_f$ and $m_b$
variations. The dependence of the ratio of the
integrated cross section on
a cut $p_T>p_T^{\text{min}}$ is shown. The figure is taken from 
\protect\cite{cit:baar2}.
}
\end{figure}

So we will now turn to bottom production.
A general statement can be made about bottom production at colliders,
both for photo- (electro-) and hadroproduction:
the theoretical predictions are about a factor {\em two} (or more) off!
H1 measures a visible cross section 
$\sigma(ep\rightarrow b\bar{b}X\rightarrow\mu X')$ 
of about
176~pb, compared to a NLO QCD prediction of 104~pb
\cite{cit:h1beau}. Their estimate of the experimental error
towards smaller values is about 23~pb (statistical and systematical
error added in quadrature), whereas they estimate the theoretical
uncertainty to be 17~pb. However, it would be interesting to examine
the r\^{o}le of the {\tt AROMA} Monte Carlo event generator \cite{cit:aroma}
used in the extraction of their data more closely, since after all the
prediction of the same {\tt AROMA} program for the visible cross section 
is\footnote{The LO QCD prediction is 69~nb, so the {\tt AROMA} 
prediction is even lower than LO.} 
38~nb.    
A second method of measuring the production of $b\bar{b}$ pairs
at H1 gives similar large discrepancies between the experimental
measurement and the LO {\tt AROMA} prediction \cite{cit:bh1d}. Finally
preliminary experimental results from ZEUS on $b\bar{b}$ production
also show a factor 4 disagreement of data with the predictions from a
different LO Monte Carlo \cite{cit:bzd,cit:haykra}. Even if the
evidence from HERA is not as clear yet as one may wish, the results
for hadroproduction, mainly from the 
TEVATRON at FERMILAB, have stood the test of time. 
Two recent articles \cite{cit:blhc,cit:baar1} conveniently
summarize the complex situation for bottom hadroproduction, 
details and references can be found therein. 
\fif{fig:tev}, which is Fig.~11 of \cite{cit:blhc},
shows what is typically found at the TEVATRON by the
CDF and $\text{D}\emptyset$ collaborations: While the shape of the NLO QCD
prediction is fine, the normalization is wrong. 
Displayed in \fif{fig:tev} is the integrated $p_T\/$-distribution
for bottom quark production
depending on a $p_T\/$-cut, i.e., a similar plot as our
\fif{fig:lopred} but with {\em bottom}, at a c.m.\ energy of
$1.8$~TeV and compared to NLO QCD calculations.
We find a ratio ``data/theory$\simeq 2.5$'' in this plot. 
The data displayed there have been taken in the central rapidity region, for
forward production the shape still agrees, but then 
``data/theory$\simeq 4$'' \cite{cit:baar1}.
A considerable amount of effort has been spent on improving the
theoretical description of these data, which have been consolidated over 
the years, basically without 
avail\footnote{If $\alps$ is {\em maximized} by an extreme choice
of scales, then theory can fit the data \cite{cit:sam1}.}! 
This is very puzzling,
since we can describe charm production to a considerable extent, as we 
have just seen. Thus we are in the strange situation that NLO QCD
seems to be working better at the ``dangerously low'' scale 
$m_c^2\simeq 2.25~\text{GeV}^2$, whereas it fails drastically at the ``safe''
scale $m_b^2\simeq 20.25~\text{GeV}^2$. This deserves to be called the ``heavy
quark enigma''. But the fact that NLO QCD at least describes 
the {\em shape} of the data offers some hope. Furthermore,
\fif{fig:ratio}, taken from \cite{cit:baar2}, shows that NLO QCD also
has the right energy dependence! In this plot the {\em ratio} of the
$p_T\/$-integrated bottom production cross section measured
at two {\em different} energies 630~GeV and 1.8~TeV
is displayed and obviously within
the rather large experimental errors the NLO QCD prediction fits
perfectly. The $\text{D}\emptyset$ 
errors are expected to become smaller after
correlations have been taken into account. Only CDF and
$\text{D}\emptyset$ data have been
used in order to reduce common systematic errors,
but older UA1 data at $\sqrt{S}=630$~GeV are compatible 
\cite{cit:sam1}.

What does all this mean for our plan of extracting the polarized
gluon distribution $\Delta g$ from bottom production? Obviously it is
seriously compromised, since we cannot be sure that our theoretical
treatment is correct. But it looks as if a common trend of all bottom
measurements in photoproduction (electroproduction) and
in hadroproduction is that basically only the normalization
is off by a factor. 
Let us assume that a polarized collider is able to measure
the unpolarized cross section separately and can perform
at least one independent measurement of $\Delta g$ using
a different process. In this case we
should be in a ``win-win'' situation: {\em Either} the normalization 
of the polarized measurement is wrong
by the {\em same} factor we have determined in the unpolarized
case, i.e., the effect 
is not spin-dependent. In this case of course the spin asymmetry
$d\Delta\sigma/d\sigma$ is not affected and we would find it to be
compatible with a prediction that also fits the independent $\Delta g$ 
determination. So then we can go ahead and measure $\Delta g$
by determining the asymmetry, in spite of the fact that $d\Delta\sigma$
is off. {\em Or} the normalization of the polarized measurement is not
the same, i.e., a $\Delta g$ that fits the independent polarized
measurement does not yield the experimental
bottom spin asymmetry, when the theoretical prediction is multiplied with
the factor determined by unpolarized bottom production. The
information that a spin-dependence is observed could then possibly
provide a tool for solving the ``heavy quark enigma''! In practice of 
course the question will be, whether the experimental accuracy is 
good enough to distinguish the two cases. But here the rather large
normalization factors involved may be of advantage. 

Polarized HERA and RHIC fulfill the
conditions mentioned above, the corresponding unpolarized measurement
has or will be done and several independent measurements of $\Delta g$ are
planned
\cite{cit:herapol,cit:rhic1,*cit:rhic2,*cit:rhic3,*cit:rhic4}. 
Furthermore we note that RHIC will perform a first
measurement of hadroproduction of {\em open} charm at collider
energies, in addition to open bottom production. 
Thus they will be able to compare with open charm
production at fixed target experiments and at HERA, 
with bottom production at HERA and at
FERMILAB, and internally the results for both flavors. Their planned c.m.\
energies of 200 and 500~GeV are perfect for bridging
the energy gap between HERA and FERMILAB.
We conclude that in spite of the ``heavy quark enigma'', measurements
of polarized bottom production still make sense. 
Polarized hadroproduction of charm
at RHIC is still expected to be a good candidate for measuring
$\Delta g$, if we can assume that the situation will not be worse than
what has been found at HERA for photoproduction of charm. However,
the HERA results suggest,
that we may have to consider non-perturbative effects like 
intrinsic $k_T$ to achieve consistency with {\em differential}
charm data. It may be possible to  
test some of these non-perturbative model
assumptions using other observables, for example 
azimuth correlations of the bottom pair were measured  
at the TEVATRON and disfavor large intrinsic $k_T$ in their 
bottom production reactions \cite{cit:blhc}.
To sum up, we conclude for all
the mentioned experiments that polarized heavy quark production
can be used to determine $\Delta g$, but that the 
corresponding unpolarized  measurement is {\em required} in order to
check the validity of the theoretical methods. Furthermore, independent
measurements of $\Delta g$ using other processes at the same experiment 
should be used as a cross check.


==> intro.inc <==
\chapter{Introduction\label{chap:intro}}

A fundamental property of nucleons (protons or neutrons) is that they
carry spin $\frac{1}{2}$ and obey the appropriate Fermi-Dirac
statistics, i.e., they are spin-$\frac{1}{2}$ fermions. 
As is indicated by their name, nucleons are the building
blocks of atomic nuclei, and their spin 
plays a crucial role in determining the properties of these nuclei. 
For example, we can compare $\dhy$ made up of one proton and two neutrons
with $\dhe$ made up of two protons and one neutron. 
In the dominant
state of zero orbital angular momentum ($S\/$-wave) of the 
nucleons, the Pauli exclusion principle
requires the two neutrons and the two protons, respectively, 
to be anti-aligned in spin. Thus we can expect that the nuclear spin 
effects mirror those of the unpaired nucleon.
This can be seen in spin dependent quantities, like the
magnetic moments: 
$\mu_{\dhy}=2.9790\simeq 2.7928=\mu_p$ and
$\mu_{\dhe}=-2.1276\simeq -1.9130=\mu_n$ \cite{cit:pdg,cit:atom}.
An even closer agreement is obtained when we compare
\begin{equation}
\frac{1}{2}\left(\mu_{\dhy}+\mu_{\dhe}\right)
=0.4257\simeq 0.4399=\frac{1}{2}\left(\mu_p+\mu_n\right)\mko  
\end{equation}
since then the difference in the interactions 
of protons and neutrons averages out. The remaining deviation can be 
attributed to higher orbital angular momentum states. 
Though spin certainly is an important property of the nucleon,
as our little example has shown, the explanation
of its origin is still fraught with uncertainties.  

Since the advent of the QCD improved
parton model, we know that the nucleon is not an
elementary particle itself, but rather a bound state of more
elementary particles (quarks, antiquarks and gluons)
possessing rich internal structure.
Hence high energy studies of the nucleon spin have always been
challenging experimentally and theoretically.
Determining the polarized gluon density $\Delta g(x,\mu_f^2)$ is
currently a hot topic in this field. 
In order to better understand how the gluon polarization
became a major issue, we will briefly sketch the historical
development, starting with quark models which do not contain 
gluons at all. 
Several reviews of
spin physics have been written, which offer a very complete
account of the past and present status, see for example
\cite{cit:revlead,*cit:revcheng,*cit:revvett,cit:revreya}.
In these references one can find the details we are omitting here.
Take a simple valence quark model in which the entire nucleon
spin is generated by two $u_v\/$-quarks plus one $d_v\/$-quark for 
the proton and by two $d_v\/$-quarks plus one $u_v\/$-quark for 
the neutron. We assume that there is no orbital angular momentum of
the quarks and that the sea quarks carry no net spin.
Since the quarks are spin-$\frac{1}{2}$ particles,
the Pauli exclusion principle would require again 
that the spins of the two quarks with 
same flavor have to be anti-aligned, so that the nucleon spin
would mirror the spin of the unpaired quark, in complete analogy
to the $\dhy$ and $\dhe$ case.
However, this simple picture cannot be true: the $\Omega^-$ baryon 
has spin $\frac{3}{2}$ and consists of three strange quarks in an
$S\/$-wave. Thus it has three spin
aligned quarks of the same flavor 
in spite of the Pauli exclusion principle! 
The solution is of course the new quantum number
``color'' of $SU(3)_{\text{color}}$. If
the three $s\/$-quarks of the $\Omega^-$ 
all carry {\em different} color, then they can occupy the same spin
state. But the direct relation of the nucleon spin to the spin of
the unpaired quark is now lost, since there is no reason why color should
not play a similar r\^{o}le in this case as well.

So let us just generally assume that color guarantees the absence
of completely identical fermions in the wave function.
Then we have to consider
contributions of {\em both} valence quark flavors to the nucleon spin.  
The total polarization of quarks with flavor $q$ will be denoted by
$\Delta q$ and similarly for the antiquarks. 
The total valence quark polarizations are then given by 
$\Delta u_v=\Delta u-\Delta\bar{u}$ and
$\Delta d_v=\Delta d-\Delta\bar{d}$. Hence we 
expect\footnote{The model is flawed, since it
makes no distinction between constituent and current quarks.}
%
\begin{align}
\label{eq:spinqm}
\frac{1}{2}|_{\text{proton}}
&\stackrel{!}{=}\frac{1}{2}\sum_q (\Delta q+\Delta\bar{q})
\equiv\frac{1}{2}\Delta\Sigma\\
\label{eq:spinqv}
&\stackrel{!}{=}\frac{1}{2}(\Delta u_v+\Delta d_v)\mpu
\end{align}
In \eqf{eq:spinqm} we have assumed that the quarks carry the spin
and in \eqf{eq:spinqv} that the sea quarks have no net polarization.
The same relation holds also for the neutron, but we have to 
exchange $u\/$- and $d\/$-quarks due to isospin symmetry. 
So we can write for the magnetic moments
\begin{equation}
\label{eq:mmqm}
\mu_p=\mu_u \Delta u_v+\mu_d \Delta d_v\mko\qquad
\mu_n=\mu_d \Delta u_v+\mu_u \Delta d_v\mko
\end{equation}
where we always use the polarizations for a {\em proton}. 
In a $SU(6)$ model compatible\footnote{One obtains 
$\Delta\bar{u}=\Delta\bar{d}=\Delta s=\Delta\bar{s}=0$
for $SU(6)$ symmetry.}
with \eqf{eq:spinqv}, which is constructed from 
$SU(3)_{\text{flavor}}\otimes SU(2)_{\text{spin}}$, we find 
for the $SU(6)\/$-symmetric wave function
$\Delta u_v=\frac{4}{3}$ and $\Delta d_v=-\frac{1}{3}$, see for example
\cite{cit:close}. 
Using the simple
assumption $\mu_u=-2\mu_d$, because of the difference in charge
$e_u=-2 e_d$, one finally predicts with \eqf{eq:mmqm} 
\begin{equation}
\label{eq:mmrel}
\frac{\mu_n}{\mu_p}=-\frac{2}{3}\stackrel{\text{exp.}}{\simeq}
-0.685\mko 
\end{equation}
in fairly good agreement with experiment.

But this na\"{\i}ve model
soon runs into difficulties when being
compared to other experimental results. For example it predicts 
for the $\beta\/$-decay constants $F=\frac{2}{3}$ and $D=1$, in
conflict with the experimental\footnote{The hyperon $\beta\/$-decay
fit of \cite{cit:roclo} was performed using $F+D\stackrel{!}{=}1.257$ 
and fitting $F/D$. With the new 
experimental value $F+D=1.2670$ and their old value
$3F-D=0.579$, we
obtain $F/D=0.573$ instead of their old fitted $F/D=0.575\pm 0.016$.
Thus a re-fit is not needed for our purposes here.} 
measurements  \cite{cit:pdg,cit:roclo}
\begin{equation}
\label{eq:expfd}
\begin{aligned}
{}&\text{neutron}~\beta-\text{decay:}\quad & F+D&=1.2670\pm 0.0035\mko\\
{}&\text{hyperon}~\beta-\text{decay:}\quad & 3F-D&=0.579\pm 0.025\mpu 
\end{aligned}
\end{equation}
One can try to fix the problem by rewriting \eqf{eq:spinqm}
as
%
\begin{equation}
\label{eq:revsp} 
\frac{1}{2}|_{\text{proton}}=\frac{1}{2}\Delta\Sigma+L_z^q\mko
\end{equation}
where we now introduce the orbital angular momentum of the quarks
$L_z^q$ as a relativistic effect \cite{cit:sehgal,cit:mano}.
For vanishing strange sea polarization $\Delta s=\Delta\bar{s}=0$, 
we have $\Delta\Sigma=3F-D$ and hence we can accommodate
the experimental result by assigning $L_z^q=0.2105$, 
which indicates a sizeable contribution of quark orbital angular momentum
to the proton spin!

In order to understand the impact of the next experimental
result, we need to take strange quarks into account explicitly
\begin{equation}
\label{eq:strst}
\begin{aligned}
F+D\underset{\text{isospin}}{\overset{SU(2)}{=}}
  &A_3=\Delta u+\Delta\bar{u}-\Delta d-\Delta\bar{d}\mko\\
3F-D\underset{\text{flavor}}{\overset{SU(3)}{=}}
  &A_8=\Delta u+\Delta\bar{u}+\Delta d+\Delta\bar{d}
  -2(\Delta s+\Delta\bar{s})\mko\\
  &A_0=\Delta\Sigma\equiv\sum_q(\Delta q+\Delta\bar{q})
  =A_8+3(\Delta s+\Delta\bar{s})\mpu
\end{aligned}
\end{equation}
The first moment of the structure function $g_1$
measured in lepton-nucleon scattering, for details see for example
\cite{cit:revreya}, can be written in this form
%
\begin{equation}
\label{eq:fmg1}
\Gamma^{p,n}_1=\frac{1}{2}\left(\pm\frac{1}{6}A_3
+\frac{1}{18}A_8+\frac{2}{9}A_0\right)
=\left\{\stc{0.186\pm 0.004\\-0.025\pm 0.004}\right\}
+\frac{1}{3}(\Delta s+\Delta\bar{s})\mko
\end{equation}
by simply inserting the values of \eqf{eq:expfd}. 
In the QCD improved parton model discussed below,
\eqf{eq:strst} and \eqf{eq:fmg1} remain valid in LO
for the first moments of the parton densities.
We can now derive 
the (Gourdin-)Ellis-Jaffe sum rule  \cite{cit:gourdin,*cit:ej}
$\Gamma^p_{1,\text{EJ}}\simeq 0.186$
by {\em assuming} $\Delta s=\Delta\bar{s}=0$ in \eqf{eq:fmg1}. 
However, in the Bj{\o}rken sum rule \cite{cit:bj1,*cit:bj2}
for the difference 
$\Gamma^p_1-\Gamma^n_1=\frac{1}{6}(F+D)\simeq 0.2112$, 
the dependence on the 
strange quarks and on $A_8$ cancels, so that this result relies {\em only} on
isospin symmetry. The combined experimental result of the EMC and SLAC 
collaborations\footnote{We ignore the 
$\langle Q^2\rangle=10.7~\text{GeV}^2~(\text{EMC}),~4~\text{GeV}^2~(\text{SLAC})$ dependence for the moment 
and add statistical and systematic
errors in quadrature.}, see  
\cite{cit:emc1,*cit:emc2} and references therein,
disagrees with the Ellis-Jaffe prediction
\begin{equation}
\label{eq:slac}
\Gamma^p_1=0.126\pm 0.018
\quad\curvearrowright\quad 
\Delta s+\Delta\bar{s}\simeq -0.18\quad\curvearrowright\quad
\Delta\Sigma=0.04\mpu
\end{equation}
So experiment suggests that a large negative strange sea polarization
drives the contribution of the quarks to the proton spin
to basically zero: $\Delta\Sigma\simeq 0$! Later experiments agree
within errors with this result, see for example \cite{cit:revreya}.

This counter-intuitive result triggered the famous ``spin crisis'', though
it should have been more appropriately named ``spin surprise'' and
``intuition crisis'', because there is a priori nothing wrong with
the solution we have obtained in \eqf{eq:slac}. But we certainly have
come a long way from the na\"{\i}ve assumption $\Delta\Sigma=1$ we started with
in \eqf{eq:spinqm}. By inspecting the equations \eqf{eq:strst} and 
\eqf{eq:fmg1}, we find that one still can achieve a 
$\Delta s=\Delta\bar{s}=0$ solution, 
{\em if} the $SU(3)_{\text{flavor}}$ symmetry assumption
$A_8=3F-D$ is discarded. But we must leave the
quark model level of studies anyway, since
we note that the Bj{\o}rken sum rule also seems to be in
trouble.
The SLAC E143 experiment \cite{cit:e143a,*cit:e143b} finds
$\Gamma_1^p-\Gamma_1^n=0.163\pm 0.017$ at $Q^2=3~\text{GeV}^2$, to be
compared with the value $\Gamma^p_1-\Gamma^n_1\simeq 0.2112$
obtained above. However, the CERN SMC measurement at
$Q^2=10~\text{GeV}^2$ \cite{cit:bjsmc} gives
$\Gamma_1^p-\Gamma_1^n=0.195\pm 0.029$ and thus agrees much better
with our quark model prediction.
Since the Bj{\o}rken sum rule is based only on isospin invariance, it 
is not as easily cast aside as the Ellis-Jaffe sum rule.
A better agreement with growing $Q^2$ immediately
suggests that {\em perturbative QCD} corrections may help. 
Indeed one finds that the perturbative QCD corrections up to
${\cal O}(\alps^3)$ \cite{cit:hbj1,*cit:hbj2,*cit:hbj3} are all {\em negative}
\begin{equation}
\Gamma^p_1-\Gamma^n_1=\frac{1}{6}(F+D)
\left[1-\frac{\alps(Q^2)}{\pi}-3.5833 \left(\frac{\alps(Q^2)}{\pi}\right)^2
-20.2153 \left(\frac{\alps(Q^2)}{\pi}\right)^3\right]\mko
\end{equation}
and reasonable agreement with the experiments can be achieved when
a running coupling $\alps(Q^2)$ is used, see \cite{cit:revreya}
and references therein. But it should be clear that 
perturbative QCD corrections come with a price, namely scale
dependence of the partons
and the introduction of gluons. Also the situation with
respect to the Ellis-Jaffe sum rule does {\em not} significantly 
change due to the introduction of QCD corrections, see our discussion
of a QCD fit below.

\begin{table}
\begin{center}
\begin{tabular}{|l||l|l|l|l|}
\hline
$\mu_f^2~[\text{GeV}^2]$&$\Delta\Sigma_{n=1}$&$2\Delta s_{n=1}$&$\Delta g_{n=1}$&$L_z$\hli
\hline
0.34&$0.183$&$-0.132$&$0.507$&$-0.099$\hli
1&$0.173$&$-0.136$&$0.961$&$-0.548$\hli
4&$0.168$&$-0.136$&$1.443$&$-1.027$\hli
10&$0.166$&$-0.138$&$1.737$&$-1.320$\hli
\end{tabular}
\end{center}
\mycap{tab:grsv}
{First Moments of GRSV Standard Densities}
{First moments of GRSV standard densities taken from Tab.~1
in \protect\cite{cit:grsv}. For these densities
$\Delta s_{n=1}+\Delta \bar{s}_{n=1}=2\Delta s_{n=1}$.
The total partonic
angular momentum $L_z\equiv L_z^g+L_z^q$ is calculated using
\eqf{eq:spro}.}
\end{table}

In conclusion, we see that additional 
experimental results forced us to adopt
more sophisticated theoretical approaches, until we finally made use
of perturbative QCD corrections to the Bj{\o}rken sum rule. 
So we should now consider the
complete QCD improved parton model for consistency,
which in hindsight would have been a good
starting point anyway. For the spin of the proton one must then 
write instead of \eqf{eq:revsp}
%
\begin{align}
\label{eq:spro}
\frac{1}{2}|_{\text{proton}}
&\stackrel{!}{=}\frac{1}{2}\Delta\Sigma_{n=1}(\mu_f^2)
+\Delta g_{n=1}(\mu_f^2)+L_z^q(\mu_f^2)+L_z^g(\mu_f^2)\mko\\
\label{eq:sigm}
\Delta\Sigma(x,\mu_f^2)&\equiv\sum_q
[\Delta q(x,\mu_f^2)+\Delta\bar{q}(x,\mu_f^2)]\mko\\
\label{eq:fmom}
a_n&\equiv \int_0^1 dx\; x^{n-1} a(x)\mko
\end{align} 
which introduces polarized parton densities,
$\Delta q(x,\mu_f^2)$, $\Delta \bar{q}(x,\mu_f^2)$ 
and $\Delta g(x,\mu_f^2)$, depending on
Bj{\o}rken $x$ and the factorization scale $\mu_f^2$. Their definition
will be examined more closely in the next chapter.
The first moment, $n=1$ in \eqf{eq:fmom}, of these densities
has the interpretation we have been using in our quark models,
i.e., corresponds to the total polarization carried by the partons
of this type. Note that
the first moment of the polarized gluon density $\Delta g(x,\mu_f^2)$
was introduced explicitly in the spin sum rule, as was a
possible angular momentum contribution of the gluons $L_z^g$.
Extracting the values to be inserted in \eqf{eq:spro} from experiment
is a challenging task. Currently no direct experimental
information on the total partonic angular momentum $L_z\equiv L_z^g+L_z^q$ is
available, it can only be derived indirectly from the fitted
values for $\Delta\Sigma_{n=1}$ and $\Delta g_{n=1}$ via \eqf{eq:spro}.

For illustration we show in \taf{tab:grsv} for a particular
next-to-leading order (NLO) $\msb$ set of parton 
distributions, 
the GRSV standard\footnote{This fit uses the old value
$F+D=1.2573$. The authors also present a ``valence'' fit which does not
assume $SU(3)_{\text{flavor}}$ symmetry and starts with zero strange
sea polarization, see \cite{cit:grsv} for details.}  
densities \cite{cit:grsv},
the scale dependence of the first moments of the parton 
distributions and of the inferred parton angular momentum.
The polarization of the strange sea 
$\Delta s_{n=1}+\Delta \bar{s}_{n=1}$, which here is
equal to $2\Delta s_{n=1}$, is shown separately. Since this particular 
fit assumes $SU(3)_{\text{flavor}}$ symmetry, as expected a large
negative strange sea polarization is needed to keep 
$\Delta\Sigma_{n=1}$ fairly small. We see that the quark sector has
only a weak scale dependence. In contrast, the gluon polarization 
evolves rapidly and in response the angular momentum changes quickly
as well. We would like to point out a 
particularly satisfying feature of this fit: at the low starting
scale $0.34~\text{GeV}^2$ one finds almost zero angular momentum. 
This suggests an intuitive picture, in which the gluon polarization
and partonic angular momentum are built up at the same time by
increasing gluon radiation for rising $\mu_f^2$. Note however 
that the results are scheme dependent, i.e., are only directly valid for
NLO $\msb$. 

The good news is that the QCD improved parton model describes the data 
well, see for example \cite{cit:grsv}. 
The bad news are hidden in the uncertainties of the fit.
Though the quark sector is fairly well
determined, the gluon density can be varied freely without influencing 
the quality of the fit significantly. 
We will not try to describe the plethora of NLO QCD fits
that have been published recently. 
There are several fits which are a bit more up-to-date concerning the
used data than the densities we will employ, see for example
\cite{cit:newf1,*cit:newf2} for two recent ones.
From a practical point of view, we note that only the older fits
\cite{cit:grsv,cit:dss,cit:gs} used by us provide $(x,\mu_f^2)\/$-grids 
of their {\em evolved} parton distributions. The interpolation routine that
constructs the parton distributions at arbitrary 
$(x,\mu_f^2)\/$-points from the grids is very fast. The newer
fits by other groups just state the $x\/$-shape of the parton densities
at a starting scale $\mu_{f0}^2$, i.e., one has to evolve them to
other $\mu_f^2$ values.
Since the Monte Carlo integrations for the hadronic cross sections 
require million-fold access to the parton distributions at varying
$x$ and $\mu_f^2$, employing parton evolution every time
would be far too time-consuming. 
Furthermore, the crucial problem of
the basically undetermined gluon density is not resolved 
in the newer fits and so the uncertainties would remain basically
unchanged if we used the newer densities.
 
\begin{figure}[ht]
\begin{center}
\epsfig{file=fig5.eps,width=\textwidth}
\end{center}
\vspace{-.5cm}
\mycap{fig:smc}{$\Delta\Sigma$ and $\Delta g$ Uncertainties in
the SMC Fit}
  {$\Delta\Sigma$ and $\Delta g$ uncertainties as obtained in 
  the SMC fit \protect\cite{cit:smc}. Shown are the best fits (solid line) and
  the statistical (crossed hatch band), experimental systematic
  (vertically hatched), and theoretical (horizontally hatched)
  uncertainties as a function of $x$ at the evolution starting scale 
  $\mu_{f0}^2=1\text{GeV}^2$. Note that the densities are obtained in
  the AB scheme \protect\cite{cit:abs}, but $\Delta g(x,\mu_f^2)$
  remains unchanged by a scheme transformation to $\msb$.
  The figure shown here is part of Fig.~5 in \protect\cite{cit:smc}.}
\end{figure}

The extensive experimental and
theoretical error analysis of the SMC fit \cite{cit:smc} of polarized
parton densities allows a particularly good estimate of these
uncertainties. Part
of the results are shown in \fif{fig:smc}, which has been extracted from
their paper. Note that the densities shown there are in the AB scheme
\cite{cit:abs}, not in $\msb$. But the situation is basically the same
for $\msb$ and actually a scheme transformation from AB to $\msb$ will leave
the gluon untouched\footnote{However, their {\em separately} 
fitted $\msb$ gluon
density does {\em not} exactly match their AB gluon density
transformed to $\msb$. No picture of the
$\msb$ uncertainties is presented in \cite{cit:smc}.}.
We see that the polarized quark singlet distribution 
$\Delta\Sigma$ is already constrained
appreciably by the data. However, the gluon distribution is only very
badly constrained, in particular if we take the systematic and
theoretical uncertainties into account. We can compare this to
the unpolarized gluon density in the
left part of \fif{fig:klein}. This figure has been extracted from
\cite{cit:klein} and shows a not yet published fit to $F_2$ scaling 
violations of the H1
Collaboration, for details see \cite{cit:klein}. Note
that the uncertainties shown are probably an {\em over\/}estimate, since
only a subset of the available unpolarized data has been used. Even
taking into account that the uncertainties would be somewhat larger if
the unpolarized gluon density was shown at the same low scale used in 
\fif{fig:smc}, in particular at small $x$, we can clearly see the
big lead in precision of the unpolarized fit. 

\begin{figure}[ht]
\begin{center}
\epsfig{file=fig14a.eps,width=7.53cm,height=8.52cm}\hspace{.7cm}\raisebox{-0.33mm}{\epsfig{file=fig14b.eps,width=7.57cm,height=8.83cm}}
\end{center}
%\vspace{-.5cm}
\mycap{fig:klein}{$g$ Uncertainty in the H1 Fit and $D^*$ Measurement
of $g$}
  {Uncertainty of the unpolarized gluon density $g(x,\mu_f^2=Q^2)$
  from the H1 fit to scaling violations \protect\cite{cit:klein} (left) 
  and comparison of this fit to the gluon unfolded
  from charm structure function DIS and photoproduction data
  for $D^*$ \cite{cit:h70} (right). The inner dark band of the 
  gluon density shows experimental, the outer
  light band theoretical uncertainties. 
  The figure shown here is Fig.~14 of \protect\cite{cit:klein}.}
\end{figure}

The quality of 
the determination of $g(x,\mu_f^2)$ from measurements  of the structure
function $F_2$ in deep inelastic scattering (DIS)
may be surprising, since it is hampered by the
absence of direct couplings of the gluons to the electroweak probes 
$(\gamma^*,\,Z,\, W^{\pm})$.  
However, \fif{fig:klein} demonstrates, that 
the increasingly precise $F_2$ data from HERA
still serve to constrain the small-$x$ behavior of $g(x,\mu^2)$ 
{\em indirectly} in the region $10^{-4}\lesssim x \lesssim 10^{-2}$ with
satisfying accuracy from the observed scaling violations
$\partial F_2 (x,\mu_f^2)/\partial \mu_f^2$.
To determine $g(x,\mu_f^2)$ over the entire $x$ region, i.e., also at larger
values of $x$, studies of exclusive reactions like direct photon or
di-jet production, where the gluon already enters in leading order (LO),
are often used in global fits. 
Such measurements are often experimentally much more involved and less 
precise than inclusive DIS. Nevertheless, our knowledge of the unpolarized
gluon density has greatly improved in the past few years,
except in the region $x\gtrsim 0.1$, where
the situation is still far from being satisfactory. Here the 
relative uncertainty in $g(x,\mu_f^2)$ grows to about $100\%$ 
\cite{cit:vv,*cit:cteq1,*cit:cteq2,cit:mrst1,*cit:grv98,*cit:mrst2}, 
which is not easily seen in
\fif{fig:klein}, due to the small size of the gluon density.

The long list of spin-dependent DIS experiments \cite{cit:spexp1,*cit:spexp2}
and the recently completed NLO
framework for the evolution of the polarized parton densities 
\cite{cit:nps1,cit:nlospl1,*cit:nlospl2}
may lead to the expectation that the polarized gluon distribution 
$\Delta g(x,\mu^2)$ should be known with almost similar accuracy 
as $g(x,\mu^2)$ by now.
This is not the case, as we see clearly 
comparing \fif{fig:smc} and \fif{fig:klein}. Consequently 
$\Delta g_{n=1}(\mu^2)$
can be estimated at best with an error of $100\%$ for the
time being.
There are three main reasons why at present it is difficult to pin down
$\Delta g(x,\mu_f^2)$:
%
\begin{itemize}
\item The measurements of the nucleon spin structure function $g_1$, the 
polarized observable analogous to the unpolarized structure function $F_1$, 
are still in a ``pre-HERA'' phase. The lever arm in $\mu_f^2=Q^2$ of the
fixed target experiments \cite{cit:spexp1,*cit:spexp2}
is by far not sufficient to constrain 
$\Delta g(x,\mu_f^2)$ from scaling violations 
$\partial g_1(x,\mu_f^2)/\partial \mu_f^2$.
\item As already mentioned, the unpolarized gluon density is also constrained
by several exclusive reactions, but corresponding measurements in the
polarized case are still missing.
\item There is no energy-momentum sum rule for 
spin-dependent parton densities! 
In the unpolarized case this constraint on the {\em second} moments
$\Sigma_{n=2}(\mu_f^2)+g_{n=2}(\mu_f^2)\stackrel{!}{=}1$ is
very important for the determination of the gluon density, since it 
relates the gluon densities to the directly probed, and hence more precisely
known, quark densities.  
In addition, the spin-dependent parton densities 
are not required to be positive definite.
\end{itemize}
We cannot hope to use \eqf{eq:spro} similarly to the energy-momentum
sum rule in the unpolarized case, until independent experimental
information on the parton angular momentum is available.
The small-$x$ region of $g_1$ could be explored at HERA, {\em if} the 
option to longitudinally polarize also the proton beam \cite{cit:herapol} 
will be realized in the future.
However, first measurements of $\Delta g$ in exclusive 
reactions\footnote{The HERMES experiment has published
such a measurement already \cite{cit:hermes}. But there are strong
doubts concerning the applicability of perturbative QCD in this case
\cite{cit:dead}.} will be  
provided by the COMPASS fixed target experiment at CERN
\cite{cit:com1,*cit:com2} and the BNL RHIC polarized $pp\/$-collider
\cite{cit:rhic1,*cit:rhic2,*cit:rhic3,*cit:rhic4}, which both soon
will start taking data. Thus corresponding theoretical calculations
are urgently needed. 

We will now briefly describe the reactions
investigated in our work, which are relevant for these experiments.  
For the determination of the gluon distribution, heavy quark ($Q=c,b$) 
photoproduction 
\begin{equation}
\label{eq:lopgf}
\vec{\gamma} \vec{g} \rightarrow Q \overline{Q}
\end{equation}
is an obvious choice (an arrow denotes a longitudinally polarized
particle from now on). The reconstruction of an open heavy quark state is
experimentally feasible, and in LO only
the photon-gluon fusion (PGF) process contributes\footnote{The
on-shell photons in \eqf{eq:lopgf} cannot only interact directly,
but also via their partonic structure. However, LO estimates of this
unknown ``resolved'' contribution are small for COMPASS 
energies \cite{cit:svh1,*cit:svh2}.}, as will be shown in 
the next chapter.
This leads to the hope that an unambiguous  
determination of $\Delta g$ can be performed. 
Thus polarized open charm photoproduction will be used by the 
upcoming COMPASS experiment \cite{cit:com1,*cit:com2} 
to measure $\Delta g$. In the publications \cite{cit:letter,cit:long}, 
we have provided the first NLO QCD predictions for this process. 
The partonic results and phenomenological predictions of
\cite{cit:letter} and the presentation of the calculational methods
and the stability investigations of \cite{cit:long} already provide
the information needed for the experiments in a compact form. In this
thesis we will provide much more technical detail and also extend all
the phenomenological investigations. We hope that the methods
collected here will provide a convenient reference for future NLO
calculations. Also the problems related to
choosing inconsistent schemes in \cite{cit:letter,cit:long} for the 
phenomenological predictions have been corrected 
here\footnote{The partonic cross sections of \cite{cit:letter,cit:long} were
not calculated in the $\msb$ scheme, as it was wrongly assumed there, 
but rather in the $\msb_p$ scheme, see for example \cite{cit:msbp}, 
and then convoluted with $\msb$
parton densities. The numerical consequences of this inconsistency are
small. The partonic results shown and used here are in the $\msb$ scheme.} 
according to \cite{cit:erratum}. Note that the right part of
\fif{fig:klein} suggests that photoproduction of charm is indeed a
good process for determining the gluon distribution (here the
unpolarized one). The agreement of the gluon density unfolded from the 
photoproduction measurement with the one obtained from the scaling
violations is, within errors, perfect!

Similarly, gluon-gluon fusion producing heavy 
(anti)quarks
\begin{equation}
\label{eq:loggf}
\vec{g} \vec{g} \rightarrow Q \overline{Q}
\end{equation}
is a promising candidate for extracting the gluon density in 
$\vec{p}\vec{p}\/$-collisions. 
Of course here we also have the competing process 
of quark-antiquark annihilation 
$\vec{q}\vec{\bar{q}}\rightarrow Q \bar{Q}$ already at LO, which plays 
a r\^{o}le at high $p_T$.
But the gluon induced reaction will dominate at small to medium
$p_T$, except if $\Delta g$ is very small, and the high statistics
and smaller $x$ that can be reached due to the higher center of mass
energy of a $\vec{p}\vec{p}$-collider make this reaction a promising
candidate for the extraction of $\Delta g$. A progress report on the
corresponding NLO calculation has been given in
\cite{cit:dis99} and we extend our discussion of it considerably here.
Note that all theoretical studies of the polarized reactions
\eqf{eq:lopgf} and \eqf{eq:loggf} have been performed 
in LO only so far 
\cite{cit:gr,cit:oth1,*cit:oth2,*cit:oth3,*cit:oth4,*cit:oth5,cit:lopol,*cit:lopo2,cit:svh1,*cit:svh2,cit:com1,*cit:com2}. 
However, LO estimates usually suffer from a strong dependence on the 
a priori unknown factorization and renormalization scales. Also there
are new NLO subprocesses induced by a light quark replacing a gluon 
in the initial state.
Here the question arises if there are kinematical regions in which
this new subprocess can yield significant contributions  
and thus complicate a precise determination of $\Delta g$.
NLO corrections are often more important for {\em polarized} 
differential cross sections, since they can oscillate.
Small changes to the position of a
zero crossing may then have large effects.
Finally, the NLO corrections have been shown to be sizable
near threshold and for high energies
in the unpolarized case 
\cite{cit:naspho,cit:nashad,cit:bkns,cit:smith3,cit:smne}.
Clearly, a NLO calculation also for the spin-dependent case is warranted 
in order to provide a meaningful interpretation of the forthcoming 
experimental results. 

In the next chapter we will introduce the notation and some basic
methods used in our calculation of polarized processes. We will
also derive the LO
cross sections and the $2\rightarrow 2$ phase space
in $n=4+\vep$ dimensions, which is needed for treating the 
spurious singularities in the NLO corrections by dimensional
regularization.
In \chf{chap:virtual} the methods used for the calculation of virtual loops
are explained. Formulae for the integration of basic scalar loop
integrals are provided and for demonstration we show the calculation
of a box graph step by step. 
Next we explain how tensor loop integrals can be reduced
to a small set of these basic scalar loop integrals by using the
Passarino-Veltman decomposition technique \cite{cit:passvelt}. The
ultraviolet divergencies that occur in these loop integrals
are cured by renormalization, so this is the 
topic of \chf{chap:renorm}. We show how to derive 
renormalization counterterms from the QCD Lagrangian, calculate them 
explicitly, and finally discuss their application. In doing so we 
explain our scheme choice, a somewhat modified $\msb$ scheme, and
briefly touch the subject of the running strong coupling $\alps$.

The following chapter is concerned with the methods used for
calculating the other type of NLO corrections, the real 
$2\rightarrow 3$ contributions. We show how collinear and soft
singularities arise in these contributions. Partial fractioning of 
angular phase space integrations is a major technical issue here, which we
consider in detail. Finally we calculate the minimal number of basic angular
integrals needed and introduce the method of phase space slicing to
analytically cancel the infrared virtual against the soft real
singularities. The only divergencies left after the cancellation
are collinear
ones and in \chf{chap:mfak} their removal by mass factorization is
discussed. To  this end we analyze the process 
$\vec{\gamma}\vec{q}\rightarrow Q\overline{Q}q$, in which the only
occurring singularities are collinear. It is shown how one can absorb
these divergencies in a re-definition of the parton densities and
the subtraction terms for all relevant subprocesses are derived. The
``evolution'' of parton densities also emerges naturally from our
discussion. In \chf{chap:part} we present our partonic results for
photoproduction and hadroproduction in full detail. Formulae for the
soft real, for the pole part of the hard real, and for the virtual
plus soft contributions are provided. So-called ``scaling
functions'' related to the total partonic cross section
are used to present the results graphically\footnote{Due to the scheme 
problems of \cite{cit:letter,cit:long}, which are  
discussed in \cite{cit:erratum}, these curves show the correct
$\msbm$ scheme results for the first time.}. All the NLO results for
photoproduction are presented. The same is true for hadroproduction,
except for the virtual gluon contribution, which is almost finished 
and will be presented in a later publication. For the missing piece
all necessary
ingredients have been obtained already by the methods described in
this thesis, i.e., the matrix elements and tensor loop integrals have
been calculated. Obtaining the final result is just a matter of
putting all the parts together, but this is in practice 
a very time consuming job.   

Thus in \chf{chap:hsec} we 
can present phenomenological studies only for NLO photoproduction. 
The dependence on the factorization and renormalization
scales and on the heavy quark mass is investigated and the improved
stability of the NLO calculation against variations of these scales
becomes obvious. Next the possibility to {\em enhance} measured
asymmetries by applying $p_T\/$-cuts is demonstrated, and this is used to
provide improved predictions for the charm asymmetry at COMPASS
\cite{cit:com1,*cit:com2} and 
for the bottom asymmetry at a possible future 
polarized HERA \cite{cit:herapol}. $y\/$- and
$x_F\/$-differential distributions are also shown. Finally we briefly
discuss indications from unpolarized experiments, 
that the heavy quark sector is
not as well understood theoretically as we would like it to be for an
extraction of $\Delta g$ using heavy quark processes.  
However, we conclude that if the experiments can determine 
the polarized and unpolarized cross sections separately, 
instead of only their ratio (the spin asymmetry),
then it should be possible to keep the uncertainties under control. 
We finish the main part with a short summary in \chf{chap:sum}.
The first appendix collects the
remaining results for the virtual loops. Several important technical
issues are discussed in \apf{chap:tricks}: series expansion of
hypergeometric functions, (di)logarithmic branch cuts, $SU(N)$
color-factors, and two Slavnov-Taylor identities. The last appendix 
contains the lengthy virtual plus soft formulae. 


==> part.inc <==
\chapter{Parton Level Results\label{chap:part}}

\section{Photon-(Anti)Quark Scaling Functions\label{sec:scalf}}

We will now present our results for the different subprocesses on a
parton level, i.e., we will present the appropriate reduced partonic
cross sections. As has been explained in the last chapter, these will
have to be convoluted with the dressed parton distribution to obtain
hadronic cross sections and thus physical predictions. Interesting
phenomenological applications will be examined in the next
chapter. However, the convolution with the parton distribution
functions makes it difficult
to distinguish characteristic features of the reduced partonic cross
sections themselves, so it is worthwhile to consider them on their own. In
particular we will consider the {\em total} reduced partonic cross
sections. That means, we have to integrate our double differential
results, see \eqf{eq:2t2} and \eqf{eq:psd}, over the possible
range of the partonic variables $t_1$ and $u_1$ to obtain ``total''
results. The reason is the following: we expect the cross
section to depend logarithmically 
on the renormalization and factorization scale,
due to \eqf{eq:effr} and \eqf{eq:gij}.
Furthermore the running $\alps$ also
depends logarithmically on $\mu_r$, see \eqf{eq:alpnlo}. 
Let us concentrate on the factors multiplying
these logarithms and $\alps$. When we integrate out $t_1$ and $u_1$, to
obtain the total cross section, the only scales left will be the
partonic center-of-mass energy $s$ and the heavy quark mass $m$. We find that
the total cross section is $\sim 1/m^2$, i.e., we see the expected
divergence of the total cross section for $m\rightarrow 0$. 
If we take this factor
out as well, then what is left must be dimensionless and hence can be
rewritten in some scaling variable depending only on $s/m^2$. 
We will call these remaining expressions scaling functions and the
form we give for the total cross section \eqf{eq:pxsec} below
makes this scaling explicit. The usefulness of the scaling
functions is simply that we can use them to display our results
without specifying $s$ and $m$.

In order to obtain the total partonic cross section, we must first
consider the kinematic boundaries of the
$t_1,u_1\/$-integrations. From the positivity of the energy of the third
particle $\omega_3\ge 0$, we get $s_4=s+t_1+u_1\ge 0$. In the true
$2\rightarrow 2$ cross sections \eqf{eq:ps2o}, $s_4$ is equal to zero
due to energy-momentum conservation. It is sufficient to consider only the
$2\rightarrow 2$ phase space, in the case of $2\rightarrow 3$ this
corresponds to the effective $2\rightarrow 2$ 
of \eqf{eq:cms22}, to find the limits
of the $t_1$ and $u_1$ integrations. We have
\begin{equation}
\label{eq:2pt1u1}
t_1=-\sqrt{s}(E_2+|\vec{p}_2|\cos\xi)\mko\qquad
u_1=-\sqrt{s}(E_2-|\vec{p}_2|\cos\xi)\mko
\end{equation}
so we know that $t_1$ and $u_1$ are negative. Thus $s>s_4$ and 
from $\vec{p}_2^{\;2}\ge 0$ we find 
the threshold condition $s\ge 4m^2$. Obviously extreme values
of $t_1$ and $u_1$ are obtained for $\cos\xi=\pm 1$.
Using \eqf{eq:2pt1u1}, we find 
$u_1-t_1=\cos\xi\sqrt{(t_1+u_1)^2-4 m^2 s}$, so by squaring we directly get
$t_1 u_1\ge m^2 s$. Now we have two constraints, which we can solve
for $-u_1$ to get $-m^2 s/t_1\le -u_1\le s+t_1$. This can serve as 
an inner integration range of $u_1$ depending on $t_1$. For the
true $2\rightarrow 2$ processes $-u_1$ is exactly at the upper limit.  
We next get the range of the outer integration over $t_1$ directly from the
intersection of the $u_1$ limits: $-m^2 s/t_1\stackrel{!}{=}s+t_1$.
This yields $s(1-\beta)/2\le -t_1\le s(1+\beta)/2$, with 
$\beta\equiv\sqrt{1-4 m^2/s}$. 
The (reduced) total partonic
cross sections can then be expressed in terms of scaling functions in both the 
unpolarized and polarized case $(l,m=g,\,q,\,\bar{q},\gamma)$ 
\cite{cit:nashad,cit:smne,cit:letter}:
%*
\begin{gather}
\begin{aligned}
\label{eq:pxsec}
\hat{\tilde{\sigma}}_{lm}(s,m^2,\mu_f^2,\mu_r^2)&=
\int_{\frac{s}{2}(1-\beta)}^{\frac{s}{2}(1+\beta)}d(-t_1)
\int_{-\frac{m^2 s}{t_1}}^{s+t_1}
d(-u_1)\frac{d^2\hat{\tilde{\sigma}}_{lm}(s,t_1,u_1)}{dt_1du_1}\\
&=\frac{\alpha^{2-k}\alps^{k}(\mu_r^2)}{m^2}\left\{ 
\tilde{f}_{lm}^{(0)}(\eta)+4\pi\alps(\mu_r^2) 
\left[\tilde{f}_{lm}^{(1)}(\eta)+
\;\tilde{\!\!\bar{f}}{}_{lm}^{(1)}(\eta) \ln \frac{\mu_f^2}{m^2}\right]
\right\}\mko\\
\end{aligned}\\
\label{eq:bene}
\beta=\sqrt{1-\frac{4 m^2}{s}}=\sqrt{\frac{\eta}{1+\eta}}\mko\qquad 
\eta=\frac{s}{4 m^2}-1=\frac{\beta^2}{1-\beta^2}\mko
\end{gather}
where $k=1$ for photo- and $k=2$ for hadroproduction. We have
introduced the variable $\eta$ in \eqf{eq:bene}, since it will be
particularly convenient for showing both the approach to threshold 
$\eta\rightarrow 0$ and high energy $\eta\rightarrow\infty$ in 
logarithmic plots of the scaling functions. The scaling functions  
$\tilde{f}^{(0)}_{lm}$ and $\tilde{f}^{(1)}_{lm}$,
$\;\tilde{\!\!\bar{f}}{}^{(1)}_{lm}$ stand for the LO and NLO corrections,
respectively\footnote{Note that we still use the ``tilde notation'' as
a shorthand to denote both the longitudinally polarized and unpolarized
cross sections simultaneously.}.

\begin{figure}[htb]
\begin{center}
\epsfig{file=dcgamq.eps,width=\textwidth}
\end{center}
\vspace{-.5cm}
\mycap{fig:cq}{NLO Scaling Functions $\tilde{c}_{\gamma q}^{(1)}$ and 
  $\;\tilde{\!\bar{c}}{}^{(1)}_{\gamma q}$}
  {The NLO polarized and unpolarized ``Bethe-Heitler'' scaling functions
    $\tilde{c}_{\gamma q}^{(1)}$ and
    $\;\tilde{\!\bar{c}}{}^{(1)}_{\gamma q}$
    in the $\msb$ scheme as
    function of $\eta$ as defined in \eqf{eq:fq}. The unpolarized
    scaling functions have been divided by $25$.} 
\end{figure}

We have not written a $\ln(\mu_r^2/m^2)$ piece in
\eqf{eq:pxsec}, though it of course exists.
But we can extract the renormalization logarithms from
\eqf{eq:effr}:
\begin{equation}
\label{eq:ceffr}
d\tilde{\sigma}_r^{(1)}=d\tilde{\sigma}^{(1)}+k \frac{\alps}{4\pi}
\left[\beta_0\hep-\frac{2}{3}\hepm\right]d\tilde{\sigma}^{(0)}\mko
\end{equation}
with $d\tilde{\sigma}^{(0)}\sim\alps^k$ and $\beta_0=(11 C_A-2n_{lf})/3$.
The general form of the UV singularities of the virtual
contributions is $\sim C_\vep \frac{2}{\vep}$, i.e.,
in \eqf{eq:genint} the integral will give a pole $\sim 2/\vep$
and there is an overall factor $C_\vep$ in front. For the UV
renormalization we do not have to
worry about double poles $\sim 1/\vep^2$ that can occur in our loop 
integrals, since they only come from the infrared plus collinear
limit. Note that
$C_\vep \frac{2}{\vep}\sim\hepm+{\cal O}(\vep)$, with
\begin{equation}
\label{eq:chepm}
\hepm=\hep-\ln\frac{\mu_r^2}{m^2}=\frac{2}{\vep}
+\gamma_E-\ln(4\pi)-\ln\frac{\mu_r^2}{m^2}\mpu
\end{equation}
The counterterm of \eqf{eq:ceffr} will cancel the $2/\vep$
poles, so they must come in the form
\begin{equation}
\label{eq:sings}
-k \frac{\alps}{4\pi}
\left[\beta_0\hepm-\frac{2}{3}\hepm\right]d\tilde{\sigma}^{(0)}\mko
\end{equation}
where we however always have $\hepm$ due to $C_\vep$.
We can ignore all
{\em common} factors, even when they depend on $\vep$ like $F_\vep$, since
after the {\em cancellation} of these singularities only soft and collinear
ones remain, which will not yield renormalization logarithms. Summing
both contributions, we get
\begin{equation}
\label{eq:susi}
k \frac{\alps}{4\pi}\beta_0(\hep-\hepm)d\tilde{\sigma}^{(0)}
=k \frac{\alps}{4\pi}\beta_0 \ln\frac{\mu_r^2}{m^2}
d\tilde{\sigma}^{(0)}\mko
\end{equation}
We chose to rewrite the renormalization logarithm as 
$\ln(\mu_r^2/m^2)\rightarrow\ln(\mu_r^2/\mu_f^2)+\ln(\mu_f^2/m^2)$
and absorb the $\ln(\mu_f^2/m^2)$ contribution in 
$\;\tilde{\!\!\bar{f}}{}^{(1)}_{lm}$ of \eqf{eq:pxsec}. This is
convenient in particular for the cases where the splitting
function $\tilde{P}_{gg}$ appears in the factorization, since the $\beta_0$ 
term in the soft $\delta(1-x)$ part, see \eqf{eq:ggsplit}, exactly
cancels this contribution. At any rate, keeping in mind that the $k$ in
\eqf{eq:susi} comes from the power of $\alps$ in the Born cross
section, we can get the renormalization log
contribution missing in \eqf{eq:pxsec} by setting   
%*
\begin{equation}
\label{eq:alpchange}
\alps(\mu_r^2)\rightarrow\alps(\mu_r^2) 
\left(1+\alps(\mu_r^2) \frac{\beta_0}{4\pi}
\ln\frac{\mu_r^2}{\mu_f^2}\right)\mko 
\end{equation}
and keeping only NLO terms. So in our case we have 
%
\begin{equation}
\label{eq:fchange}
\tilde{f}_{lm}^{(1)}(\eta)\rightarrow \tilde{f}_{lm}^{(1)}(\eta)+
\frac{k\beta_0}{16\pi^2} \tilde{f}_{lm}^{(0)}(\eta)
\ln\frac{\mu_r^2}{\mu_f^2}\mko
\end{equation}
where again $k=1$ for photo- and $k=2$ for hadroproduction.
So we see that the contribution depending on the ratio of the
factorization and renormalization scale does not require a new scaling 
function and is furthermore easily derivable. Thus we will not worry 
about it any further in this 
chapter\footnote{One has to  keep in mind though, that in the
  quark-antiquark case we are absorbing $\beta_0$ terms in 
  $\;\tilde{\!\!\bar{f}}{}^{(1)}_{lm}$, which normally would be absent.}. 

\begin{figure}[htb]
\begin{center}
\epsfig{file=ddgamq.eps,width=\textwidth}
\end{center}
\vspace{-.5cm}
\mycap{fig:dq}{NLO Scaling Functions $\tilde{d}_{\gamma q}^{(1)}$ and 
   $\;\tilde{\!\!\bar{d}}{}^{\;(1)}_{\gamma q}$}
  {The NLO polarized and unpolarized ``Compton'' scaling functions
    $\tilde{d}_{\gamma q}^{(1)}$ and $\;\tilde{\!\!\bar{d}}{}^{\;(1)}_{\gamma q}$
    in the $\msb$ scheme as
    function of $\eta$ as defined in \eqf{eq:fq}. The unpolarized
    scaling functions have been divided by $2$.}
\end{figure}

We have already performed the calculation of the photon-light quark
contribution, including its factorization, in the last chapter
so we can now immediately obtain the scaling functions. Part of
the finite
reduced quark cross
section can be obtained by applying \eqf{eq:redhard} to
\eqf{eq:qxsec}. Our results fully agree with \cite{cit:smne} in the 
unpolarized case.
There is no LO contribution, and thus $\tilde{f}^{(0)}_{\gamma q}=0$.
Note that we have only calculated the contribution for the production
of a heavy {\em anti\/}quark. But we can split up the 
squared matrix elements 
of photo- and hadroproduction in parts that
are symmetric $|\tilde{M}|_S^2(p_2,p_1)=|\tilde{M}|_S^2(p_1,p_2)$ 
and antisymmetric 
$|\tilde{M}|^2_A(p_2,p_1)=-|\tilde{M}|^2_A(p_1,p_2)$ with respect 
to exchanging $p_1\leftrightarrow p_2$, respectively.
However, applying $p_1\leftrightarrow p_2$ to the phase space integrations
means that instead of the heavy quark $p_1$ one integrates out
the heavy antiquark $p_2$ (plus a gluon $k_3$ in both cases in 
the $2\rightarrow 3$ processes), i.e., the heavy quark is observed.
So we can directly apply $p_1\leftrightarrow p_2$ to the double differential
partonic cross sections for heavy antiquark production to obtain
those for heavy quark production
\begin{equation}
\label{eq:excha}
\begin{gathered}
\begin{split} 
\frac{d^2\sigma^{\overline{Q}}(t_1,u_1)}{dt_1du_1}&\sim
\int d^np_1 \left[|\tilde{M}|^2_S(p_1,p_2)+|\tilde{M}|^2_A(p_1,p_2)\right]\\
&\stackrel{p_1\leftrightarrow p_2}{=}
\int d^np_2 \left[|\tilde{M}|^2_S(p_2,p_1)+|\tilde{M}|^2_A(p_2,p_1)\right]\\
&=\int d^np_2 \left[|\tilde{M}|^2_S(p_1,p_2)-|\tilde{M}|^2_A(p_1,p_2)\right]
\sim\frac{d^2\sigma^Q(t_1^Q,u_1^Q)}{dt_1^Qdu_1^Q}\mko
\end{split}\\
t_1^Q\equiv (k_1-p_1)^2-m^2
\qquad\text{and}\qquad u_1^Q\equiv (k_2-p_1)^2-m^2\mko
\end{gathered}
\end{equation} 
i.e., the sign of the antisymmetric part changes. But one
has to keep in mind that now $t_1$ and $u_1$ are taken with 
respect to the {\em observed} heavy quark $p_1$ 
instead of the heavy antiquark $p_2$, 
as it was in \eqf{eq:ttwin}. 
This redefinition is always implied for quark production
in the following, i.e., we will write $t_1$ and $u_1$ also there.
For the $2\rightarrow 2$ processes there
is of course no difference between these definitions.  
In the case at hand, $\tilde{A}_1$ and $\tilde{A}_2$ in
\eqf{eq:qxsec} stay unchanged for $p_1\leftrightarrow p_2$, whereas
$\tilde{A}_3$ changes sign. Thus if one wants to observe a heavy quark
instead of a  heavy antiquark, one can use 
$[e_Q^2 \tilde{A}_1+e_q^2 \tilde{A}_2-e_q e_Q \tilde{A}_3]$ 
in \eqf{eq:qme} with the same expressions for the $\tilde{A}_i$
\cite{cit:smne}.

In addition charge conjugation gives us even more information,
since we have a light quark in the initial and final state
%*
\begin{equation}
\label{eq:qcc}
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(\gamma\bar{q}\rightarrow\overline{Q}\right)=
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(\gamma q\rightarrow Q\right)\quad\text{and}\quad
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(\gamma\bar{q}\rightarrow Q\right)=
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(\gamma q\rightarrow\overline{Q}\right)\mpu
\end{equation}
Thus one can use the same $\tilde{A}_i$ for the contribution due to an incoming
antiquark in \eqf{eq:qmom} as well, taking into account a 
negative sign for $\tilde{A}_3$ again \cite{cit:smne}. Note 
that the sign change of $\tilde{A}_3$ also implies that $\tilde{A}_3$ does 
{\em not} contribute to the {\em total} cross section 
\eqf{eq:pxsec}, since the result cannot depend on
whether the heavy quark or heavy antiquark is integrated first.
This is also expected from Furry's theorem, which can be applied to
the interference term if we integrate over the complete phase space.
So there will be no scaling function $\sim e_q e_Q$ and
the scaling function $\tilde{f}^{(1)}_{\gamma q}$
can be written as the sum of the
``Bethe-Heitler'' contribution $\tilde{c}^{(1)}_{\gamma q}$ and
the ``Compton'' contribution $\tilde{d}^{(1)}_{\gamma q}$
\begin{equation}
\label{eq:fq}
\tilde{f}^{(1)}_{\gamma q}(\eta)
=e_Q^2\tilde{c}^{(1)}_{\gamma q}(\eta) 
+e_q^2 \tilde{d}^{(1)}_{\gamma q}(\eta)\mko
\end{equation}
and similarly for the ``bar'' scaling function
$\;\tilde{\!\!\bar{f}}{}^{(1)}_{\gamma q}$. There is no LO
scaling function, of course.
We plot $\tilde{c}_{\gamma q}$ in \fif{fig:cq} and 
$\tilde{d}_{\gamma q}$ in \fif{fig:dq}. In both cases the solid
line represents the NLO polarized, the dot-dashed line the NLO polarized 
``bar'', the dashed line the NLO unpolarized and the dotted line the
NLO unpolarized ``bar'' scaling function. The unpolarized scaling
functions have been divided by a constant factor in order to fit into
the same plot. 

We see that the form of the unpolarized and corresponding
polarized scaling functions differs quite strongly. What one cannot
see in the plots, because the functions become small and because the
unpolarized ones have been divided by a factor, is that for 
$\eta \rightarrow 0$ the scaling functions have the behavior
$\Delta c^{(1)}_{\gamma q}\rightarrow c^{(1)}_{\gamma q}$, 
$\Delta d^{(1)}_{\gamma q}\rightarrow -d^{(1)}_{\gamma q}$, and
similarly for the ``bar'' scaling functions. By inspecting
\begin{equation}
\begin{aligned}
\label{eq:totup}
\hat{\sigma}&=\frac{1}{2}
\left[\hat{\sigma}(++)+\hat{\sigma}(+-)\right]\mko\qquad
\Delta\hat{\sigma}&=\frac{1}{2}
\left[\hat{\sigma}(++)-\hat{\sigma}(+-)\right]\mko
\end{aligned}
\end{equation}
we conclude that for
$\eta\rightarrow 0$ in the ``Bethe-Heitler'' $\tilde{c}^{(1)}_{\gamma q}$
part of
the partonic cross section $\hat{\sigma}(+-)\rightarrow 0$, whereas in that
limit for the ``Compton'' $\tilde{d}^{(1)}_{\gamma q}$ part we find
$\hat{\sigma}(++)\rightarrow 0$. Or more precisely - that one
helicity combination goes faster to zero than the other. On the other
hand for $\eta\rightarrow\infty$, we find $c^{(1)}_{\gamma q}$
becomes constant whereas $\Delta c^{(1)}_{\gamma q}\rightarrow 0$
and the same happens for the ``bar'' functions, implying
$\hat{\sigma}(++)\rightarrow\hat{\sigma}(+-)$ for the
``Bethe-Heitler'' process. For the ``Compton'' process we find no
obvious high energy limit of the partonic cross sections numerically. 
The observed plateau 
in the unpolarized $c^{(1)}_{\gamma q}$ is due to a flavor excitation
process, in which a $t\/$-channel gluon is exchanged in the subprocess 
$Q^* q\rightarrow Q q$, and the virtual heavy quark is produced in
$\gamma\rightarrow Q^* Q$ first, and similarly for the heavy virtual
antiquark, compare \fif{fig:qini}~(a) and(b).

\section{Photon-Gluon Scaling Functions\label{sec:sgl}}

\begin{figure}[th]
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(342,303)
% box final
\put(0,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){4}{5}
    \Gluon(70,56)(70,7){3}{7}
    \SetWidth{1.8}
    \ArrowLine(102,7)(76.5,7)
    \Line(76.5,7)(51,7)
    \ArrowLine(51,7)(51,56)
    \Line(51,56)(76.5,56)
    \ArrowLine(76.5,56)(102,56)
  \end{picture}
}
\Text(55,220)[b]{\bf (a)}
% box initial
\put(120,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,40){3}{3}
    \Gluon(0,7)(81,31.5){3}{10}
    \Line(81,31.5)(87,31.5)
    \Gluon(51,54)(87,34){3}{4}
    \Line(87,34)(87,31.5)
    \Gluon(87,29)(51,8){3}{4}
    \Line(87,29)(87,31.5)
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \Line(51,7)(51,17.5)
    \Line(51,28)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(175,220)[b]{\bf (b)}
% vertex final top
\put(240,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){4}{5}
    \Gluon(76.5,56)(51,31.5){3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \ArrowLine(51,7)(51,31.5)
    \Line(51,31.5)(51,56)
    \Line(51,56)(76.5,56)
    \ArrowLine(76.5,56)(102,56)
  \end{picture}
}
\Text(295,220)[b]{\bf (c)}
% vertex final bottom
\put(0,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){4}{5}
    \Gluon(51,31.5)(76.5,7){3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(76.5,7)
    \Line(76.5,7)(51,7)
    \Line(51,7)(51,31.5)
    \ArrowLine(51,31.5)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(55,110)[b]{\bf (d)}
% vertex initial
\put(120,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(25.5,7){3}{3}
    \Gluon(25.5,7)(51,7){3}{3}
    \Gluon(25.5,11)(51,31.5){3}{4}
    \Line(25.5,7)(25.5,11)
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \Line(51,7)(51,31.5)
    \ArrowLine(51,31.5)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(175,110)[b]{\bf (e)}
% fermion se top
\put(240,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){4}{5}
    \GlueArc(76.5,56)(12,-180,0){3}{5}
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \ArrowLine(51,7)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(295,110)[b]{\bf (f)}
% fermion se middle
\put(0,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){4}{5}
    \GlueArc(51,31.5)(12,-90,90){3}{5}
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \ArrowLine(51,7)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(55,0)[b]{\bf (g)}
% fermion se bottom
\put(120,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){4}{5}
    \GlueArc(76.5,7)(12,0,180){3}{5}
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \ArrowLine(51,7)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(175,0)[b]{\bf (h)}
% gluon se
\put(240,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(18.5,7){3}{2}
    \Gluon(32.5,7)(51,7){3}{2}
    \SetWidth{1.8}
    \CArc(25.5,7)(7,0,180)
    \CArc(25.5,7)(7,180,360)
    \ArrowLine(102,7)(51,7)
    \ArrowLine(51,7)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(295,0)[b]{\bf (i)}
\end{picture}
\end{center}
%
\mycap{fig:virt}{NLO Virtual Corrections to
$\vec{\gamma}\vec{g}\rightarrow Q \overline{Q}$}{The NLO virtual corrections to
$\vec{\gamma}\vec{g}\rightarrow Q \overline{Q}$.
Reversing the heavy quark lines, except for the non-planar graph (b),
yields the remaining graphs. Massless particle loops similar to graph~(i)
vanish, similarly to \eqf{eq:baseint}.} 
\end{figure}

Next we turn to the NLO corrections to the PGF process
\eqf{eq:loreac}
\begin{equation}
\label{eq:lor2}
\vec{\gamma}(k_1)+\vec{g}^{\;a}(k_2)\rightarrow Q_i(p_1)
+\overline{Q}_j(p_2)\mko
\end{equation}
where one-loop virtual and gluon bremsstrahlung 
contributions have to be taken into account. We start with the 
one-loop virtual corrections displayed in \fif{fig:virt}. They are
calculated by the methods of \chf{chap:virtual}. Remember that they have the
same $2\rightarrow 2$ kinematics as the LO reaction \eqf{eq:lor2}
and thus can be calculated using \eqf{eq:lomandel} and \eqf{eq:2t2}. 
As mentioned, at ${\cal{O}}(\alpha \alps^2)$
only the interference between the virtual $V$ and Born $B$ amplitudes
of \fif{fig:virt} and \fif{fig:born} contributes
%*
\begin{equation}
\label{eq:virtme}
|\tilde{M}|^2_{VB}=2\text{Re} \left(\widetilde{M_V M_B^*}\right)
=E_\vep^2 g^4 e^2 e_Q^2 \left[2 C_F \tilde{V}_{\text{QED}}+
C_A \tilde{V}_{\text{OK}}\right]\mko
\end{equation}
where all quantities with a tilde denote as always,
both the unpolarized and polarized expressions, e.g.,
$\tilde{V}_{\text{QED}}$ denotes either $V_{\text{QED}}$ or the spin-dependent
$\Delta V_{\text{QED}}$. The results have been sorted according to the
color-factors $2 C_F$ and $C_A$. 
We will not show the reduced virtual cross sections 
because of their length, but they can be reconstructed from the
virtual plus soft cross sections discussed later.
We note that $\tilde{V}_{\text{QED}}$, which receives contributions
only from the graphs (a), (c), (d) and (f)-(h) in
\fif{fig:virt}, corresponds to the process where the gluon is
replaced by a photon in the initial state, i.e., 
$\vec{\gamma}\vec{\gamma}\rightarrow Q\overline{Q}$. Complete NLO QCD 
${\cal{O}}(\alpha^2\alps)$ calculation of this process have been
performed recently in \cite{cit:ngg1,*cit:ngg2} 
for both the unpolarized and polarized case.
Our NLO results for the QED-part of $\vec{\gamma}\vec{g}\rightarrow Q\bar{Q}$
agree analytically with the ones presented in \cite{cit:ngg1,*cit:ngg2}.

Each fermion propagator and each 
triple-gluon vertex in the loop introduces a loop momentum
$q^{\mu}$ in the numerator. A glance at \fif{fig:virt} then reveals 
that the maximal number of loop momenta we face in the numerator is one 
less than the number of propagators, except for graph~(i). In particular,
one has to deal with tensor four-point integrals of first 
($q^{\mu}$) to third ($q^{\mu}q^{\nu}q^{\rho}$) order and with 
tensor three- and two-point integrals of first ($q^{\mu}$)
and second  ($q^{\mu}q^{\nu}$) order. We use our program,   
described in \chf{chap:virtual}, to reduce these tensor 
integrals to a set of scalar ones by using an adapted 
Passarino-Veltman decomposition method \cite{cit:passvelt}. This
accounts properly for all possible $n$-dimensionally regulated divergencies in
QCD. For graph~(i) we need \eqf{eq:divb3}.
In the results ultraviolet (UV), infrared (IR) and collinear/mass (M) singularities 
show up as $1/\varepsilon$ poles. In the non-abelian ``OK''-part
also double poles $1/\varepsilon^2$ occur when IR and M singularities 
coincide. The UV divergencies are removed by the
renormalization procedure of \chf{chap:renorm}. The IR and IR+M
singularities cancel against the soft part of the gluon bremsstrahlung, which we
will derive below. A left over M singularity cancels against the soft
$\delta(1-x)$ part of $\tilde{P}_{gg}$, see \eqf{eq:ggsplit}, 
when we obtain the reduced bremsstrahlung cross section using 
\eqf{eq:pgfct} in the mass factorization procedure. 

\begin{figure}[htb]
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(342,193)
% final top
\put(0,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){4}{5}
    \Gluon(70,56)(102,31.5){-3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \ArrowLine(51,7)(51,56)
    \Line(51,56)(76.5,56)
    \ArrowLine(76.5,56)(102,56)
  \end{picture}
}
\Text(55,110)[a]{\bf (a)}
% final middle
\put(120,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){4}{5}
    \Gluon(51,31.5)(102,31.5){3}{6}
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \Line(51,7)(51,31.5)
    \ArrowLine(51,31.5)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(175,110)[b]{\bf (b)}
% final bottom
\put(240,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){4}{5}
    \Gluon(70,7)(102,31.5){3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(76.5,7)
    \Line(76.5,7)(51,7)
    \ArrowLine(51,7)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(295,110)[b]{\bf (c)}
% initial
\put(0,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \Gluon(0,7)(51,7){3}{7}
    \Gluon(51,7)(102,7){3}{7}
    \Line(51,7)(51,12)
    \Gluon(51,12)(51,31.5){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,31.5)(51,31.5)
    \ArrowLine(51,31.5)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(55,0)[b]{\bf (d)}
% ghost in
\put(120,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \DashArrowLine(0,7)(51,7){5}
    \DashArrowLine(51,7)(102,7){5}
    \Gluon(51,7)(51,31.5){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,31.5)(51,31.5)
    \ArrowLine(51,31.5)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(175,0)[b]{\bf (e)}
% ghost out
\put(240,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Photon(0,56)(51,56){3}{3}
    \DashArrowLine(51,7)(0,7){5}
    \DashArrowLine(102,7)(51,7){5}
    \Gluon(51,7)(51,31.5){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,31.5)(51,31.5)
    \ArrowLine(51,31.5)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(295,0)[b]{\bf (f)}
\end{picture}
\end{center}
\mycap{fig:brems}{NLO Gluon
Bremsstrahlung Process $\vec{\gamma}\vec{g}\rightarrow Q \overline{Q} g$}
{Feynman diagrams for the NLO gluon
bremsstrahlung process $\vec{\gamma}\vec{g}\rightarrow Q \overline{Q} g$. 
Reversing the heavy quark lines yields the remaining graphs.
In the unpolarized calculation the ghost contributions (e) and (f) 
have to be subtracted to cancel unphysical polarization contributions, 
see \fif{fig:ghost} and \apf{sec:ward}.}
\end{figure}

In order to be able to present finite results, we will thus first
calculate the corresponding real gluon emission reactions as well.
The corresponding 
Feynman diagrams are shown in \fif{fig:brems} and the momentum 
and color assignment is
\begin{equation}
\label{eq:bremsmom}
\vec{\gamma}(k_1)+\vec{g}^{\;a}(k_2)\rightarrow Q_i(p_1)+\overline{Q}_j(p_2)
+g^{b}(k_3)\mpu
\end{equation}
The techniques for handling these graphs, in particular our program
for automatic partial fractioning of the angular integrals, have been
explained in detail in \chf{chap:real}. The squared matrix element,
to be inserted in \eqf{eq:psd}, can again be
split into an abelian and a non-abelian part like \eqf{eq:virtme}
%*
\begin{equation}
\label{eq:bremsme}
|\tilde{M}_R|^2=  \widetilde{M_R M_R^*}
=E_\varepsilon^2 g^4 e^2 e_Q^2 \left[2 C_F 
\tilde{R}_{\text{QED}}+C_A \tilde{R}_{\text{OK}}\right]\mpu
\end{equation}
We use the phase space slicing of \scf{sec:hssplit} to isolate the
hard and soft parts. 
The collinear pole part of the hard photon-gluon cross section then becomes
\begin{align}
\label{eq:hgxsec}
\left(\frac{d^2\tilde{\sigma}^{(1)}_{\gamma g,\text{OK}}}{dt_1du_1}\right)^H&=
C_A F_\vep G_\vep^H E_\vep^2 \alps^2\alpha e_Q^2 \frac{2}{\vep} 
\tilde{H}_{\text{OK}}^{\text{pole}}+{\cal O}(1)\mko\\
%
\label{eq:hgx1}
H_{\text{OK}}^{\text{pole}}&= -\frac{1}{u_1} \left[\frac{1}{1-x_2}
+\frac{1}{x_2}-2-x_2(1-x_2)\right]\notag\\
&\qquad\cdot
\left\{\frac{x_2t_1}{u_1}+\frac{u_1}{x_2t_1}+
\frac{4 m^2 (x_2s)}{(x_2t_1)u_1}\left[1-\frac{m^2 (x_2s)}
{(x_2t_1)u_1}\right]\right\}\mko\\
%
\label{eq:hgx2}
\Delta H_{\text{OK}}^{\text{pole}}
&=-\frac{1}{u_1} \left(\frac{1}{1-x_2}-2x_2+1\right)
\left(\frac{x_2t_1}{u_1}+\frac{u_1}{x_2t_1}\right)
\left[\frac{2 m^2 (x_2s)}{(x_2t_1)u_1}-1\right]\mko
\end{align}
%
where only the non-abelian ``OK'' part is shown, because
the hard abelian ``QED'' part is completely finite. $G_\vep^H$ is
defined in \eqf{eq:hardfak} and $x_2$ in \eqf{eq:xs}. As expected, we
find the form necessary for the mass factorization in \eqf{eq:pgfct},
see the hard $\Theta (1-x-\delta )$ part of \eqf{eq:ggsplit}. 
The finite contributions are too long to be presented here in 
an analytical form,
but they can be found in our computer program, which is available upon
request. Remember that one can extract the finite rest of the pole 
part in  \eqf{eq:hgxsec} after mass factorization,
by applying \eqf{eq:redhard}.   
Our unpolarized results agree with those of \cite{cit:smne}.

We now turn to the soft gluon emission. According to the discussion in 
\scf{sec:hssplit}, we only need to isolate the $1/s_4^2$ poles of the
squared matrix element by applying \eqf{eq:as4l1} and \eqf{eq:as4l2}. 
In this way one can
easily derive the soft limit of $\tilde{R}_{\text{QED}}$ and 
$\tilde{R}_{\text{OK}}$ in \eqf{eq:bremsme}
%*
\begin{align}
\label{eq:pgmesq}
\tilde{S}_{\text{QED}}&=-\frac{2}{s_4^2}\left[ m^2 \left( 1+ 
\frac{1}{\underline{s_3^2}}\right)+
\frac{(2 m^2-s)}{\underline{s_3}}\right] \tilde{B}_{\text{QED}}
\mko\\
\label{eq:pgmesok}
\tilde{S}_{\text{OK}}&=\frac{2}{s_4^2}\left[\frac{1}{\underline{t'}}
\left(\frac{t_1}{\underline{s_3}} 
+u_1\right)+\frac{(2 m^2-s)}{\underline{s_3}}\right] \tilde{B}_{\text{QED}}\mko
\end{align}
using the polarized and unpolarized $\Delta B_{\text{QED}}$ and 
$B_{\text{QED}}$ given in \eqf{eq:bqed}, respectively. 
We agree again in the unpolarized case with \cite{cit:smne}.
The soft cross section is obtained from \eqf{eq:pgmesq} and
\eqf{eq:pgmesok} with
the $1/s_4^2\rightarrow s_4^{-1+\varepsilon}$ replaced by
$\delta (s_4)\Delta^\varepsilon /\varepsilon$ according to 
\eqf{eq:s4int} and \eqf{eq:gece}.
Using this replacement and performing the angular integrations
$d\Omega_\varepsilon$ the soft gluon cross section is then given by
%*
\begin{align}
\label{eq:pgqed}
\left(\frac{d^2\tilde{\sigma}^{(1)}_{\gamma g,\text{QED}}}{dt_1du_1}\right)^S&=
2 C_F F_\vep G_\vep^S E_\vep^2 \alps^2\alpha
e_Q^2\frac{\tilde{B}_{\text{QED}}}{2}
\left\{-\frac{2}{\vep}+1+\frac{2 m^2-s}{s\beta}
\left[\ln\vka-S(\vka)\right]\right\}\delta(s_4)\mko\\
%
\label{eq:pgok}
\left(\frac{d^2\tilde{\sigma}^{(1)}_{\gamma g,\text{OK}}}{dt_1du_1}\right)^S&=
C_A F_\vep G_\vep^S E_\vep^2 \alps^2\alpha
e_Q^2\frac{\tilde{B}_{\text{QED}}}{2}
\Bigg[\frac{4}{\vep^2}+\frac{2}{\vep}\ln
\frac{t_1}{u_1}+\ln \vka\ln\frac{u_1}{t_1}
+\frac{1}{2}\ln^2\frac{u_1}{t_1}-\frac{1}{2}\ln^2\vka\notag\\
&\quad{}+\liz\left(1-\frac{t_1}{\vka u_1}\right)-\liz
\left(1-\frac{u_1}{\vka t_1}\right)
+\frac{2 m^2-s}{s \beta}S(\vka)\Bigg]\delta(s_4)\mko
\end{align}
with $\tilde{B}_{\text{QED}}$ defined in \eqf{eq:bqed} and
%*
\begin{align}
\label{eq:unwich}
S(\vka)&\equiv-\frac{2}{\vep}\ln \vka+\liz\left(\vka^2\right)-
\ln^2 \vka+2 \ln \vka \ln (1-\vka^2)-\zeta (2)\mko\\
\label{eq:ges}
G_\vep^S&\equiv 4 (4\pi)^3 C_\vep
\left(1-\frac{3}{8}\zeta(2)\vep^2\right)
\left(\frac{\Delta}{m^2}\right)^\vep
\widehat{=}\;\frac{2(4 \pi)^4 m^2 \varepsilon}{s_4^2}
G_\varepsilon
\mko
\end{align}
% 
where we have used 
$\vka\equiv (1-\beta)/(1+\beta)$, the dilogarithm function
$\liz$ as defined in \apf{sec:imlogs},
and the Riemann zeta function $\zeta(2)=\pi^2/6$.
Our unpolarized results for the soft bremsstrahlung cross section are again 
identical to those of \cite{cit:smne}. In addition we have checked 
that the abelian ``QED'' part of the polarized (and unpolarized) total
bremsstrahlung cross section  
is in complete analytical agreement with the NLO
expressions for $\gamma\gamma\rightarrow Q \bar{Q}$ presented in 
\cite{cit:ngg1,*cit:ngg2}.

\begin{figure}[htb]
\begin{center}
\epsfig{file=dcgamg.eps,width=\textwidth}
\end{center}
\vspace{-.5cm}
\mycap{fig:cgnlo}{NLO Scaling Functions $\tilde{c}_{\gamma g}^{(1)}$
   and $\;\tilde{\!\bar{c}}{}^{(1)}_{\gamma g}$}
  {The NLO polarized and unpolarized scaling functions
    $\tilde{c}_{\gamma g}^{(1)}$ in the $\msb$ scheme as
    function of $\eta$ as defined in \eqf{eq:fg}.
    The ``bar'' scaling functions 
    $\;\tilde{\!\bar{c}}{}^{(1)}_{\gamma g}$ are also shown.}
\end{figure}

To complete the calculation of the photon-gluon cross section, we now add the 
$\delta(1-x)\rightarrow\delta(s_4)$ mass factorization contribution 
from \eqf{eq:pgfct}, see
\eqf{eq:wich}, to the renormalized virtual plus
soft part $V+S$. We write the result in three parts using the usual abelian
and non-abelian split and, in addition, separating off the
part\footnote{The factor $1/2$ compared with the expression in
  \cite{cit:long} is compensated by the squares in the logarithm of
  \eqf{eq:krf}.} 
proportional to
$\beta_0$. The latter piece vanishes if one identifies the
renormalization scale
with the factorization scale, $\mu_r=\mu_f$, as is usually done, and
corresponds to the $\alps$ redefinition of \eqf{eq:alpchange}:
\begin{equation}
\label{eq:vssplit}
\left(\frac{d^2\hat{\tilde{\sigma}}{}^{(1)}_{\gamma g}}{dt_1du_1}\right)^{V+S}
=\frac{\alps^2 \alpha e_Q^2}{s^2} 
\left[2 C_F \left(\tilde{L}_{\text{QED}}+\tilde{L}_{\text{QED}}^\Delta\right)+
C_A \left(\tilde{L}_{\text{OK}}+\tilde{L}_{\text{OK}}^\Delta\right)
+\frac{\beta_0}{4} \tilde{L}_{\text{RF}}\right]\delta(s_4)\mpu
\end{equation}
The $\tilde{L}^\Delta$ explicitly depend on the auxiliary cutoff
$\Delta$. The polarized $\Delta L$ are presented in \apf{chap:vpsc} and the
unpolarized $L$ are in complete agreement with those obtainable
from App.~A of \cite{cit:smne} and App.~D of \cite{cit:bkns}. 
The treatment of the $\tilde{L}^\Delta$ terms has been  
discussed in \scf{sec:hssplit}. Both for numerical stability and in
order to be able to present the $V+S$ and $H$ parts separately in the
plots, we shift the $\ln^k \Delta/m^2$ terms with $k=1,2$ from the
$V+S$ to the $H$ part. So written symbolically, the meaning of 
soft and hard is $\text{``soft''}=S+V-\Delta$ and
$\text{``hard''}=H+\Delta$, respectively.
Note that again the presented results have been
calculated for a detected heavy {\em anti\/}quark in the final state, because
the heavy quark was integrated out in the calculations. 
Due to the $p_1\leftrightarrow p_2$ symmetry of the matrix elements,
the same double differential photon-gluon cross section can be used for a
detected heavy quark as well \cite{cit:smne}. 
Only then $t_1$ and $u_1$ are defined
with respect to the observed heavy quark, see \eqf{eq:excha}. 
On the other hand there is an {\em asymmetry} in the
non-abelian part of the photon-gluon cross section with respect to 
$k_1 \leftrightarrow k_2$, since the outgoing gluon with momentum
$k_3$ can only ``couple'' to the incoming gluon with momentum $k_2$, but
not to the photon with momentum $k_1$. So the photon-gluon cross
section is $t_1\leftrightarrow u_1$ asymmetric. 

\begin{figure}[htb]
\begin{center}
\epsfig{file=dcgamglo.eps,width=\textwidth}
\end{center}
\vspace{-.5cm}
\mycap{fig:cglo}{LO Scaling Functions $\tilde{c}_{\gamma g}^{(0)}$}
  {The LO polarized and unpolarized scaling functions
    $\tilde{c}_{\gamma g}^{(0)}$ in the $\msb$ scheme as
    function of $\eta$ as defined in \eqf{eq:fg}.
    For comparison the effective NLO combinations
    $\tilde{c}_{\gamma g}^{(0)}+2.7\tilde{c}_{\gamma g}^{(1)}$
    are also shown.}
\end{figure}

The scaling functions for photon-gluon have the form
\begin{equation}
\label{eq:fg}
\tilde{f}_{\gamma q}(\eta)=e_Q^2\tilde{c}_{\gamma q}(\eta)\mko 
\end{equation}
which is valid for LO, NLO and for the ``bar'' scaling functions
$\;\tilde{\!\bar{c}}{}^{(1)}_{\gamma g}$ as well. In \fif{fig:cgnlo} we
display the NLO scaling functions. Again the solid
line represents the NLO polarized, the dot-dashed line the NLO polarized 
``bar'', the dashed line the NLO unpolarized and the dotted line the
NLO unpolarized ``bar'' scaling function. In \fif{fig:cglo} we show
the LO polarized (solid line) and unpolarized (dot-dashed line)
scaling functions, as well as the combination 
$\tilde{c}_{\gamma q}^{(0)}+2.7\tilde{c}_{\gamma q}^{(1)}$ in the
polarized (dashed line) and unpolarized case (dotted line).
The reason 
for showing this particular combination is that $4\pi\alps(m_c^2)\simeq 2.7$ 
for charm production at COMPASS \cite{cit:com1,*cit:com2}, where our
photoproduction cross section will be mainly used.
We see from \eqf{eq:pxsec}, that in order to obtain
an estimate of the size of the corrections
LO $\tilde{f}_{lm}^{(0)}$ and NLO
$\tilde{f}_{lm}^{(0)}+4\pi\alps\tilde{f}_{lm}^{(1)}$ should be
compared with each other.

\begin{figure}[htb]
\begin{center}
\epsfig{file=dcgamgsep.eps,width=\textwidth}
\end{center}
\vspace{-.5cm}
\mycap{fig:cgsep}{$\Delta c_{\gamma g}^{(1)}$ -- ``Soft'', ``Hard'', OK, and QED Parts}
  {The soft ($V+S-\Delta$), hard ($H+\Delta$), non-abelian (OK), and 
   abelian (QED) parts of the
    NLO polarized scaling function $\Delta c_{\gamma g}^{(1)}$ 
    in the $\msb$ scheme as function of $\eta$. Soft+hard and OK+QED
    will both give $\Delta c_{\gamma g}^{(1)}$ of \fif{fig:cgnlo}.}
\end{figure}

The form of the unpolarized and
polarized scaling functions again differs quite strongly.
This time we can see directly that the scaling functions have in LO and in NLO
the behavior $\Delta c_{\gamma g}\rightarrow c_{\gamma g}$
for $\eta \rightarrow 0$, and 
similarly for the ``bar'' scaling functions. Thus we can conclude
using \eqf{eq:totup}, that as $\eta\rightarrow 0$ the PGF 
partonic cross section 
$\hat{\sigma}(+-)\rightarrow 0$. In LO this means that one
helicity combination goes faster to zero than the other,
but in NLO actually $\hat{\sigma}(++)$ becomes a non-zero constant in the
$\eta\rightarrow 0$ limit.
The reason for this is on one hand the graph \fif{fig:virt}~(a). Close to
threshold the corresponding matrix element diverges $\sim 1/\beta$,
which corresponds to a Coulomb singularity for the heavy quark-antiquark 
pair produced in close proximity and almost at rest. This becomes
suppressed by phase space integration $\sim \beta$, and one ends up with a
non-zero {\em constant} at threshold. The LO matrix element does not diverge close 
to threshold since there is no interaction
between the produced heavy quark and heavy antiquark, compare \fif{fig:born},
and so due to the phase space the LO partonic cross section goes to zero.  
On the other hand soft gluon emission from the diagrams in
\fif{fig:brems} actually enhances the ``hard'' cross section
at threshold,
since we have shifted the $\ln^k(\Delta/m^2)$ terms. Looking for
example at ${\cal A}_1$ in \eqf{eq:dela}, we see that it does cancel a
$1/s_4$ soft $s_4\rightarrow 0$ divergence when added to the hard
cross section. But it also introduces a finite term, which after
integration\footnote{$s_4^{\text{max}}(t_1,u_1)$ occurs for 
  $t_1 u_1=m^2 s$, so in practice we transform the $-u_1$ integration to an
  $s_4$ integration from $\Delta$ to $s_4^{\text{max}}(t_1)$ in 
  \eqf{eq:pxsec}. Then the ${\cal A}_i$ depend on 
  $s_4^{\text{max}}(t_1)=s+t_1+m^2 s/t_1$.
  If we do not transform, then $s_4^{\text{max}}=s-2\sqrt{m^2 s}$
  with $t_1=u_1=\sqrt{m^2 s}$. We cannot go closer to threshold than
  $s_4^{\text{max}}=\Delta$.}
over $s_4$ results in a $\ln (s_4^{\text{max}}/m^2)$.
Since $s_4^{\text{max}}/m^2\sim \beta^2$ for small $\beta$, we get
together with the phase space suppression a term 
$\sim\beta\ln\beta^2$. So these remaining logarithms 
give large contributions up to small values of $\beta$. 
We can clearly see in \fif{fig:cgsep}
both threshold effects: the ``soft'' part (solid
line), containing the Coulomb singularity goes to a constant and the ``hard'' part
(dot-dashed line) containing the remainders of soft gluon emission falls
very slowly to zero. Also shown is the separation according to
color-factors, the $2 C_F$ ``QED'' part is displayed as a dashed line
and the $C_A$ ``OK'' part as a dotted line. We see that there are
strong cancellations between these two close to threshold:
$\Delta c_{\gamma g}^{(1)}(\eta=0)=(2 C_F-C_A)\pi/32$. 

For $\eta\rightarrow\infty$, we find, like for $\tilde{c}^{(1)}_{\gamma q}$,
that $c^{(1)}_{\gamma g}$
becomes constant, whereas $\Delta c^{(1)}_{\gamma q}\rightarrow 0$
and the same happens for the ``bar'' functions. So \eqf{eq:totup} implies
$\hat{\sigma}(++)\rightarrow\hat{\sigma}(+-)$. 
The observed plateau 
in the unpolarized $c^{(1)}_{\gamma g}$ again comes from a flavor excitation
process, this time a $t\/$-channel gluon is exchanged in the process 
$\overline{Q}^* g\rightarrow \overline{Q} g$, compare
\fif{fig:brems}~(d), and similarly for the heavy virtual quark in the 
crossed graph.
This appearance of {\em qualitatively} new diagrams for the first time 
in NLO suggests, that really only NLO can be considered to be the
first relevant order for this process. The large difference between
the ``effective'' NLO combination and the LO result in \fif{fig:cglo}
is thus no surprise. It is reasonable to expect, that at NNLO we will
not see similar drastic changes again, since corrections to the Coulomb
singularity, to soft gluon emission 
and to flavor excitation will be suppressed by $\alps$ 
and no qualitatively new diagrams appear in NNLO in comparison to NLO.
To demonstrate clearly the NLO effects, we display in \fif{fig:nloko} ratios of the
partonic cross sections. To avoid zeroes in the denominator at least
in the gluon case, we will use $f_{lm}(++)$ and
$f_{lm}(+-)$ instead of $f_{lm}$ and
$\Delta f_{lm}$. We show as solid $(++)$ and
dot-dashed $(+-)$ lines the ratios of the ``effective'' NLO to the LO
results, e.g., the solid line corresponds to
$1+2.7c^{(1)}_{\gamma g}(++)/c^{(0)}_{\gamma g}(++)$.  
The dashed line represents the absolute value of 
$2.7[c_{\gamma q}^{(1)}(++)+0.6d_{\gamma q}^{(1)}(++)]/[c^{(0)}_{\gamma g}(++)+2.7c^{(1)}_{\gamma g}(++)]$
and the dotted line similarly for $(+-)$. These two lines are supposed
to give a rough idea\footnote{The factor $0.6$ multiplying 
    $d_{\gamma q}^{(1)}(++)$ is a simple minded average of $e_q^2/e_Q^2=1/4$
    or $=1$ for $e_Q=2/3$.} 
of how large the light quark scaling functions are
compared to the gluon ones. To explain the crosses with
associated $x_{\text{min}}$ values
in the plot, note that when we calculate the hadronic
photoproduction process by folding in the appropriate parton
densities, we will use 
$s=x S$, where $S$ is the hadronic center-of-mass energy\footnote{For
photoproduction $f^\gamma_{\gamma}(x_1,\mu_f)=\delta(1-x_1)$, so that in
\eqf{eq:fphys} only the $x=x_2$ integration remains, 
and from $k_1=x_1 K_1=K_1$ 
and $k_2=x_2 K_2=x K_2$ we find $s=x_1 x_2 S=x S$.}. Then 
\begin{equation}
\label{eq:etax}
\eta=\frac{x}{x_{\text{min}}}-1\mko\qquad\text{with}\quad
\frac{4 m^2}{S}\equiv x_{\text{min}}\le x\le 1
\end{equation} 
We obviously have 
$\eta_{\text{max}}=1/x_{\text{min}}-1$. So the crosses show the
maximally probed $\eta_{\text{max}}$ for different $x_{\text{min}}$.
It is also indicated which $\eta$ range the COMPASS experiment
\cite{cit:com1,*cit:com2} will probe with charm photoproduction
($m\simeq 1.5$~GeV and $\sqrt{S}\simeq 10$~GeV for $E_\mu=100$~GeV).

\begin{figure}[htb]
\vspace{0.4mm}
\begin{center}
\epsfig{file=dnloko.eps,width=\textwidth}
\end{center}
\vspace{-.48cm}
\mycap{fig:nloko}{Ratios of Photoproduction Scaling Functions}
  {Ratios of NLO to LO gluon photoproduction scaling functions for 
    the helicity combinations 
    $(++)$ and $(+-)$. Also shown are the absolute values of the ratios of 
    NLO quark to NLO gluon scaling functions. For details on the
    ratios, see the text. $\eta_{\text{max}}=1/x_{\text{min}}-1$ is
    displayed by crosses with corresponding $x_{\text{min}}$ values.
    The $\eta$ range that will be probed by COMPASS \protect\cite{cit:com1,*cit:com2} 
    is indicated by an arrow.}
\end{figure}

We see from \fif{fig:nloko}, that the light quark scaling functions 
only contribute significantly at
high energies.
There they can reach up to $35\%$ of the gluon scaling functions.
The large $\eta$ region is folded with the partons at large $x$, 
so the light quark contribution will get enhanced there relative to
the gluon one.  But for COMPASS energies, we do not expect much 
``contamination'' from the quark sector, unless
$\Delta g$ is very small. We also see, that the high
energy NLO enhancements from flavor excitation is irrelevant for
COMPASS. We should not be worried by the massive growth of
the NLO to LO ratio: LO goes to zero and NLO to a plateau, so
obviously the ratio becomes infinite for $\eta\rightarrow\infty$.
On the other hand COMPASS will see the threshold enhancement from the
Compton singularity and from soft gluon bremsstrahlung, in particular
since the gluon scaling functions at the smallest $\eta$ will be folded with
the gluons at the smallest $x$. However, for COMPASS ``small'' $x$ are 
still rather large $x_{\text{min}}\simeq 0.1$ and the factorization scale
$\mu_f^2\simeq m^2\simeq 2.25~\text{GeV}^2$ is rather low, so the 
enhancement due to the rising gluon at small $x$ will not be too strong.
Furthermore both helicity combinations are enhanced, so we can expect 
less changes for the NLO asymmetry
{\em ratios} of polarized to unpolarized results.
For $\eta\rightarrow 0$ we indeed see from \fif{fig:cglo}, that at least
on the partonic level LO and NLO ratios both become one.

\section{Gluon-(Anti)Quark and Quark-Antiquark Scaling Functions\label{sec:sqq}}

\begin{figure}[htb]
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(102,65)
  \SetWidth{0.7}
  \Gluon(0,56)(51,31.5){3}{5}
  \ArrowLine(0,7)(51,7)
  \ArrowLine(51,7)(102,7)
  \Gluon(51,7)(51,31.5){3}{3}
  \Gluon(51,31.5)(80,43.75){3}{3}
  \SetWidth{1.8}
  \ArrowLine(102,31.5)(80,43.75)
  \ArrowLine(80,43.75)(102,56)
\end{picture}
\end{center}
\mycap{fig:adgq}{Only New Diagram for $\vec{g}\vec{q}\rightarrow Q\overline{Q}q$}
  {The only new Feynman diagram appearing in the
    $\vec{g}\vec{q}\rightarrow Q\overline{Q}q$ process. The others
    follow from \fif{fig:qini} by replacing the photon by a gluon.}
\end{figure}

We now turn to the scaling functions for hadroproduction. Our first
task will be to compute the scaling functions for the process
%
\begin{equation}
\label{eq:gqmom}
\vec{g}^{\;a}(k_1)+\vec{q}_j(k_2)\rightarrow Q_k(p_1)+\overline{Q}_l(p_2)
+q_i(k_3)\mpu
\end{equation}
This is rather simple,
since there is only {\em one} additional Feynman diagram.
It is shown in \fif{fig:adgq}. The other contributions come
from the diagrams of \fif{fig:qini} with the photon replaced by a
gluon, which naturally leads to a more complicated color-structure.
Furthermore, of course we have to compute the complete squared matrix
element, which includes the interference between the ``new'' graph
and the ``old'' graphs.
We can split up the squared matrix element according to two color-factors:
\begin{equation}
\label{eq:gqme}
|\tilde{M}_{gq}|^2=\widetilde{M_{gq} M_{qg}^*}
=E_\varepsilon g^6 \frac{1}{8 N_C}\left[2 C_F
\tilde{J}_{\text{QED}}+C_A\tilde{J}_{\text{OK}}\right]\mpu
\end{equation}
By inspecting the color-factors of the amplitudes and comparing
with \eqf{eq:qme}, we can immediately conclude that
\begin{equation}
\label{eq:jqed}
\tilde{J}_{\text{QED}}=\tilde{A}_1+\tilde{A}_2+2\tilde{A}_3\mpu
\end{equation}
Thus we do not have to calculate the ``QED'' part! We can
completely construct it from the already known $\tilde{A}_i$.

\begin{figure}[htb]
\begin{center}
\epsfig{file=dfgq.eps,width=\textwidth}
\end{center}
\vspace{-.5cm}
\mycap{fig:fgq}{NLO Scaling Functions $\tilde{f}_{gq}^{(1)}$ and 
  $\;\tilde{\!\!\bar{f}}{}^{(1)}_{gq}$}
  {The NLO polarized and unpolarized scaling functions
    $\tilde{f}_{gq}^{(1)}$ and
    $\;\tilde{\!\!\bar{f}}{}^{(1)}_{gq}$
    in the $\msb$ scheme as
    function of $\eta$. The unpolarized
    scaling functions have been divided by $45$.} 
\end{figure}

The pole structure 
of the ``QED'' cross section can be obtained from \eqf{eq:qxsec},
and we set $e_q,e_Q\rightarrow 1$ and $e\rightarrow g$ and
divide by $1/(2 N_C)$ to get the factors right. Note that for the pole 
part we do not have to worry about the factor two in front of 
$\tilde{A}_3$, since it is finite and does not appear. Also, as has been mentioned
below \eqf{eq:qcc}, $\tilde{A}_3$ does not contribute to the total
cross section. So by defining two color-factor sorted scaling functions as
\begin{equation}
\label{eq:gqfs}
\tilde{f}_{gq}^{(1)}(\eta)=\tilde{f}_{gq,\text{QED}}^{(1)}(\eta)
+\tilde{f}_{gq,\text{OK}}^{(1)}(\eta)\mko
\end{equation}
corresponding to the parts of the total partonic cross sections 
that follow from the $\tilde{J}_{\text{QED}}$ and
$\tilde{J}_{\text{OK}}$ parts, respectively,
we already know that
%
\begin{equation}
\label{eq:gqfqed}
\tilde{f}_{gq,\text{QED}}^{(1)}(\eta)=\frac{1}{2 N_C}\left[
\tilde{c}_{\gamma q}^{(1)}(\eta)+\tilde{d}_{\gamma q}^{(1)}(\eta)
\right]\mko
\end{equation}
with $\tilde{c}_{\gamma q}^{(1)}$ and $\tilde{d}_{\gamma q}^{(1)}$
defined in \eqf{eq:fq}. Once more we get the ``usual'' factor
$1/(2 N_C)$ for replacing a photon by a gluon. Analogous
expressions to \eqf{eq:gqfs} and \eqf{eq:gqfqed} are true for the
``bar'' scaling functions  $\;\tilde{\!\!\bar{f}}{}^{(1)}_{gq}$.

So we only need to calculate the non-abelian part. Its pole part is
given by 
\begin{equation}
\label{eq:gqokpole}
\frac{d^2\tilde{\sigma}^{(1)}_{g q,OK}}{dt_1du_1}=
\frac{C_A}{8 N_C} F_\vep G_\vep^H 
E_\vep \alps^3
\frac{2}{\vep} \left(-\frac{2(x_2 t_1)u_1}{(x_2 s)^2}\right)
\tilde{A}_1^{\text{pole}}+{\cal O}(1)\mko
\end{equation}
with $\tilde{A}_1^{\text{pole}}$ as in \eqf{eq:qxsec}. 
$G_\vep^H$ is
defined in \eqf{eq:hardfak} and $x_2$ in \eqf{eq:xs}. Of course we
see that we obtain exactly the necessary form for the mass
factorization \eqf{eq:qgsu}, if we compare the newly appearing
factor with the $C_A$ part of \eqf{eq:gglo}. Again we do not quote the 
rather lengthy finite parts of both the ``QED'' and ``OK''
corrections. Our unpolarized results are in complete agreement with
those in \cite{cit:smith3}.

\begin{figure}[htb]
\begin{center}
\epsfig{file=dfgqca.eps,width=\textwidth}
\end{center}
\vspace{-.5cm}
\mycap{fig:fgqca}{Non-Abelian Parts of $\tilde{f}_{gq}^{(1)}$ and 
  $\;\tilde{\!\!\bar{f}}{}^{(1)}_{gq}$}
  {The non-abelian ``OK'' parts of \fif{fig:fgqca} associated with the
    color-factor $C_A$. The abelian ``QED'' parts with color-factor 
    $2C_F$ can be
    obtained from \eqf{eq:gqfqed}, and thus can be compared to 
    Figs.~\ref{fig:cq} and \ref{fig:dq}.} 
\end{figure}

In \fif{fig:fgq} we show the corresponding scaling functions, the
solid line shows the polarized $\Delta f_{gq}^{(1)}$ and the
dot-dashed line shows $\Delta\bar{f}_{gq}^{(1)}$ for the
factorization logarithm. The dashed and dotted lines display the
corresponding unpolarized scaling functions, scaled down by a factor
45 in order to fit in the same plot. We see again the behavior, that for 
$\eta\rightarrow\infty$ there is a plateau in the unpolarized part due 
to flavor excitation, whereas the polarized part goes to zero, so we have
$\hat{\sigma}(++)\rightarrow\hat{\sigma}(+-)$ for this process. 
There is however no clean numerical limit for $\eta\rightarrow 0$,
which is not surprising, since we have here basically a combination 
of $\tilde{c}_{gq}^{(1)}$ and $\tilde{d}_{gq}^{(1)}$, which have
different behaviors in that limit. The r\^{o}le played by the additional 
$\tilde{f}_{gq,\text{OK}}^{(1)}(\eta)$ and the corresponding ``bar''
functions is examined in
\fif{fig:fgqca}. The lines show the corresponding non-abelian ``OK''
parts for the color-factor $C_A$ of the scaling functions plotted in
\fif{fig:fgq}. The abelian ``QED'' part with $2 C_F$ 
is not plotted, since it can be
constructed from the  $\tilde{c}_{gq}^{(1)}$ and
$\tilde{d}_{gq}^{(1)}$, see \eqf{eq:gqfqed}. We find that the
$\tilde{f}_{gq,\text{OK}}^{(1)}(\eta)$ and also the ``bar'' counterparts
share the properties of the $\tilde{c}_{gq}^{(1)}$ and their ``bar''
functions with respect to the $\eta$ limits. This is no surprise,
since its cross sections are related in form, see \eqf{eq:gqokpole}
and \eqf{eq:qxsec}. We see that in the polarized case, the non-abelian 
parts in \fif{fig:fgqca} are of similar size but quite different
shapes compared to the totals in \fif{fig:fgq}, which means that we
have strong cancellations with the abelian parts. On the other hand in 
the unpolarized parts we observe similar shapes, but opposite signs. So
there are similar cancellations. Finally we would like to
mention, that we can obtain the 
reduced cross section for the production of a heavy quark instead of a heavy
antiquark by switching $p_1\leftrightarrow p_2$ with 
$t_1$ and $u_1$ defined with respect to the
heavy quark. The behavior of the abelian ``QED'' part
for $p_1\leftrightarrow p_2$ is clear from the $\gamma q$ case,
see \eqf{eq:jqed} and the discussion following \eqf{eq:excha}.
The non-abelian ``OK'' contribution to heavy antiquark
production can be similarly split into the sum of 
$p_1\leftrightarrow p_2$ 
symmetric and antisymmetric parts. Then the heavy quark production
contribution is obtained by simply subtracting instead of 
adding the antisymmetric part. Once more, charge conjugation
\begin{equation}
\label{eq:gqcc}
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(g\overline{q}\rightarrow\overline{Q}\right)=
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(g q\rightarrow Q\right)\quad\text{and}\quad
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(g\overline{q}\rightarrow Q\right)=
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(g q\rightarrow\overline{Q}\right)\mko
\end{equation}
allows us to directly derive the reduced cross section of an incoming
light antiquark \cite{cit:nashad}. 

\begin{figure}[th]
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(342,303)
% box
\put(0,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(32,56)
    \ArrowLine(32,56)(32,7)
    \ArrowLine(32,7)(0,7)
    \Gluon(32,7)(70,7){3}{5}
    \Gluon(32,56)(70,56){3}{5}
    \SetWidth{1.8}
    \ArrowLine(102,7)(70,7)
    \ArrowLine(70,7)(70,56)
    \ArrowLine(70,56)(102,56)
  \end{picture}
}
\Text(55,220)[b]{\bf (a)}
% initial vertex QED
\put(120,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(14,46.2)
    \ArrowLine(14,46.2)(35,31.5)
    \ArrowLine(35,31.5)(14,16.8)
    \ArrowLine(14,16.8)(0,7)
    \Gluon(14,16.8)(14,46.2){3}{4}
    \Gluon(35,31.5)(67,31.5){3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(67,31.5)
    \ArrowLine(67,31.5)(102,56)
  \end{picture}
}
\Text(175,220)[b]{\bf (b)}
% initial vertex OK
\put(240,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(14,46.2)
    \Gluon(14,46.2)(35,31.5){3}{3}
    \Gluon(35,31.5)(14,16.8){3}{3}
    \ArrowLine(14,16.8)(0,7)
    \ArrowLine(14,46.2)(14,16.8)
    \Gluon(35,31.5)(67,31.5){3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(67,31.5)
    \ArrowLine(67,31.5)(102,56)
  \end{picture}
}
\Text(295,220)[b]{\bf (c)}
% final vertex QED
\put(0,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(31.5,31.5)
    \ArrowLine(31.5,31.5)(0,7)
    \Gluon(31.5,31.5)(67,31.5){3}{4}
    \Gluon(88,46.2)(88,16.8){3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(88,16.8)
    \ArrowLine(88,16.8)(67,31.5)
    \ArrowLine(88,46.2)(102,56)
    \ArrowLine(67,31.5)(88,46.2)
  \end{picture}
}
\Text(55,110)[b]{\bf (d)}
% final vertex OK
\put(120,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(31.5,31.5)
    \ArrowLine(31.5,31.5)(0,7)
    \Gluon(31.5,31.5)(67,31.5){3}{4}
    \Gluon(88,16.8)(67,31.5){3}{3}
    \Gluon(67,31.5)(88,46.2){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,7)(88,16.8)
    \ArrowLine(88,46.2)(102,56)
    \ArrowLine(88,16.8)(88,46.2)
  \end{picture}
}
\Text(175,110)[b]{\bf (e)}
% gluon loop
\put(240,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(20,31.5)
    \ArrowLine(20,31.5)(0,7)
    \Gluon(20,31.5)(39,31.5){3}{2}
    \Gluon(63,31.5)(82,31.5){3}{2}
    \GlueArc(51,31.5)(14,0,180){-3}{5}
    \GlueArc(51,31.5)(14,180,360){-3}{5}
    \SetWidth{1.8}
    \ArrowLine(102,7)(82,31.5)
    \ArrowLine(82,31.5)(102,56)
  \end{picture}
}
\Text(295,110)[b]{\bf (f)}
% quark loop
\put(0,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(22,31.5)
    \ArrowLine(22,31.5)(0,7)
    \Gluon(22,31.5)(41,31.5){3}{2}
    \Gluon(61,31.5)(80,31.5){3}{2}
    \ArrowArc(51,31.5)(10,0,180)
    \ArrowArc(51,31.5)(10,180,360)
    \SetWidth{1.8}
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(55,0)[b]{\bf (g)}
% quark se up
\put(120,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(31.5,31.5)
    \ArrowLine(31.5,31.5)(0,7)
    \Gluon(31.5,31.5)(67,31.5){3}{4}
    \GlueArc(84,43.4)(11,35,215){-3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(67,31.5)
    \ArrowLine(82,42)(92,49)
    \ArrowLine(92,49)(102,56)
    \ArrowLine(67,31.5)(82,42)
  \end{picture}
}
\Text(175,0)[b]{\bf (h)}
% quark se down
\put(240,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(31.5,31.5)
    \ArrowLine(31.5,31.5)(0,7)
    \Gluon(31.5,31.5)(67,31.5){3}{4}
    \GlueArc(85,18.9)(11,145,325){-3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(89,16.1)
    \ArrowLine(89,16.1)(77,24.5)
    \ArrowLine(77,24.5)(67,31.5)
    \ArrowLine(67,31.5)(102,56)
  \end{picture}
}
\Text(295,0)[b]{\bf (i)}
\end{picture}
\end{center}
%
\mycap{fig:qqv}{NLO Virtual Corrections to
$\vec{q}\;\vec{\bar{q}}\rightarrow Q \overline{Q}$}{The NLO virtual corrections to
$\vec{q}\;\vec{\bar{q}}\rightarrow Q \overline{Q}$. There are two
additional diagrams, one is obtained from reversing the heavy quark
lines of graph~(a), the other from replacing the gluon loop of
graph~(f) by a ghost loop. The quark loop of graph~(g) has to be
computed for massless and massive quarks.
Vanishing light quark self-energy loops on the incoming lines, see
\eqf{eq:baseint}, are not shown.} 
\end{figure}

Now we turn to the NLO corrections to the process
%
\begin{equation}
\label{eq:qqom}
\vec{q}_j(k_1)+\vec{\bar{q}}_i(k_2)\rightarrow Q_k(p_1)+\overline{Q}_l(p_2)\mpu
\end{equation}
The needed Feynman diagrams for the virtual corrections, which have
the same external momentum and color assignment 
as the LO process \eqf{eq:qqom} and are computed
with the $2\rightarrow 2$ phase space \eqf{eq:2t2},
are shown in \fif{fig:qqv}. We can separate 
the squared matrix element of the interference of virtual with Born
graphs according to the color factors
\begin{equation}
\label{eq:vqqme}
|\tilde{M}|^2_{VB}=2\text{Re} \left(\widetilde{M_V M_B^*}\right)
=g^6 \frac{C_F}{4 N_C}\left[2 C_F \tilde{N}_{\text{QED}}+
C_A \tilde{N}_{\text{OK}}+\tilde{N}_{\text{QL}}\right]\mko
\end{equation}
where the only diagrams contributing to $\tilde{N}_{\text{QL}}$ are
the quark loops of \fif{fig:qqv}~(g). 
The reduced partonic cross sections can be constructed for each 
color-part separately. The one following from the quark loop
$\tilde{N}_{\text{QL}}$ is finite after renormalization and yields
\begin{equation}
\label{eq:qlvqq}
\left(\frac{d^2\hat{\tilde{\sigma}}{}^{(1)}_{q\bar{q},\text{QL}}}{dt_1du_1}
\right)^V
=\frac{\alps(\mu_r^2)}{3\pi}\left(-\frac{5(n_{lf}+1)}{3}-\frac{4m^2}{s}
+n_{lf}\ln\frac{s}{\mu_r^2}-\frac{\beta(s+2m^2)}{s}\ln\vka\right)
\frac{d^2\tilde{\sigma}_{q\bar{q},\text{LO}}}{dt_1du_1}\mko
\end{equation}
where the LO cross section can be read off \eqf{eq:2t2} and
\eqf{eq:qqbar} with $\vep\rightarrow 0$. In the unpolarized case
this is equivalent
to Eqn.~(2.15) in \cite{cit:smith3} upon taking the limit
$m_L\rightarrow 0$, where $m_L$ is the mass of the light quarks.
We will not show the other reduced virtual cross sections 
because of their length, but they can be reconstructed from the
virtual plus soft cross sections discussed later.

\begin{figure}[htb]
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(342,193)
% initial top
\put(0,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(15.75,43.75)
    \ArrowLine(15.75,43.75)(31.5,31.5)
    \ArrowLine(31.5,31.5)(0,7)
    \Gluon(31.5,31.5)(80,31.5){3}{6}
    \Gluon(15.75,43.75)(75.5,56){3}{7}
    \SetWidth{1.8}
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(55,110)[a]{\bf (a)}
% initial bottom
\put(120,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(31.5,31.5)
    \ArrowLine(31.5,31.5)(15.75,19.25)
    \ArrowLine(15.75,19.25)(0,7)
    \Gluon(31.5,31.5)(80,31.5){3}{6}
    \Gluon(75.5,7)(15.75,19.25){3}{7}
    \SetWidth{1.8}
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(175,110)[b]{\bf (b)}
% final top
\put(240,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(22,31.5)
    \ArrowLine(22,31.5)(0,7)
    \Gluon(22,31.5)(67,31.5){3}{5}
    \Gluon(102,23)(88,46.2){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,7)(67,31.5)
    \ArrowLine(88,46.2)(102,56)
    \ArrowLine(67,31.5)(88,46.2)
  \end{picture}
}
\Text(295,110)[b]{\bf (c)}
% final bottom
\put(57,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(22,31.5)
    \ArrowLine(22,31.5)(0,7)
    \Gluon(22,31.5)(67,31.5){3}{5}
    \Gluon(102,40)(88,16.8){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,7)(88,16.8)
    \ArrowLine(88,16.8)(67,31.5)
    \ArrowLine(67,31.5)(102,56)
  \end{picture}
}
\Text(108,0)[b]{\bf (d)}
% middle
\put(177,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \ArrowLine(0,56)(22,31.5)
    \ArrowLine(22,31.5)(0,7)
    \Gluon(22,31.5)(51,31.5){3}{3}
    \Gluon(51,31.5)(80,31.5){3}{3}
    \Line(51,31.5)(51,33.5)
    \Gluon(51,33.5)(75.5,56){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(228,0)[b]{\bf (e)}
\end{picture}
\end{center}
\mycap{fig:qbrems}{NLO Gluon
Bremsstrahlung Process $\vec{q}\;\vec{\bar{q}}\rightarrow Q \overline{Q} g$}
{Feynman diagrams for the NLO gluon
bremsstrahlung process $q \bar{q}\rightarrow Q \overline{Q} g$.} 
\end{figure}

Next we need to calculate the bremsstrahlung process
\begin{equation}
\label{eq:qqgom}
\vec{q}_j(k_1)+\vec{\bar{q}}_i(k_2)\rightarrow Q_k(p_1)
+\overline{Q}_l(p_2)+g^a(k_3)\mpu
\end{equation}
The corresponding Feynman diagrams are shown in \fif{fig:qbrems} and
lead to a squared matrix element 
\begin{equation}
\label{eq:qqbrems}
|\tilde{M}_R|^2=\widetilde{M_R M_R^*}
=g^6 \frac{C_F}{4 N_C}\left[2 C_F\tilde{O}_{\text{QED}}+
C_A \tilde{O}_{\text{OK}}\right]\mko
\end{equation}
where we have again sorted according to the occurring color factors.
We have calculated these graphs, but in the unpolarized case
they can also be obtained 
from those for the $g\bar{q}\rightarrow Q\overline{Q}\bar{q}$ process,
by crossing $k_3\leftrightarrow -k_1$ and multiplying with (-1) for
crossing a boson and fermion. By crossing and comparing graph by
graph, we have a consistency check of our unpolarized results. 
The collinear pole part of the hard bremsstrahlung cross section 
then becomes
\begin{equation}
\begin{align}
\label{eq:hhqxsec}
\left(\frac{d^2\tilde{\sigma}^{(1)}_{q\bar{q},\text{QED}}}{dt_1du_1}\right)^H&=
\frac{C_F}{4 N_C} 2 C_F F_\vep G_\vep^H \alps^3\frac{2}{\vep} 
\tilde{H}_{\text{QED}}^{\text{pole}}+{\cal O}(1)\mko\\
%
\label{eq:hhqa}
H_{\text{QED}}^{\text{pole}}&=-\frac{1}{t_1} \frac{1+x_1^2}{1-x_1}
\left[\frac{t_1^2+(x_1u_1)^2}{(x_1s)^2}+\frac{2m^2}{x_1s}\right]
\notag\\
&\qquad{}-\frac{1}{u_1} \frac{1+x_2^2}{1-x_2}
\left[\frac{(x_2t_1)^2+u_1^2}{(x_2s)^2}+\frac{2m^2}{x_2s}\right]\mko\\
%
\label{eq:hhqb}
\Delta H_{\text{QED}}^{\text{pole}}
&=-H_{\text{QED}}^{\text{pole}}\mpu
\end{align}
\end{equation}
where only the abelian ``QED'' part is shown, because
the hard non-abelian ``OK'' part is completely finite. $G_\vep^H$ is
defined in \eqf{eq:hardfak} and $x_1,x_2$ in \eqf{eq:xs}. As expected, we
find the form necessary for the mass factorization in \eqf{eq:qqfct},
see the hard $\Theta (1-x-\delta)$ part of \eqf{eq:qqsplit}. 
The lengthy finite contributions can be found in our computer 
program, which is available upon request. 
Our unpolarized results agree with those of \cite{cit:smith3}.

We can quickly derive the soft limits of the 
$\tilde{O}_{\text{QED}}$ and $\tilde{O}_{\text{OK}}$, 
as we did in the case of $\vec{\gamma}\vec{g}$ in 
\eqf{eq:pgmesq} and \eqf{eq:pgmesok}
\begin{equation}
\begin{align}
\label{eq:soft}
\tilde{S}_{\text{QED}}&=\frac{8}{s_4^2}\left[
\frac{s}{\underline{t'}\underline{u'}}+\frac{2t_1}{\underline{s_3}\underline{t'}}+\frac{2t_1}{\underline{u'}}-\frac{2u_1}{\underline{t'}}
-\frac{2u_1}{\underline{s_3}\underline{u'}}+\frac{s-2m^2}{\underline{s_3}}-\frac{m^2}{\underline{s_3}^2}-m^2
\right] \tilde{A}_{\text{QED}}\mko\\
\label{eq:softb}
\tilde{S}_{\text{OK}}&=\frac{8}{s_4^2}\left[
-\frac{s}{\underline{t'}\underline{u'}}-\frac{t_1}{\underline{s_3}\underline{t'}}-\frac{t_1}{\underline{u'}}
+\frac{2u_1}{\underline{t'}}+\frac{2u_1}{\underline{s_3}\underline{u'}}-\frac{s-2m^2}{\underline{s_3}} 
\right] \tilde{A}_{\text{QED}}\mko
\end{align}
\end{equation}
in agreement with \cite{cit:smith3} in the unpolarized case.
From them we derive the soft cross section, as for \eqf{eq:pgqed}
and \eqf{eq:pgok}:
\label{eq:sqqsec}
\begin{align}
\label{eq:qqqed}
\left(\frac{d^2\tilde{\sigma}^{(1)}_{q\bar{q},\text{QED}}}{dt_1du_1}\right)^S&=
\frac{C_F}{4 N_C}2 C_F F_\vep G_\vep^S \alps^3
\tilde{A}_{\text{QED}}
\Bigg\{\frac{8}{\vep^2}-\frac{4}{\vep}+\frac{4}{\vep}
\ln\frac{sm^2}{t_1u_1}+\frac{16}{\vep}\ln\frac{t_1}{u_1}+2\notag\\
&\qquad{}-8\ln\vka\ln\frac{t_1}{u_1}+\ln^2\frac{sm^2}{t_1u_1}
+2\liz\left(1-\frac{sm^2}{t_1u_1}\right)+8\liz\left(1-
\frac{t_1}{\vka u_1}\right)\notag\\
&\qquad{}-8\liz\left(1-\frac{u_1}{\vka t_1}\right)
+\frac{2(2m^2-s)}{s\beta}\left[\ln\vka-S(\vka)\right]
\Bigg\}\delta(s_4)\mko\\
\label{eq:qqok}
\left(\frac{d^2\tilde{\sigma}^{(1)}_{q\bar{q},\text{OK}}}{dt_1du_1}\right)^S&=
\frac{C_F}{4 N_C}C_A F_\vep G_\vep^S \alps^3
\tilde{A}_{\text{QED}}
\Bigg\{-\frac{4}{\vep}\ln\frac{sm^2}{t_1u_1}
-\frac{12}{\vep}\ln\frac{t_1}{u_1}-\ln^2\frac{sm^2}{t_1u_1}
+6\ln\vka\ln\frac{t_1}{u_1}\notag\\
&\qquad{}+\ln^2\frac{t_1}{u_1}-\ln^2\vka
-2\liz\left(1-\frac{sm^2}{t_1u_1}\right)-6\liz\left(1-
\frac{t_1}{\vka u_1}\right)\notag\\
&\qquad{}+6\liz\left(1-\frac{u_1}{\vka t_1}\right)
+\frac{2(2m^2-s)}{s\beta}S(\vka)
\Bigg\}\delta(s_4)\mko
\end{align}
where $S(\vka)$ and $G_\vep^S$ are defined in \eqf{eq:unwich} and
\eqf{eq:ges}, respectively. $\tilde{A}_{\text{QED}}$ is the LO
expression of \eqf{eq:aqed}.  
Our unpolarized results for the soft bremsstrahlung cross section 
once more are
identical to those of \cite{cit:smith3}.

\begin{figure}[htb]
\begin{center}
\epsfig{file=dfqq.eps,width=\textwidth}
\end{center}
\vspace{-.57cm}
\mycap{fig:fqq}{Scaling Functions $\Delta f_{q\bar{q}}^{(0)}$, 
   $\Delta f_{q\bar{q}}^{(1)}$,
   and $\Delta\bar{f}^{(1)}_{q\bar{q}}$}
  {The polarized quark-antiquark scaling functions in LO 
    $\Delta f_{q\bar{q}}^{(0)}$, and NLO
    $\Delta f_{q\bar{q}}^{(1)}$
    and $\Delta\bar{f}^{(1)}_{q\bar{q}}$,
    in the $\msb$ scheme as function of $\eta$.
    The quark loop contribution is included with the number of light
    flavors $n_{lf}=3$.
    For comparison the effective NLO combination
    $\Delta f_{q\bar{q}}^{(0)}+2.7\Delta f_{q\bar{q}}^{(1)}$
    is also shown.}
\vspace{-1.3mm}
\end{figure}

We now perform mass factorization for the hard $H$ and the renormalized
virtual plus soft $V+S$ part, keeping in mind to use \eqf{eq:qqhvbm}
to guarantee helicity conservation.
We can then split the $V+S$ part as   
\begin{multline}
\label{eq:qqvss}
\left(\frac{d^2\hat{\tilde{\sigma}}{}^{(1)}_{q\bar{q}}}{dt_1du_1}\right)^{V+S}
=\frac{\alps^3}{s^2}\frac{C_F}{4 N_C} 
\Big[2 C_F \left(\tilde{K}_{\text{QED}}+\tilde{K}_{\text{QED}}^\Delta\right)+
C_A \left(\tilde{K}_{\text{OK}}+\tilde{K}_{\text{OK}}^\Delta\right)\\
{}+\tilde{K}_{\text{QL}}
+2\beta_0\tilde{K}_{\text{RF}}\Big]\delta(s_4)\mko
\end{multline}
where we have included the virtual quark loop contribution of
\eqf{eq:qlvqq} in the $\tilde{K}_{\text{QL}}$ and explicitly separated 
out the part proportional to $\beta_0$, which corresponds to 
\eqf{eq:alpchange} and vanishes for $\mu_r=\mu_f$. The coefficients are 
given in \apf{chap:vpsc} and are exactly equal in the unpolarized case 
to those found in App.~A of \cite{cit:smith3}. Actually we show
in \apf{chap:vpsc} the {\em unpolarized} results, which then can be
directly compared to the results of \cite{cit:smith3}.
We find for our polarized results that as expected
helicity conservation holds and thus the polarized coefficients are
simply (-1) times the unpolarized ones\footnote{Helicity
  conservation requires for a quark-{\em anti\/}quark vertex that 
  $\left|M\right|^2(++)=0$ and hence that
  $\overline{\left| M \right|}^{\: 2}=-\Delta\left|M\right|^2$,
  see \eqf{eq:unpme} and \eqf{eq:polme}.}.
We find that helicity conservation holds for the hard part as well
after mass factorization. Thus our unpolarized {\em and} polarized
$H$ parts are equal to those of \cite{cit:smith3}, with a sign for the 
polarized case. It is important to keep in mind though, that this
would not have happened, if we had not corrected the helicity breaking of the
HVBM $\gamma_5$ scheme \cite{cit:hvbm1,*cit:hvbm2} by using 
\eqf{eq:qqhvbm}. Furthermore we would also not have obtained this
result without calculating the hat momenta contributions,
which happen to be equal to one half the HVBM corrections. 

\begin{figure}[htb]
\begin{center}
\epsfig{file=dfqqsep.eps,width=\textwidth}
\end{center}
\vspace{-.53cm}
\mycap{fig:fqqsep}{$\Delta f_{q\bar{q}}^{(1)}$ -- OK, QED, and QL Parts}
  {The non-abelian (OK), abelian (QED), and quark loop (QL) parts of the
    NLO polarized scaling function $\Delta f_{q\bar{q}}^{(1)}$ 
    in the $\msb$ scheme as function of $\eta$. The quark loop
    contribution is shown for three and four light flavors $n_{lf}$,
    and the OK and QED scaling functions have been divided by six.
    OK+QED+QL$(n_{lf}=3)$
    will give the $\Delta f_{q\bar{q}}^{(1)}$ of \fif{fig:fqq}.}
\vspace{-0.7mm}
\end{figure}

We can of course again extract scaling functions from our results
according to \eqf{eq:pxsec}. Note that we enforce \eqf{eq:alpchange},
i.e., the only dependence on the renormalization scale apart from
$\alps(\mu_r^2)$ is due to a
logarithm $\ln(\mu_r^2/\mu_f^2)$. So $\ln(\mu_r^2/m^2)$ terms
from $\tilde{K}_{\text{OK}}$ and $\tilde{K}_{\text{QL}}$ 
are changed to $\ln(\mu_f^2/m^2)$ and the additional
$\tilde{K}_{\text{RF}}$ collects the $\ln(\mu_r^2/\mu_f^2)$ pieces
to keep the sum unchanged. This means $\;\tilde{\!\!\bar{f}}{}^{(1)}_{q\bar{q}}$
multiplying $\ln(\mu_f^2/m^2)$ receives additional contributions when
requiring \eqf{eq:alpchange}. We plot the polarized scaling functions
in \fif{fig:fqq}. Apart from extending the $\eta\/$-range and having a 
sign due to helicity conservation, this plot does not exactly
reproduce Fig.~5 of \cite{cit:smith3}, though the differences, which occur 
in the medium $\eta$ range, are small. The reason is that when one
includes the quark loop contributions $\tilde{K}_{\text{QL}}$, 
one has to specify the number of light flavors $n_{lf}$. 
We have chosen $n_{lf}=3$ with charm production in 
mind, whereas the authors of \cite{cit:smith3} have chosen $n_{lf}=4$.
Thus there are slight differences in the soft plus virtual parts,
which disappear when we also set $n_{lf}=4$. We have
again plotted the ``effective'' NLO combination for charm production 
$\Delta f_{q\bar{q}}^{(0)}+2.7\Delta f_{q\bar{q}}^{(1)}$, which gives
an estimate of the total scaling function at NLO with 
$4\pi\alps(m_c^2)\simeq 2.7$. We see that the 
NLO contributions strongly dominate towards threshold 
$\eta\rightarrow 0$. Again this
comes about on one hand because of a Coulomb singularity yielding a constant at
threshold in the $S+V$ part, see \fif{fig:qqv}~(d), and on the other
hand because of soft gluon emission left-overs in the hard part, see
\fif{fig:qbrems}. There are no flavor excitation graphs in this
process, so we do not find an enhancement at $\eta\rightarrow\infty$. 
Note that the NLO part 
$\Delta f_{q\bar{q}}^{(1)}$ changes sign in the $\eta$ range of
approximately 0.7 to 20. Thus the effective NLO combination (dotted
line) is above
the LO result (dashed line) in that region. Concerning hadronic
cross sections at RHIC
\cite{cit:rhic1,*cit:rhic2,*cit:rhic3,*cit:rhic4}
with $\sqrt{S}=200$~GeV and
$m_c=1.5$~GeV, we find $x_{\text{min}}=2.25\cdot 10^{-4}$. So using
\eqf{eq:etax} we get for the product $x_1 x_2$, which replaces
the single $x$ of photoproduction, $3.8\cdot 10^{-4}$ to 
$4.5\cdot 10^{-3}$ in this $\eta$ range.
Thus we can expect significant contributions from
this region. 

Finally, in \fif{fig:fqqsep} we show 
$\Delta f_{q\bar{q}}^{(1)}$ split according to its color-structure.
The sum of the non-abelian, abelian and quark loop contributions
gives back $\Delta f_{q\bar{q}}^{(1)}$,
see \eqf{eq:qqbrems} and \eqf{eq:qqvss}. To make
the small quark loop parts more visible, we have divided the
other contributions by a factor six in the plot. We see once more the
strong cancellations between the ``OK'' and ``QED'' parts.
But even their sum dominates over the ``QL'' contribution for
$\eta\lesssim 0.4$, there the ratio ``QL/(OK+QED)'' 
is below $10\%$.  At threshold we find 
$\Delta f_{q\bar{q}}^{(1)}=-\frac{C_F}{4 N_C}(2 C_F-C_A)\frac{\pi}{16}$.
The ``QL'' part is shown for three and four light flavors and we see
that the changes introduced by adding one light flavor are small,
and will mainly be felt in the medium $\eta$ range. 
Finally we would like to mention that we can again obtain 
the results for the production of a heavy quark instead of
a heavy antiquark by switching $p_1\leftrightarrow p_2$.
In this case it is however easier to use charge conjugation
%
\begin{equation}
\label{eq:qqc}
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(q\bar{q}\rightarrow\overline{Q}\right)=
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(\bar{q}q\rightarrow Q\right)\quad\text{and}\quad
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(q\bar{q}\rightarrow Q\right)=
\frac{d^2\hat{\tilde{\sigma}}}{dt_1du_1}\left(\bar{q}q\rightarrow\overline{Q}\right)\mko
\end{equation}
and additionally 
$k_1\leftrightarrow k_2$ or equivalently $t_1\leftrightarrow u_1$, 
which crosses the initial states $q\bar{q}\leftrightarrow\bar{q}q$. 
So in this case one obtains the corresponding heavy quark production 
expressions by interchanging 
$t_1\leftrightarrow u_1$, with $t_1$ and $u_1$ now referring to the
heavy quark \cite{cit:smith3}.
Naturally we can also
derive the results for a light antiquark instead of 
a light quark as parton for one hadron and vice versa for the other
hadron by using $k_1\leftrightarrow k_2$ ($t_1\leftrightarrow u_1$)
\cite{cit:smith3}. 

\section{Gluon-Gluon Scaling Functions\label{sec:sgg}}

\begin{figure}[p]
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(342,523)
% box initial
\put(0,460){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(25.5,56){3}{3}
    \Gluon(25.5,56)(51,56){3}{3}
    \Gluon(0,7)(25.5,7){3}{3}
    \Gluon(25.5,7)(51,7){3}{3}
    \Gluon(25.5,54)(25.5,12){-3}{6}
    \Line(25.5,7)(25.5,12)
    \Line(25.5,56)(25.5,54)
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \ArrowLine(51,7)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(55,440)[b]{\bf (a)}
% box cross
\put(120,460){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,7)(51,23){3}{5}
    \Gluon(0,56)(81,31.5){-3}{10}
    \Line(81,31.5)(87,31.5)
    \Gluon(51,54)(87,34){3}{4}
    \Line(87,34)(87,31.5)
    \Gluon(87,29)(51,8){3}{4}
    \Line(87,29)(87,31.5)
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \Line(51,56)(51,45.5)
    \Line(51,35)(51,7)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(175,440)[b]{\bf (b)}
% 4-g initial
\put(240,460){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(25.5,31.5){3}{3}
    \Gluon(0,7)(25.5,31.5){3}{3}
    \Gluon(25.5,31.5)(51,7){3}{3}
    \Gluon(25.5,31.5)(51,56){3}{3}    
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \ArrowLine(51,7)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(295,440)[b]{\bf (c)}
% vertex intial top
\put(0,350){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,7)(51,7){4}{5}
    \Gluon(0,56)(25.5,56){3}{3}
    \Gluon(25.5,56)(51,56){3}{3}
    \Gluon(25.5,52)(51,31.5){-3}{4}
    \Line(25.5,56)(25.5,52)
    \SetWidth{1.8}
    \ArrowLine(102,7)(51,7)
    \ArrowLine(51,7)(51,31.5)
    \Line(51,31.5)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(55,330)[b]{\bf (d)}
% heavy quark loop initial
\put(120,350){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,7)(51,7){4}{5}
    \Gluon(0,56)(18.5,56){3}{2}
    \Gluon(32.5,56)(51,56){3}{2}
    \SetWidth{1.8}
    \CArc(25.5,56)(7,0,360)
    \ArrowLine(102,7)(51,7)
    \ArrowLine(51,7)(51,56)
    \ArrowLine(51,56)(102,56)
  \end{picture}
}
\Text(175,330)[b]{\bf (e)}
% 3g, QED vertex final
\put(240,350){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(35,31.5){3}{4}
    \Gluon(0,7)(35,31.5){3}{4}
    \Gluon(35,31.5)(67,31.5){3}{4}
    \Gluon(88,46.2)(88,16.8){3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(88,16.8)
    \ArrowLine(88,16.8)(67,31.5)
    \ArrowLine(88,46.2)(102,56)
    \ArrowLine(67,31.5)(88,46.2)
  \end{picture}
}
\Text(295,330)[b]{\bf (f)}
% 3g, OK vertex final
\put(0,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(31.5,31.5){3}{4}
    \Gluon(0,7)(31.5,31.5){3}{4}
    \Gluon(31.5,31.5)(67,31.5){3}{4}
    \Gluon(88,16.8)(67,31.5){3}{3}
    \Gluon(67,31.5)(88,46.2){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,7)(88,16.8)
    \ArrowLine(88,46.2)(102,56)
    \ArrowLine(88,16.8)(88,46.2)
  \end{picture}
}
\Text(55,220)[b]{\bf (g)}
% 3g, OK loop initial
\put(120,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(19,46.2){3}{2}
%    \ArrowLine(40,31.5)(19,46.2)
%    \ArrowLine(19,16.8)(40,31.5)
%    \ArrowLine(19,46.2)(19,16.8)
    \Gluon(19,46.2)(40,31.5){3}{2}
    \Gluon(40,31.5)(19,16.8){3}{2}
    \Gluon(19,16.8)(19,46.2){3}{2}
    \Gluon(0,7)(19,16.8){3}{2}
    \Gluon(40,31.5)(72,31.5){3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(72,31.5)
    \ArrowLine(72,31.5)(102,56)
  \end{picture}
}
\Text(175,220)[b]{\bf (h)}
% 4g, 3g
\put(240,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(55,31.5)(76.5,31.5){3}{2}
    \GlueArc(40.25,31.5)(14.75,0,180){-3}{4}
    \GlueArc(40.25,31.5)(14.75,180,360){-3}{4}
    \Gluon(25.5,31.5)(0,7){-3}{3}
    \Gluon(25.5,31.5)(0,56){-3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,7)(76.5,31.5)
    \ArrowLine(76.5,31.5)(102,56)
  \end{picture}
}
\Text(295,220)[b]{\bf (i)}
% middle gluon loop
\put(0,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(20,31.5){3}{4}
    \Gluon(0,7)(20,31.5){3}{4}
    \Gluon(20,31.5)(39,31.5){3}{2}
    \Gluon(63,31.5)(82,31.5){3}{2}
    \GlueArc(51,31.5)(14,0,180){-3}{5}
    \GlueArc(51,31.5)(14,180,360){-3}{5}
    \SetWidth{1.8}
    \ArrowLine(102,7)(82,31.5)
    \ArrowLine(82,31.5)(102,56)
  \end{picture}
}
\Text(55,110)[b]{\bf (j)}
% middle quark loop
\put(120,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(22,31.5){3}{4}
    \Gluon(0,7)(22,31.5){3}{4}
    \Gluon(22,31.5)(41,31.5){3}{2}
    \Gluon(61,31.5)(80,31.5){3}{2}
    \ArrowArc(51,31.5)(10,0,180)
    \ArrowArc(51,31.5)(10,180,360)
    \SetWidth{1.8}
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(175,110)[b]{\bf (k)}
% 3g, quark se top
\put(240,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(31.5,31.5){3}{4}
    \Gluon(0,7)(31.5,31.5){3}{4}
    \Gluon(31.5,31.5)(67,31.5){3}{4}
    \GlueArc(84,43.4)(11,35,215){-3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(67,31.5)
    \ArrowLine(82,42)(92,49)
    \ArrowLine(92,49)(102,56)
    \ArrowLine(67,31.5)(82,42)
  \end{picture}
}
\Text(295,110)[b]{\bf (l)}
% 3g, quark se bottom
\put(0,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(31.5,31.5){3}{4}
    \Gluon(0,7)(31.5,31.5){3}{4}
    \Gluon(31.5,31.5)(67,31.5){3}{4}
    \GlueArc(85,18.9)(11,145,325){-3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(89,16.1)
    \ArrowLine(89,16.1)(77,24.5)
    \ArrowLine(77,24.5)(67,31.5)
    \ArrowLine(67,31.5)(102,56)
  \end{picture}
}
\Text(55,0)[b]{\bf (m)}
% 3g, initial heavy quark loop top
\put(120,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(19.19,46.79){3}{2}
    \Gluon(31.81,40.73)(51,31.5){3}{2}
    \Gluon(0,7)(51,31.5){3}{6}
    \Gluon(51,31.5)(80,31.5){3}{3}
    \SetWidth{1.8}
    \CArc(25.5,43.75)(7,0,360)
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(175,0)[b]{\bf (n)}
% 3g, initial heavy quark loop bottom
\put(240,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,7)(19.19,16.21){3}{2}
    \Gluon(31.81,22.27)(51,31.5){3}{2}
    \Gluon(0,56)(51,31.5){3}{6}
    \Gluon(51,31.5)(80,31.5){3}{3}
    \SetWidth{1.8}
    \CArc(25.5,19.25)(7,0,360)
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(295,0)[b]{\bf (o)}
\end{picture}
\end{center}
%
\vspace{-4pt}
\mycap{fig:ggvirt}{NLO Virtual Corrections to
$\vec{g} \vec{g}\rightarrow Q \overline{Q}$}{The NLO virtual corrections to
$\vec{g} \vec{g}\rightarrow Q \overline{Q}$. Additional graphs
are obtained by: replacing the photon by a gluon in \fif{fig:virt};
reversing the heavy quark lines in (a), (d), and (e); and setting the loop
particle to a (heavy) quark %\footnote{The ``abelian'' $2 C_F$
%color-factor part of this quark loop vanishes due to the Furry theorem.}
and ghost in (h), a ghost in (j) and a heavy quark in (k).
Massless particle loops similar to graph~(e), (n) and (o) vanish,
see \eqf{eq:baseint}.}
\end{figure}

The final subprocesses we have to calculate for hadroproduction are
the NLO corrections to gluon-gluon fusion 
%
\begin{equation}
\label{eq:bggm2}
\vec{g}^{\;a}(k_1)+\vec{g}^{\;b}(k_2)\rightarrow Q_i(p_1)+\overline{Q}_j(p_2)\mpu
\end{equation}
The virtual corrections, with
the same external momentum and color assignment as in LO \eqf{eq:bggm2}, 
are computed with the $2\rightarrow 2$ phase space \eqf{eq:2t2},
and are displayed in \fif{fig:ggvirt}. We can again split the
squared matrix element according to color factors
\begin{equation}
\label{eq:vggme}
|\tilde{M}|^2_{VB}=2\text{Re} \left(\widetilde{M_V M_B^*}\right)
=E_\vep^2\, 
g^6 \frac{1}{2(N_C^2-1)}\left[(2 C_F)^2\tilde{U}_{\text{QED}}+
C_A^2\tilde{U}_{\text{OQ}}+\tilde{U}_{KQ}+C_A\tilde{U}_{\text{QL}}\right]\mko
\end{equation}
where the ``abelian'' 
$\tilde{U}_{\text{QED}}$ is connected to $\tilde{V}_{\text{QED}}$
of \eqf{eq:virtme}
with the usual factor $1/(2 N_C)$ for replacing a photon by a 
gluon. $\tilde{U}_{\text{QL}}$ only receives contributions from the
quark loops. The other two collect ``non-abelian'' 
contributions. Compared to Eq.~(3.3) in \cite{cit:bkns}, we
have averaged over color and chosen a slightly different way of splitting the
results according to color. Also we already include a factor $1/4$ for  
spin-averaging in the unpolarized and as a convention in  the
polarized case. Taking all this into account, for comparisons 
with \cite{cit:bkns} one should use
%
\begin{equation}
\label{eq:transf}
\begin{aligned}
U_{\text{QED}}&=\frac{1}{2}V_{\text{QED}}^{\text{BKNS}}
\mko\quad &
U_{\text{OQ}}&=\frac{1}{2}(V_{\text{O}}^{\text{BKNS}}-V_{\text{QED}}^{\text{BKNS}})\mko\\
U_{\text{KQ}}&=\frac{1}{2}
(V_{\text{K}}^{\text{BKNS}}+3V_{\text{QED}}^{\text{BKNS}})
\mko\quad & 
U_{\text{QL}}&=\frac{1}{2}V_{\text{f}}^{\text{BKNS}}\mko
\end{aligned}
\end{equation}
where the coefficients marked ``BKNS'' 
are those of \cite{cit:bkns}. Note that due to our
``ghost trick'', see \fif{fig:ghost} and \apf{sec:ward}, for the
diagram structures (a), (f), (g), (h), (j), (l) and (m) in 
\fif{fig:ggvirt}, there are also diagrams with incoming ghosts to be
considered, which are not shown. We postpone further discussion of the 
virtual results, and examine first the bremsstrahlung reactions.

\begin{figure}[th]
\begin{center}
\setlength{\unitlength}{1pt}
\begin{picture}(342,303)
% 3g initial 
\put(0,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,7)(51,7){4}{5}
    \Gluon(0,56)(51,56){3}{7}
    \Gluon(51,56)(102,56){3}{7}
    \Line(51,56)(51,51)
    \Gluon(51,31.5)(51,51){3}{3}
    \SetWidth{1.8}
    \ArrowLine(51,31.5)(102,31.5)
    \ArrowLine(51,7)(51,31.5)
    \ArrowLine(102,7)(51,7)
  \end{picture}
}
\Text(55,220)[b]{\bf (a)}
% two 3g top
\put(120,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(15.75,43.75){3}{2}
    \Gluon(15.75,43.75)(31.5,31.5){3}{2}
    \Gluon(0,7)(31.5,31.5){3}{4}
    \Gluon(31.5,31.5)(80,31.5){3}{6}
    \Gluon(15.75,43.75)(75.5,56){3}{7}
    \SetWidth{1.8}
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(175,220)[b]{\bf (b)}
% two 3g bottom
\put(240,240){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(31.5,31.5){3}{4}
    \Gluon(15.75,19.25)(31.5,31.5){3}{2}
    \Gluon(0,7)(15.75,19.25){3}{2}
    \Gluon(31.5,31.5)(80,31.5){3}{6}
    \Gluon(75.5,7)(15.75,19.25){3}{7}
    \SetWidth{1.8}
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(295,220)[b]{\bf (c)}
% final top
\put(0,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(22,31.5){3}{4}
    \Gluon(0,7)(22,31.5){3}{4}
    \Gluon(22,31.5)(67,31.5){3}{5}
    \Gluon(102,23)(88,46.2){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,7)(67,31.5)
    \ArrowLine(88,46.2)(102,56)
    \ArrowLine(67,31.5)(88,46.2)
  \end{picture}
}
\Text(55,110)[b]{\bf (d)}
% final top
\put(120,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(22,31.5){3}{4}
    \Gluon(0,7)(22,31.5){3}{4}
    \Gluon(22,31.5)(67,31.5){3}{5}
    \Gluon(102,40)(88,16.8){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,7)(88,16.8)
    \ArrowLine(88,16.8)(67,31.5)
    \ArrowLine(67,31.5)(102,56)
  \end{picture}
}
\Text(175,110)[b]{\bf (e)}
% 4g
\put(240,130){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(39,31.5){3}{5}
    \Gluon(0,7)(39,31.5){3}{5}
    \Gluon(39,31.5)(80,31.5){3}{4}
    \Gluon(39,31.5)(75.5,56){3}{4}
    \SetWidth{1.8}
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(295,110)[b]{\bf (f)}
% middle 3g 
\put(0,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \Gluon(0,56)(22,31.5){3}{4}
    \Gluon(0,7)(22,31.5){3}{4}
    \Gluon(22,31.5)(51,31.5){3}{3}
    \Gluon(51,31.5)(80,31.5){3}{3}
    \Line(51,31.5)(51,33.5)
    \Gluon(51,33.5)(75.5,56){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(55,0)[b]{\bf (g)}
% ghost i to f
\put(120,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \DashArrowLine(0,56)(22,31.5){5}
    \Gluon(0,7)(22,31.5){3}{4}
    \DashArrowLine(22,31.5)(51,31.5){5}
    \Gluon(51,31.5)(80,31.5){3}{3}
    \DashArrowLine(51,31.5)(75.5,56){5}
    \SetWidth{1.8}
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(175,0)[b]{\bf (h)}
% ghost i to i
\put(240,20){
  \begin{picture}(102,63)
    \SetWidth{0.7}
    \DashArrowLine(0,56)(22,31.5){5}
    \DashArrowLine(22,31.5)(0,7){5}
    \Gluon(22,31.5)(51,31.5){3}{3}
    \Gluon(51,31.5)(80,31.5){3}{3}
    \Line(51,31.5)(51,33.5)
    \Gluon(51,33.5)(75.5,56){3}{3}
    \SetWidth{1.8}
    \ArrowLine(102,7)(80,31.5)
    \ArrowLine(80,31.5)(102,56)
  \end{picture}
}
\Text(295,0)[b]{\bf (i)}
\end{picture}
\end{center}
%
\mycap{fig:ggbrems}{NLO Gluon
Bremsstrahlung Process $\vec{g}\vec{g}\rightarrow Q \overline{Q} g$}
{Feynman diagrams for the NLO gluon
bremsstrahlung process $\vec{g}\vec{g}\rightarrow Q \overline{Q} g$. 
Replacing the photon by a gluon in \fif{fig:brems} and
reversing the heavy quark lines of (a) yields the remaining graphs.
Many initial to final or initial to initial ghost contributions,
for example (h) and (i),
have to be subtracted in the unpolarized case
to cancel unphysical polarization contributions, 
compare \fif{fig:ghost} and \apf{sec:ward}.}
\end{figure}

The bremsstrahlung diagrams are presented in \fif{fig:ggbrems} and we
assign color and momentum according to 
\begin{equation}
\label{eq:bremsgg}
\vec{g}^{\;a}(k_1)+\vec{g}^{\;b}(k_2)\rightarrow Q_i(p_1)+\overline{Q}_j(p_2)+g^c(k_3)\mpu
\end{equation}
Note that we have this time external ghost graphs both for replacing
two initial gluons and for replacing one initial and one final state gluon.
There is a similar color split for the squared matrix element
\begin{equation}
\label{eq:bmgg}
|\tilde{M}_R|^2=\widetilde{M_R M_R^*}
=E_\vep^2\, 
g^6 \frac{1}{2(N_C^2-1)}\left[(2 C_F)^2\tilde{D}_{\text{QED}}+
C_A^2\tilde{D}_{\text{OQ}}+\tilde{D}_{KQ}\right]\mko
\end{equation}
and compared to the $R_i$ in Eq.~(4.4) of \cite{cit:bkns} analogous
relations as in \eqf{eq:transf} apply. 
The collinear pole part of the hard gluon-gluon cross section then becomes
\begin{align}
\label{eq:hqqok}
\left(\frac{d^2\tilde{\sigma}^{(1)}_{gg,\text{OQ}}}
{dt_1du_1}\right)^H&=\frac{C_A^2}{2(N_C^2-1)}
F_\vep G_\vep^H E_\vep^2 \alps^3 \frac{2}{\vep} 
\left[(1-H_{\text{L1}})\tilde{H}_{\text{OK1}}^{\text{pole}}
+(1-H_{\text{L2}})\tilde{H}_{\text{OK2}}^{\text{pole}}\right]
+{\cal O}(1)\mko\\
%
\label{eq:hggkq}
\left(\frac{d^2\tilde{\sigma}^{(1)}_{gg,\text{KQ}}}
{dt_1du_1}\right)^H&=-\frac{1}{2(N_C^2-1)}
F_\vep G_\vep^H E_\vep^2 \alps^3 \frac{2}{\vep} 
\left[\tilde{H}_{\text{OK1}}^{\text{pole}}
+\tilde{H}_{\text{OK2}}^{\text{pole}}\right]
+{\cal O}(1)\mko\\
%
\label{eq:hl}
H_{\text{L1}}&=\frac{2 t_1(x_1 u_1)}{(x_1 s)^2}\mko\qquad
%
H_{\text{L2}}=\frac{2 (x_2t_1) u_1}{(x_2 s)^2}\mko\\
%
\label{eq:hok1}
H_{\text{OK1}}^{\text{pole}}&= -\frac{1}{t_1} \left[\frac{1}{1-x_1}
+\frac{1}{x_1}-2-x_1(1-x_1)\right]\notag\\
&\qquad\cdot
\left\{\frac{t_1}{x_1u_1}+\frac{x_1u_1}{t_1}+
\frac{4 m^2 (x_1s)}{t_1(x_1u_1)}\left[1-\frac{m^2 (x_1s)}
{t_1(x_1u_1)}\right]\right\}\mko\\
%
\Delta H_{\text{OK1}}^{\text{pole}}
&=-\frac{1}{t_1} \left(\frac{1}{1-x_1}-2x_1+1\right)
\left(\frac{t_1}{x_1u_1}+\frac{x_1u_1}{t_1}\right)
\left[\frac{2 m^2 (x_1s)}{t_1(x_1u_1)}-1\right]\mko\notag\\
%
\label{eq:hok2}
H_{\text{OK2}}^{\text{pole}}&= -\frac{1}{u_1} \left[\frac{1}{1-x_2}
+\frac{1}{x_2}-2-x_2(1-x_2)\right]\notag\\
&\qquad\cdot
\left\{\frac{x_2t_1}{u_1}+\frac{u_1}{x_2t_1}+
\frac{4 m^2 (x_2s)}{(x_2t_1)u_1}\left[1-\frac{m^2 (x_2s)}
{(x_2t_1)u_1}\right]\right\}\mko\\
%
\Delta H_{\text{OK2}}^{\text{pole}}
&=-\frac{1}{u_1} \left(\frac{1}{1-x_2}-2x_2+1\right)
\left(\frac{x_2t_1}{u_1}+\frac{u_1}{x_2t_1}\right)
\left[\frac{2 m^2 (x_2s)}{(x_2t_1)u_1}-1\right]\notag\mko
\end{align}
and the ``QED'' part is completely finite. $G_\vep^H$ is
defined in \eqf{eq:hardfak} and $x_1,x_2$ in \eqf{eq:xs}.
We have written the results in a form which is easily comparable with
the mass factorization formula \eqf{eq:ggfct}. To this end note that
$2C_FC_A=C_A^2-1$. Our unpolarized results agree\footnote{The
  comparison is somewhat protracted, since they do not bring the result
  in a simple ``factorization'' form. Replacing $s+t_1\rightarrow -u_1/x_2$
  in their expressions helps to disentangle the terms.}
with those of \cite{cit:bkns}. The finite results are too long to be
quoted here, but can be found in our computer program.

We take the soft limit of the matrix elements in \eqf{eq:bmgg} 
and find
%
\begin{align}
\label{eq:sggqed}
\tilde{S}_{\text{QED}}&=-\frac{2}{s_4^2}
\left[m^2+\frac{m^2}{\underline{s_3}^2}
+\frac{2m^2-s}{\underline{s_3}}\right]
\tilde{B}_{\text{QED}}\mko\\
\label{eq:sggoq}
\tilde{S}_{\text{OQ}}&=\frac{2}{s_4^2}
\Bigg[\frac{2m^2-s}{\underline{s_3}}
+\frac{t_1^2+u_1^2}{s\underline{t'}\underline{u'}}
+\frac{2m^2t_1u_1}{s^2}\left(1+\frac{1}{\underline{s_3}^2}\right)
+\frac{t_1^2u_1}{s^2}\left(\frac{1}{\underline{t'}}
  +\frac{1}{\underline{s_3}\underline{u'}}\right)\notag\\
&\qquad{}+\frac{t_1u_1^2}{s^2}\left(\frac{1}{\underline{u'}}
  +\frac{1}{\underline{s_3}\underline{t'}}\right)     
\Bigg]
\tilde{B}_{\text{QED}}\mko\\
\label{eq:sggkq}
\tilde{S}_{\text{KQ}}&=-\frac{2}{s_4^2}
\Bigg[
\frac{2(2m^2-s)}{\underline{s_3}}\left(1+\frac{t_1u_1}{s^2}\right)
+\frac{2m^2t_1u_1}{s^2}\left(1+\frac{1}{\underline{s_3}^2}\right)
+t_1\left(\frac{1}{\underline{u'}}
  +\frac{1}{\underline{s_3}\underline{t'}}\right)\notag\\
&\qquad{}+u_1\left(\frac{1}{\underline{t'}}
  +\frac{1}{\underline{s_3}\underline{u'}}\right)
\Bigg]
\tilde{B}_{\text{QED}}\mpu
\end{align}
Using relations analogous to \eqf{eq:transf}, we find
that these limits are indeed equal to those found in \cite{cit:bkns}
for the unpolarized case. 

From these soft matrix elements we can  directly derive the soft cross
sections as before, and obtain 
%
\begin{align}
\label{eq:xsqed}
\left(\frac{d^2\tilde{\sigma}^{(1)}_{gg,\text{QED}}}{dt_1du_1}\right)^S&=\frac{(2 C_F)^2}{2(N_C^2-1)}
F_\vep G_\vep^S E_\vep^2 \alps^3\frac{\tilde{B}_{\text{QED}}}{2}
\left\{-\frac{2}{\vep}+1+\frac{2 m^2-s}{s\beta}
\left[\ln\vka-S(\vka)\right]\right\}\delta(s_4)\mko\\
%
\label{eq:xsoq}
\left(\frac{d^2\tilde{\sigma}^{(1)}_{gg,\text{OQ}}}{dt_1du_1}\right)^S&=
\frac{C_A^2}{2(N_C^2-1)} F_\vep G_\vep^S E_\vep^2 \alps^3
\frac{\tilde{B}_{\text{QED}}}{2}
\Bigg\{
\frac{2t_1u_1}{s^2}\left(\frac{2}{\vep}-1\right)
+ \left(1-\frac{2t_1u_1}{s^2}\right)\notag\\
&\quad\cdot\left[\frac{8}{\vep^2} 
+\frac{2}{\vep}\ln\frac{m^2s}{t_1u_1} 
+\frac{1}{2} 
   (\ln^2\frac{m^2s}{t_1u_1}+\ln^2\frac{t_1}{u_1}-\ln^2\vka) 
+\liz\left(1-\frac{m^2s}{t_1u_1}\right)\right]\notag\\
&\quad{}+\frac{t_1^2-u_1^2}{s^2}\left[
  \ln\frac{t_1}{u_1}\left(-\frac{2}{e}+\ln\vka\right)
  -\liz\left(1-\frac{t_1}{u_1\vka}\right) 
  +\liz\left(1-\frac{u_1}{t_1\vka}\right)\right]\notag\\ 
&\quad{}-\frac{2m^2-s}{s\beta}\left[\frac{2t_1u_1}{s^2}\ln\vka-S(\vka)\right]
\Bigg\}\delta(s_4)\mko\\
%
\label{eq:xskq}
\left(\frac{d^2\tilde{\sigma}^{(1)}_{gg,\text{KQ}}}{dt_1du_1}\right)^S&=
\frac{C_A^2}{2(N_C^2-1)} F_\vep G_\vep^S E_\vep^2 \alps^3
\frac{\tilde{B}_{\text{QED}}}{2}
\Bigg\{
-\frac{8}{\vep^2}
-\frac{2t_1u_1}{s^2}\left(\frac{2}{\vep}-1\right) 
-\ln^2\frac{t_1}{u_1}\notag\\
&\quad{}+\ln^2\vka -\frac{2(2m^2-s)}{s\beta}
\left[-\frac{t_1u_1}{s^2}\ln\vka
  +\left(1+\frac{t_1u_1}{s^2}\right)S(\vka)\right]
\Bigg\}\delta(s_4)\mko
\end{align}
where $S(\vka)$ and $G_\vep^S$ are defined in \eqf{eq:unwich}
and\eqf{eq:ges}, respectively. Our unpolarized results
agree\footnote{It is useful to note that their color-factor 
$K\bar{C}_{\text{QED}}=2[(2C_F)^2-C_A^2+3]/[2(N_C^2-1)]$.}
with those of \cite{cit:bkns}. We see comparing \eqf{eq:sggqed} and
\eqf{eq:xsqed} with \eqf{eq:pgmesq} and \eqf{eq:pgqed}, that the
``QED'' part of the gluon-gluon partonic cross section is
indeed just $1/(2 N_C)$ of the ``QED'' part of the photon-gluon one.
So our choice is ``natural'' concerning the color-factor of the
``QED'' part, since we get the usual factor for replacing a photon by
a gluon.

\begin{figure}[htb]
\begin{center}
\epsfig{file=dfgg.eps,width=\textwidth}
\end{center}
\vspace{-.5cm}
\mycap{fig:fgg}{Scaling Functions $\tilde{f}_{gg}^{(0)}$ and
  $\tilde{f}_{gg}^{(1)}$ -- ``Hard'' Part}
  {The hard ($H+\Delta$) part of the NLO polarized and
    unpolarized scaling functions
    $\Delta f_{gg}^{(1)}$ and $f_{gg}^{(1)}$, respectively, 
    in the $\msb$ scheme as function of $\eta$. For comparison the LO
    polarized and unpolarized scaling functions $\Delta f_{gg}^{(0)}$
    and $f_{gg}^{(0)}$, respectively, are also shown.
    }
\end{figure}

Now we should combine the virtual and soft cross sections. However,
though the matrix elements and tensor integrals have been calculated,
we have not yet combined the virtual results. This will be done in a
later publication. For the time being we will just take the 
$\ln(\Delta/m^2)$ parts of the soft cross sections \eqf{eq:xsqed} to
\eqf{eq:xskq} and add them to the reduced hard parts
after mass factorization. This way we can already
present the ``hard'' part of the $\tilde{f}^{(1)}_{gg}$
coefficient functions in \fif{fig:fgg}. There the solid line shows
the ``hard'' part of the 
polarized scaling function $\Delta f^{(1)}_{gg}$, and the
dot-dashed line displays the corresponding unpolarized 
scaling function $f^{(1)}_{gg}$.
For comparison we also plot the dashed and dotted curves, displaying the
polarized $\Delta f^{(0)}_{gg}$ and unpolarized $f^{(0)}_{gg}$
LO scaling functions, respectively. We see that the situation is very
similar to the $\gamma g$ case concerning the threshold and high
energy limits. But here the NLO corrections are even larger, in
particular at high energies. The corresponding 
heavy quark production expressions have the same form, but with $t_1$
and $u_1$ referring to the heavy quark, since the squared matrix
elements are $p_1\leftrightarrow p_2$ symmetric \cite{cit:nashad}.
We postpone further discussions of the 
$gg$ scaling functions till the time when the virtual plus soft part and 
hence the complete result is available. 




==> reell.inc <==
\chapter{Real Contributions\label{chap:real}}

\section{$2 \rightarrow 3$ Phase-Space and Singularities\label{sec:pss}}

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(346,72)
\Line(0,12)(0,72)
\put(5,12){
  \begin{picture}(80,60)
    \SetWidth{0.8}
    \Gluon(10,5)(30,20){3}{3}
    \Gluon(10,55)(30,40){3}{3}
    \CArc(40,30)(14,0,360)
    \SetWidth{1.5}
    \ArrowLine(50,20)(70,5)
    \ArrowLine(50,40)(70,55)
    \Text(8,5)[r]{$k_2$}
    \Text(8,55)[r]{$k_1$}
    \Text(73,5)[l]{$p_2$}
    \Text(73,55)[l]{$p_1$}
  \end{picture}
}
\Text(45,0)[]{LO}
\Text(100,42)[l]{+}
\put(115,12){
  \begin{picture}(80,60)
    \SetWidth{0.8}
    \Gluon(10,5)(30,20){3}{3}
    \Gluon(10,55)(30,40){3}{3}
    \GlueArc(54,44)(14,180,270){2}{3}
    \CArc(40,30)(14,0,360)
    \SetWidth{1.5}
    \ArrowLine(50,20)(70,5)
    \ArrowLine(50,40)(70,55)
    \Text(8,5)[r]{$k_2$}
    \Text(8,55)[r]{$k_1$}
    \Text(73,5)[l]{$p_2$}
    \Text(73,55)[l]{$p_1$}
    \Text(39,29)[]{$q$}
  \end{picture}
}
\Text(155,0)[]{NLO virtual}
\Line(205,12)(205,72)
\Text(208,72)[lt]{2}
\Text(223,42)[l]{+}
\Line(245,12)(245,72)
\put(250,12){
  \begin{picture}(80,60)
    \SetWidth{0.8}
    \Gluon(10,5)(30,20){3}{3}
    \Gluon(10,55)(30,40){3}{3}
    \Gluon(54,30)(70,30){3}{2}
    \CArc(40,30)(14,0,360)
    \SetWidth{1.5}
    \ArrowLine(50,20)(70,5)
    \ArrowLine(50,40)(70,55)
    \Text(8,5)[r]{$k_2$}
    \Text(8,55)[r]{$k_1$}
    \Text(73,5)[l]{$p_2$}
    \Text(73,55)[l]{$p_1$}
    \Text(73,30)[l]{$k_3$}    
  \end{picture}
}
\Text(290,0)[]{\bf NLO real}
\Line(340,12)(340,72)
\Text(343,72)[lt]{2}
\end{picture}
\end{center}
\mycap{fig:rstru}{Structure of LO and NLO Contributions}{The structure of 
  LO and NLO contributions and the way in which the
  amplitudes are added is shown symbolically. Incoming
  particles could also be photons or light (anti)quarks 
  and in the real case the outgoing gluon 
  could instead be a light (anti)quark.}
\end{figure}

The processes under consideration here are one-particle-inclusive,
which means that only one outgoing particle, an open heavy (anti)quark state,
is observed. Thus we lose all information about the other particles
involved in the hard subprocess, except for what we can conclude from the
conservation laws. In particular we do not know the number of other
particles involved and the four momentum of each. Since we are only
considering NLO here, i.e., only one additional power of $\alpha_s$, it is
obvious that compared to the tree graphs we can at most produce 
{\em one} additional particle. Thus at NLO we need to consider
$2\rightarrow 3$ graphs, which mutually interfere, but of
course will be added {\em incoherently} to the $2\rightarrow 2$ LO
and NLO virtual contributions of \chf{chap:born} and
\chf{chap:virtual}, respectively. See \fif{fig:rstru} for a graphical
representation of the structure of the contributions including the
general naming scheme for the momenta. 
The $2\rightarrow 3$ ``real contributions'',
so-called because they involve the production of a (quasi-)real particle, have 
to be integrated over the appropriate $2\rightarrow 3$ phase-space. In 
particular the unknown four momentum of the additional particle has to 
be integrated out. It is in this integration that singularities will
arise when the additional particle sets the denominator of an
internal propagator to zero. In order to see this more clearly, let us 
calculate two simple {\em sub}-diagrams occurring in the calculation, 
displayed in \fif{fig:reex}.

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(240,60)
\put(0,0){
  \begin{picture}(90,60)
    \SetWidth{0.8}
    \Gluon(0,40)(30,40){3}{4}
    \Gluon(70,40)(90,10){-3}{5}
    \ArrowLine(0,33)(15,33)
    \ArrowLine(71,25)(81,10)
    \SetWidth{1.5}
    \ArrowLine(30,40)(70,40)
    \ArrowLine(70,40)(90,40)
    \Line(30,30)(30,40)
    \Text(0,30)[lt]{$k_2$}
    \Text(50,45)[b]{$k_3+p_1$}
    \Text(66,17.5)[]{$k_3$}
    \Text(90,45)[rb]{$p_1$}
    \Text(45,0)[]{(a)}
  \end{picture}
}
\put(150,0){
  \begin{picture}(90,60)
    \SetWidth{0.8}
    \Gluon(0,40)(30,40){3}{4}
    \Gluon(30,40)(60,10){-3}{6}
    \Gluon(30,40)(70,40){3}{5}
    \ArrowLine(0,33)(15,33)
    \ArrowLine(35,25)(50,10)
    \SetWidth{1.5}
    \ArrowLine(70,40)(90,40)
    \Line(70,30)(70,40)
    \Text(0,30)[lt]{$k_2$}
    \Text(50,45)[b]{$k_2-k_3$}
    \Text(66,17.5)[]{$k_3$}
    \Text(90,45)[rb]{$p_1$}
    \Text(45,0)[]{(b)}
  \end{picture}
}
\end{picture}
\end{center}
\mycap{fig:reex}{Real $1\rightarrow 2$ Sub-Diagrams}{Two examples of
  $1\rightarrow 2$ sub-diagrams occurring in the real NLO graphs.
  The full $2\rightarrow 3$ process is decomposed in a $2\rightarrow 2$
  process followed by a $1\rightarrow 2$ decay,
  examples of the latter are shown here.}
\end{figure}
We will formally treat the $2\rightarrow 3$ process as
a $2\rightarrow 2$ process, with one of the three outgoing particles and 
a pseudo-particle as products, followed by a $1\rightarrow 2$ decay of
the pseudo-particle to the other two outgoing particles. 
We only observe one outgoing particle and we will
stay in the c.m.s.\ of those two outgoing particles which 
are not observed, i.e., whose momenta have to be integrated 
over\footnote{In the following the Gottfried-Jackson frame
  \cite{cit:gott} is introduced. Similar phase-space
  calculations appear in \cite{cit:ellis,cit:bkns}, but the hat
  momenta are {\em only} treated here. Our notation follows Appendix B 
  of \cite{cit:bkns}.}. 
We chose the two outgoing 
particles of \fif{fig:reex} with the momenta
$k_3$ and $p_1$ as unobserved 
decay products of the pseudo-particle. Thus the $1\rightarrow 2$
decay proceeds in the ``laboratory'' frame, the
c.m.s.\ of the unobserved decay products, and we 
keep the momentum of the pseudo-particle $p$ unspecified for now.
It will be integrated out later. 
To simplify the phase-space integration further, we can chose to align
the $z\/$-axis with one of the other three momenta $k_1$, $k_2$ and
$p_2$, which will result in three distinct parametrizations. Here we
will align the $z\/$-axis with the incoming momentum of the sub-diagram
examples in \fif{fig:reex}, $k_2$, a choice called ``set one'' below. 
The parametrization used for the $n$-dimensional vectors occurring in
\fif{fig:reex} is then
%*
\begin{equation}
\label{eq:p1def}
\begin{aligned}
p_1&=\left(E_1,p_1^x,-\omega_3\sin\theta_1
\cos\theta_2,-\omega_3\cos\theta_1,\hat{p}_1\right)\mko\\
k_3&=\left(\omega_3,-p_1^x,\omega_3\sin\theta_1\cos\theta_2,
\omega_3\cos\theta_1,-\hat{p}_1\right)\mko\\
k_2&=\left(\omega_2,0,0,\omega_2,\hat{0}\right)\mpu
\end{aligned}
\end{equation}
Here the ``hat'' momenta 
symbolize the $n-4$ additional components introduced in
dimensional regularization. So we get for the $1\rightarrow 2$
decays of \fif{fig:reex} with pseudo-particle momentum
$p\equiv k_3+p_1=(p,0,0,0,\hat{0})$
%
\begin{align}
\label{eq:otdef}
1\rightarrow2&=\int d^nk_3\; d^np_1\;\delta(k_3^2)\Theta(\omega_3)
  \delta(p_1^2-m^2)\Theta(E_1)\delta^{(n)}(p-k_3-p_1)\notag\\
&=\int d^np_1\;\delta(p^2-2pE_1+m^2)\Theta(p-E_1)
  \delta(p_1^2-m^2)\Theta(E_1)\notag\\
&=\frac{\pi^\frac{n-4}{2}}{\Gamma\left(\frac{n-4}{2}\right)} 
  \frac{\omega_3^2}{2 p} \iint\limits_0^{\quad\;\pi} d\theta_1\; d\theta_2\;
  \sin^2\theta_1 \sin\theta_2 \int\limits_0^{\hat{p}_{1\text{max}}^2} 
  d\hat{p}_1^2\; \frac{\left(\hat{p}_1^2\right)^\frac{n-6}{2}}
  {\sqrt{\frac{(p^2-m^2)^2}{4 p^2} \sin^2\theta_1
  \sin^2\theta_2-\hat{p}_1^2}}\notag\\
&=\frac{\pi^\frac{n-4}{2}}{4} \frac{\Gamma\left(\frac{n}{2}-1\right)}
  {\Gamma(n-3)} \frac{(p^2-m^2)^{n-3}}{(p^2)^{\frac{n}{2}-1}} 
  \int d\Omega_{n-4}\;{\cal I}\mpu
\end{align}

In the third step we have integrated over the $x\/$-components. This
implies that the matrix elements to be integrated do not depend on
these components. Thus we must later chose the momentum of the observed
particle, $p_2$, to lie in the $y-z$ plane, which is always possible.
Furthermore we have used 
\begin{equation}
\label{eq:hatpk}
\begin{aligned}
d^{n-4}\hat{p}_1&=\frac{\pi^\frac{n-4}{2}}{\Gamma\left(\frac{n-4}{2}\right)}
\left(\hat{p}_1^2\right)^\frac{n-6}{2} d\hat{p}_1^2\mko\\
\hat{p}_{1\text{max}}^2&=\frac{(p^2-m^2)^2}{4 p^2} \sin^2\theta_1
  \sin^2\theta_2\mko
\end{aligned}
\end{equation}
and defined
%*
\begin{align}
\label{eq:omega}
\int d\Omega_{n-4}&\equiv \iint\limits_0^{\quad\;\pi}
 d\theta_1 d\theta_2 \sin^{n-3}\theta_1
\sin^{n-4}\theta_2\mko\\
\label{eq:idef}
{\cal{I}}&\equiv\frac{1}{B\left(\frac{1}{2},\frac{n-4}{2}\right)} \int_0^1dx 
\frac{x^{\frac{n}{2}-3}}{\sqrt{1-x}}\mko\\
\label{eq:xdef}
x &\equiv \frac{\hat{p}_1^2}{\hat{p}_{1\text{max}}^2}
=\frac{4 (s_4+m^2)\hat{p}_1^2}{s_4^2\sin^2\theta_1\sin^2\theta_2}\mko
\end{align}
where $s_4\equiv(k_3+p_1)^2-m^2=p^2-m^2$ and $B(v,w)$ is the 
Euler Beta function. Note that the integral-operator 
${\cal I}$ is normalized in the sense that for
those parts of the matrix element independent of hat momenta we have 
${\cal I}\cdot 1=1$! We will postpone the discussion of the hat
momenta and continue here by setting that integration to one, i.e., by 
not considering hat momenta.

Now $p^2=2 \omega_3 (E_1+\omega_3)+m^2\ge m^2$, as is evident from
$k_3^2=0$ and $p_1^2=m^2$. So the variable $s_4$
introduced below \eqf{eq:xdef}
is positive $s_4\ge 0$, and $s_4\rightarrow 0$ when the
additional massless particle emission becomes {\em infrared}, i.e.,
$\omega_3\rightarrow 0$. In \eqf{eq:otdef}, we find a term
$(p^2-m^2)^{1+\vep}=s_4^{1+\vep}$
with $n=4+\vep$. On the other hand the gluon emission
in \fif{fig:reex}~(a) leads to a massive fermion propagator with
momentum $k_3+p_1$, so upon integrating over the momentum of the
pseudo-particle later in the $2\rightarrow 3$ phase space, 
the square of that particular amplitude will led to
terms of the following form
\begin{equation}
\label{eq:irdiv}
\int ds_4\;
s_4^{1+\vep} \left[\frac{1}{(k_3+p_1)^2-m^2}\right]^2=
\int ds_4\;s_4^{-1+\vep}
\overset{\omega_3\rightarrow 0}{\underset{\vep\rightarrow 0}
{\longrightarrow}}\infty\mpu
\end{equation}
This means we have found an IR singularity! It is
regularized by our shift to $4+\vep$ dimensions. We can make this
explicit by introducing a $\Delta\/$-distribution\footnote{If 
$v\equiv 1+ t_1/s$
and $w\equiv -u_1/s+t_1$ are introduced, then 
$s_4\rightarrow 0$ poles show up for $w\rightarrow 1$, 
i.e., $1/s_4 \rightarrow 1/(1-w)$. The singular $w\rightarrow 1$
behavior can then be treated with the usual $+$-distribution
$1/(1-w)_+$ \cite{cit:ellis}.} corresponding to
cutting off the $s_4\/-$divergence:
%*
\begin{equation}
\label{eq:delplus}
\int_0^\Delta ds_4\, f(s_4) [g(s_4)]_\Delta \equiv \int_0^\Delta ds_4\, 
\left[f(s_4)-f(0)\right] g(s_4)\mko
\end{equation}
where $g(s_4)$ is singular and $f(s_4)$ is finite for
$s_4\rightarrow 0$. 
Then we can write the following identity
%*
\begin{equation}
\label{eq:delident}
s_4^{-1+\vep} = \frac{\Delta^\vep}{\vep}\delta(s_4)+
[s_4^{-1+\vep}]_\Delta\mpu
\end{equation} 
For this reason, 
those squared matrix elements that have a $1/s_4^2$ dependence will
lead to infrared $1/\vep$ poles. These poles will cancel the $1/\vep$
IR poles of the virtual contributions in accordance with the
Bloch-Nordsieck and Kinoshita-Lee-Nauenberg theorems
\cite{cit:rvsc1,*cit:rvsc2,*cit:rvsc3,*cit:rvsc4}. 

In \fif{fig:reex}~(b) we encounter a propagator with the
denominator 
$t'\equiv(k_2-k_3)^2=-2 \omega_2 \omega_3 (1-\cos\theta_1)$.
We immediately see the potential for an infrared divergence when 
$\omega_3\rightarrow 0$. But for the moment let us assume that the
phase-space integration is infrared finite, i.e., we are looking at a 
term in the squared matrix element
which does not introduce a second $\omega_3$ in the denominator. 
What about the angular dependence? We see in \eqf{eq:p1def} that for 
$\theta_1\rightarrow 0$ the momenta $k_2$ and $k_3$  can become 
{\em collinear}, both pointing along the $z\/$-axis\footnote{The
  $x\/$- and hat-space components are integrated over in the phase
  space, so they can become zero.}. The
propagator with $t'$ will lead to 
following terms in the phase-space integration 
\begin{equation}
\label{eq:tpcoll}
\int d\Omega_{n-4}\;
\frac{1}{t'{}^j}\sim \int d\Omega_{n-4} \frac{1}{(1-\cos\theta_1)^j}
=\frac{2^{(2-j)}\pi}{n-4} 
 \frac{\Gamma\left(\frac{n-2(1+j)}{2}\right)}
  {\Gamma\left(\frac{n-4}{2}\right)}\frac{\Gamma(n-3)}
  {\Gamma(n-(2+j))}\mpu
\end{equation}
Obviously, for $j=1$ and $n=4+\vep$ one again gets a $1/\vep$ pole,
a collinear one. If we had given $k_2$ a mass, then the integral in
\eqf{eq:tpcoll} would become finite for $j=1$. A singularity
would occur in the limit of this mass going to zero. For this reason
the collinear singularities are also often called mass
singularities. They are absorbed by a redefinition of the parton
densities in the so-called mass factorization procedure, as will be
shown in \chf{chap:mfak}. As a final point we note that it is of
course possible that a second $\omega_3$ is introduced into the
denominator with $j=1$, for example from the
the interference of sub-diagrams (a) and (b) of \fif{fig:reex}.
Then we will get an infrared and collinear pole at the same time,
leading to $1/\vep^2$ poles. These will also be canceled against virtual 
double poles according to the theorems
\cite{cit:rvsc1,*cit:rvsc2,*cit:rvsc3,*cit:rvsc4} mentioned above.

Now we will calculate the full $2\rightarrow 3$ phase-space. First to
complete the kinematical parametrization, 
we will place $p_2$ in the $y-z$ plane, as discussed below 
\eqf{eq:otdef}, and $k_1$ then
follows from momentum conservation 
$\vec{k}_1+\vec{k}_2=\vec{p}_1+\vec{p}_2+\vec{k}_3$
%*
\begin{equation}
\label{eq:p2def}
\begin{aligned}
p_2&=\left(E_2,0, |\vec{p}_2| \sin \Psi, |\vec{p}_2| \cos\Psi, 
\hat{0}\right)\mko\\
k_1&=\left(\omega_1,0,|\vec{p}_2| \sin \Psi, |\vec{p}_2| \cos\Psi - \omega_2,
\hat{0}\right)\mpu
\end{aligned}
\end{equation}
Remembering the definitions of the $2\rightarrow 2$ variables
\eqf{eq:lomandel}, which with this choice do not contain 
the $\theta_1,~\theta_2$ angles, and adding the c.m.s.\ momenta
variable $s_4$, we have 
\begin{equation}
\label{eq:ttwin}
\begin{aligned}
s&\equiv(k_1+k_2)^2=(\omega_1+\omega_2)^2-|\vec{p}_2|^2\mko\quad\\
t_1&\equiv(k_2-p_2)^2-m^2=2 \omega_2 (|\vec{p}_2|\cos\Psi-E_2)\mko\\
u_1&\equiv(k_1-p_2)^2-m^2=-\omega_2^2-m^2+(\omega_1-E_2)^2\mko\\
s_4&\equiv(k_3+p_1)^2-m^2=2 \omega_3 (E_1+\omega_3)=s+t_1+u_1\mpu 
\end{aligned}
\end{equation}
By using the non-trivial squared momenta\footnote{From $k_3^2\overset{!}{=}0$
we know that $(p_1^x)^2+\hat{p}_1^2=\omega_3^2 \sin^2\theta_1 \sin^2\theta_2$.}
and energy-momentum conservation, we find 
%
\begin{equation}
\label{eq:krela}
\begin{aligned}
k_1^2&\overset{!}{=}0=\omega_1^2-(|\vec{p}_2|^2-2|\vec{p}_2|\omega_2\cos\Psi
  +\omega_2^2)\mko &
p_1^2&\overset{!}{=}m^2=E_1^2-\omega_3^2\mko\\
p_2^2&\overset{!}{=}m^2=E_2^2-|\vec{p}_2|^2\mko &
\omega_1+\omega_2&\overset{!}{=}E_1+E_2+\omega_3\mpu
\end{aligned}
\end{equation}
Then we can solve towards three arbitrary independent variables, e.g.,
%*
\begin{equation}
\begin{gathered}
\label{eq:vind}
\omega_2=\frac{s+t_1}{2\sqrt{s_4+m^2}}\mko\quad
|\vec{p}_2|=\frac{\sqrt{(t_1+u_1)^2-4m^2 s}}{2\sqrt{s_4+m^2}}\mko\\
\cos\Psi=\frac{t_1 s_4 -s (u_1+2m^2)}{(s+t_1)\sqrt{(t_1+u_1)^2-4 m^2 s}}\mpu
\end{gathered}
\end{equation}
The remaining variables $\omega_1,~\omega_3,~E_1,~E_2$ immediately follow from
\eqf{eq:krela}. So together with $\theta_1,\theta_2$ we find five
independent variables, as it should be for three independent
four-vectors with three mass and four energy-momentum constraints.

We can now write down the the $2\rightarrow 3$ phase-space $\psd$ 
%
\begin{equation}
\label{eq:psd1}
\begin{split}
\int\psd=&\int\frac{d^nk_3}{(2\pi)^{n-1}}\frac{d^np_1}{(2\pi)^{n-1}}
\frac{d^np_2}{(2\pi)^{n-1}}\delta(k_3^2)\Theta(\omega_3)
\delta(p_1^2-m^2)\Theta(E_1)\delta(p_2^2-m^2)\Theta(E_2)\\
&{}\cdot(2\pi)^n\delta^{(n)}(k_1+k_2-k_3-p_1-p_2)\\
~=&\frac{1}{(2\pi)^{2n-3}}
\int d^np\; d^np_2\;\delta(p_2^2-m^2)\Theta(E_2)
\delta^{(n)}(k_1+k_2-p-p_2)\cdot (1\rightarrow 2)\\
~=&\frac{\pi^\frac{n-4}{2}}{4} \frac{\Gamma\left(\frac{n}{2}-1\right)}
  {\Gamma(n-3)} \frac{1}{(2\pi)^{2n-3}}\int d^np_2\;
  \delta(p_2^2-m^2)\Theta(E_2)
  \frac{s_4^{n-3}}{(s_4+m^2)^{\frac{n}{2}-1}} 
  \int d\Omega_{n-4}\;{\cal I}
\end{split}
\end{equation}
where we have split the $2\rightarrow 3$ process into a 
$2\rightarrow 2$ process with a pseudo-particle of four-momentum $p$, which
subsequently decays in a $1\rightarrow 2$ process. That way we are
able to use \eqf{eq:otdef}. After the integration over $p$ in
\eqf{eq:psd1} any frame can be used for the remaining
$2\rightarrow 2$ integration with the pseudo-particle. The c.m.s. is
advantageous and we chose
\begin{equation}
\label{eq:cms22}
k_{1,2}=\frac{\sqrt{s}}{4}\left(1,0,0,\pm1,\hat{0}\right)\mko\qquad
p_2=\left(E_2,0, |\vec{p}_2| \sin \xi, |\vec{p}_2| \cos\xi, 
\hat{0}\right)\mpu
\end{equation}
Then \eqf{eq:psd1} becomes
\begin{multline}
\label{eq:psd2}
\int\psd=\frac{2}{(4\pi)^n} \frac{1}{\Gamma(n-3)}
  \int dE_2(E_2^2-m^2)^\frac{n-3}{2}\Theta(E_2)\\
  \cdot\int_0^\pi \sin^{n-3}\xi
  \frac{s_4^{n-3}}{(s_4+m^2)^{\frac{n}{2}-1}} 
  \int d\Omega_{n-4}\;{\cal I}\mpu
\end{multline}
Using $\sqrt{E_2-m^2}\sin\xi=\sqrt{t_1 u_1-m^2 s}/\sqrt{s}$ and 
$dE_2 d\xi=dt_1 du_1/(2 \sqrt{s} \sqrt{t_1 u_1-m^2 s})$, we arrive
at the final result
\begin{equation}
\label{eq:psd3}
\psd=dt_1 du_1\;\frac{1}{(4\pi)^n\Gamma(n-3) s}
  \left(\frac{t_1 u_1-m^2 s}{s}\right)^\frac{n-4}{2}
  \frac{s_4^{n-3}}{(s_4+m^2)^{\frac{n}{2}-1}} 
  \int d\Omega_{n-4}\;{\cal I}\mpu
\end{equation}

For the double differential real cross section, the flux factor
$1/(2 s)$ is introduced. Also an auxiliary mass parameter
$\mu^{(4-n)/2}$ for every power of the gauge coupling has to be
multiplied, so that the gauge coupling stays dimensionless in $n$
dimensions. 
The final result to be used for the NLO real $2\rightarrow 3$ cross sections
is then with $n=4+\vep$:
%*
\begin{align}
\label{eq:psd}
\frac{d^2\tilde{\sigma}^{(1)}_{2\rightarrow 3}}{dt_1du_1}&=
F_\vep G_\vep \int d\Omega_{\vep}\;{\cal I}\;|\tilde{M}_R|^2\mko\\
\label{eq:gvep}
G_\vep&\equiv\frac{\mu^{-\vep}}{2\pi(4\pi)^{2+\frac{\vep}{2}}} 
\frac{\Gamma\left(1+\frac{\vep}{2}\right)}{\Gamma (1+\vep)}
\frac{s_4^{1+\vep}}{(s_4+m^2)^{1+\frac{\vep}{2}}}\mko\
\end{align}
where $F_\vep$ is given in \eqf{eq:feps} and $G_\vep$
parametrizes the difference to the LO cross section, as compared to
\eqf{eq:2t2}.

\section{Partial Fractioning of Angular Integrals\label{sec:pfsf}}

Now we should complete the set of kinematical invariants occurring in
the matrix elements by writing down those depending on the angles
$\theta_1,\theta_2$. We define in addition to \eqf{eq:ttwin}
%*
\begin{equation}
\label{eq:addman}
\begin{gathered}
s_3=(k_3+p_2)^2-m^2\mko\quad
s_5=(p_1+p_2)^2=-u_5\mko\quad t'=(k_2-k_3)^2\mko\\
u'=(k_1-k_3)^2\mko\quad u_6=(k_2-p_1)^2-m^2\mko\quad 
u_7=(k_1-p_1)^2-m^2\mpu
\end{gathered}
\end{equation}
Since they represent only the two angular degrees of freedom, we can
find four independent relations between them, e.g., 
%*
\begin{equation}
\label{eq:addrel}
\begin{aligned}
u'&=-s-u_1-u_7\mko\qquad & t'&=-s-t_1-u_6\mko\\ u_5&=t_1+u_1+s_3\mko\qquad &
s_3&=s+u_6+u_7\mpu
\end{aligned}
\end{equation}
Furthermore we see that, for example, $u_7$ would be identical to 
$t_1$ in $2\rightarrow 2$
kinematics with $k_1+k_2=p_1+p_2$. 
Thus in the infrared limit, $\omega_3\rightarrow 0$, or equivalently 
$s_4\rightarrow 0$, we find $u_7\rightarrow t_1$. On the other hand
$s_3$ will simply vanish in that limit. For the invariants of
\eqf{eq:addman} we can write
%*
\begin{gather}
\label{eq:as4l1}
s_3=s_4 \underline{s_3}\mko\quad t'=s_4 \underline{t'}\mko\quad
 u'=s_4 \underline{u'}\mko\\
\label{eq:as4l2}
u_5=-s+s_4 \underline{u_5}\mko\quad u_6=u_1+s_4\underline{u_6}\mko\quad
 u_7=t_1+s_4 \underline{u_7}\mko
\end{gather}
where the underlined quantities are dimensionless and become 
finite functions of
the $2\rightarrow 2$ Mandelstam variables \eqf{eq:ttwin} and $m^2$ in
the $s_4\rightarrow 0$ limit.

\begin{table}
\begin{center}
\begin{tabular}{|c||c|c|c|c|c|}
\hline
&set&$a$ or $A$&$b$ or $B$&$C$&coll.\hli
\hline
$\underline{s_3}$&I&$r_6$&$r_3$&$r_5$&\hli
$\underline{s_3}$&II&\multicolumn{3}{c|}
{$\uparrow\quad\text{with}~t_1\leftrightarrow u_1\quad\uparrow$}&\hli
$\underline{t'}$&I&$r_1$&$-r_1$&&\checkmark\\ \cline{1-4}\cline{6-6}
$\underline{u'}$&II&\multicolumn{2}{c|}
  {$\uparrow\quad\text{with}~t_1\leftrightarrow u_1\quad\uparrow$}&
  &\checkmark\hli
$\underline{u'}$&I&$r_1(t_1\leftrightarrow u_1)$&$r_4$&$-r_5$&\checkmark\hli
$\underline{t'}$&II&\multicolumn{3}{c|}
  {$\uparrow\quad\text{with}~t_1\leftrightarrow u_1\quad\uparrow$}
&\checkmark\hli
$\underline{u_5}$&I&$r_7$&$r_3$&$r_5$&\hli
$\underline{u_5}$&II&\multicolumn{3}{c|}
{$\uparrow\quad\text{with}~t_1\leftrightarrow u_1\quad\uparrow$}&\hli
$\underline{u_6}$&I&$r_2$&$r_1$&&\\ \cline{1-4}\cline{6-6}
$\underline{u_7}$&II&\multicolumn{2}{c|}
  {$\uparrow\quad\text{with}~t_1\leftrightarrow u_1\quad\uparrow$}&&\hli
$\underline{u_7}$&I&$r_2(t_1\leftrightarrow u_1)$&$-r_4$&$r_5$&\hli
$\underline{u_6}$&II&\multicolumn{3}{c|}
  {$\uparrow\quad\text{with}~t_1\leftrightarrow u_1\quad\uparrow$}&\hli
\end{tabular}
\end{center}
\mycap{tab:abc}
{$\theta_1,\theta_2\/$-Coefficients of the Angular Mandelstam Variables}
{The $\theta_1,\theta_2\/$-coefficients according to \eqf{eq:angstru}
for the angular Mandelstam variables \eqf{eq:addman}. For brevity,
\eqf{eq:as4l1}, \eqf{eq:as4l2} 
and \eqf{eq:rabbr} have been employed. Results for
``set one'' and ``set two'' with $k_2$ and $k_1$ aligned with the $z\/$-axis,
respectively, are shown. It is indicated which variables can
develop a collinear divergence, see \scf{sec:basang}.
$\uparrow\ldots\uparrow$ symbols mean inserting the columns of 
the row above changed as indicated.} 
\end{table}

The angular variables \eqf{eq:addman} all have one of the following two
structures
\begin{equation}
\label{eq:angstru}
[ab]\rightsquigarrow a+b\cos\theta_1\quad\text{or}\quad 
[ABC]\rightsquigarrow A+B\cos\theta_1+C\sin\theta_1\cos\theta_2\mko
\end{equation}
and we will symbolize the angle independent variables of \eqf{eq:ttwin}
as $[\cdot]$. Whether an angular variable is of $[ab]$ or $[ABC]$
type depends on the chosen parametrization. In our calculation we
really only need the ``set one'' parametrization given above. A
``set two'' parametrization can be helpful at times, however. Compared 
to \eqf{eq:p1def} and \eqf{eq:p2def}, we align $k_1$ with the
$z\/$-axis and adjust $k_2$, so that all other momenta stay
untouched. Then in \eqf{eq:vind} in the $\cos\Psi$ we get a 
$t_1\leftrightarrow u_1$ crossing and no other changes. 
The third possibility of putting $p_2$ on the $z\/$-axis is not
employed by us. In
\taf{tab:abc} we have collected the angular coefficients in terms
of the $[\cdot]$ variables for both sets of parametrizations. We have
used the following abbreviations
\begin{equation}
\label{eq:rabbr}
\begin{gathered}
r_1=-\frac{s+t_1}{2(s_4+m^2)}\mko\quad
r_2=-\frac{s_4+u_1+2 m^2}{2(s_4+m^2)}\mko\quad
r_3=\frac{2 m^2 s-s_4 t_1+s u_1}{2(s+t_1)(s_4+m^2)}\mko\\
r_4=-\frac{s(s_4+m^2)+m^2 s-t_1 u_1}{2(s+t_1)(s_4+m^2)}\mko\quad
r_5=-\frac{\sqrt{s(s_4+m^2)(t_1 u_1-m^2 s)}}{(s+t_1)(s_4+m^2)}\mko\\
r_6=-\frac{t_1+u_1+2 m^2}{2(s_4+m^2)}\mko\quad
r_7=\frac{s+s_4}{2(s_4+m^2)}\mpu
\end{gathered}
\end{equation}
The variables in \taf{tab:abc} have been grouped so that one can
easily see the effects of switching between the sets:
on one hand there is $t_1\leftrightarrow u_1$ crossing, on the other
hand the pairs $t',u'$ and $u_6,u_7$ exchange their r\^{o}le as
$[ab]$ and $[ABC]$ variables.

Let us quickly return to the question of hat momenta. We noted already 
concerning \eqf{eq:idef} that ${\cal I}\cdot 1=1$. Squares of hat momenta
occur always linearly in the squared matrix elements, so we need to
look at
%
\begin{equation}
\label{eq:ihi}
\begin{split}
{\cal I}\cdot\hat{p}_1^2&=\frac{s_4^2\sin^2\theta_1\sin^2\theta_2}
{4 (s_4+m^2)}\frac{1}{B\left(\frac{1}{2},\frac{n-4}{2}\right)} 
\int_0^1dx \frac{x^{\frac{n}{2}-2}}{\sqrt{1-x}}\\
&=\frac{n-4}{n-3}\frac{s_4^2\sin^2\theta_1\sin^2\theta_2}{4 (s_4+m^2)}
=\vep \frac{s_4^2\sin^2\theta_1\sin^2\theta_2}{4 (s_4+m^2)}
 +{\cal O}(\vep^2)\mpu
\end{split}
\end{equation}
In the squared matrix elements at worst a $1/s_4^2$ can appear, since
in the amplitudes emitting one real particle can result in only one
infrared divergent propagator. From \eqf{eq:ihi} and
\eqf{eq:psd} we get for a $1/s_4^2$ hat term a factor of
$s_4^{1+\vep}/(s_4+m^2)^{2+\vep /2}$, which is obviously infrared
$s_4\rightarrow 0$ safe. Thus we will not get infrared divergencies
from the hat terms, no $1/\vep^2$ poles are possible and the
expansion to ${\cal O}(\vep)$ in \eqf{eq:ihi} is justified. Note that
for $m\rightarrow 0$ we would get an infrared divergence, i.e., the
mass acts as an infrared regulator here. Concerning collinear
divergencies stemming from terms like \eqf{eq:tpcoll}, we note again
that only one propagator can become collinearly divergent by the
emission of one real particle in the amplitude, so that $j=1$ or
$j=2$. The sines of \eqf{eq:ihi} when inserted into \eqf{eq:tpcoll},
basically shift $n \rightarrow n+2$. Then for $j=1$ we will obtain no
divergence. But $j=2$ in \eqf{eq:tpcoll} gives $2\pi/(n-6)$ which
yields a $1/\vep$ pole for this shift. In this case the $\vep$ factor of
\eqf{eq:ihi} will be canceled and a finite contribution at 
${\cal O}(1)$ exists. This means, that in our calculation the only hat 
terms we have to keep are those having a double collinear form, 
i.e., with $1/t'{}^2$ or $1/u'{}^2$, the others can be dropped.

As we have seen, the variables \eqf{eq:addman} have either the $[ab]$ or
the $[ABC]$ form of \eqf{eq:angstru}. In the matrix elements, various
complicated combinations of those variables can occur. It is
impossible to directly perform the angular integrations over them, in
particular not in $n$ dimensions. But it turns out to be possible to
reduce all of the integrals to the following standard form
\begin{equation}
\label{eq:angint}
I_\vep^{(k,l)}=\int d\Omega_\vep (a+b\cos\theta_1)^{-k}
(A+B\cos\theta_1+C\sin\theta_1\cos\theta_2)^{-l}\mko
\end{equation}
i.e., an angular integration with \eqf{eq:omega} and 
an $[ab]$ variable to the power
$k$ and an $[ABC]$ variable to the power $l$ in the denominator. We also 
set $n=4+\vep$ here and in the remainder of the chapter. How can one
obtain such a form from expressions like $(t_1 u')/(s_4 t' u_7)$
occurring in the squared matrix elements? The trick is to use
Mandelstam relations like \eqf{eq:addrel} for partial fractioning. These
expressions are of the type 
\begin{equation}
\label{eq:pftyp}
e[ABC]=f[\cdot]+g[ab]+h[ABC]\mpu
\end{equation}
Since $[\cdot]$ variables can be factored out of the angular
expressions, we only have to worry about terms with $e$, $g$, and $h$.
Also expressions with only powers of $e$ and $g$ or $g$ and $h$ in the
denominator already comply with the \eqf{eq:angint} form. So the only
terms we have to look at are combinations of all three $e$, $g$, and $h$
or of only $e$ and $h$, i.e., those cases that have two $[ABC]$ variables. 

Starting with the combinations of all three variables, we have
%
\begin{equation}
\label{eq:paf1}
\begin{gathered}
\frac{1}{egh}= \frac{1}{f}\left(\frac{1}{gh}-\frac{1}{eg}
  -\frac{1}{eh}\right)\mko\qquad
\frac{e}{gh}=\frac{1}{g}+\frac{1}{h}+\frac{f}{gh}\mko\qquad
\frac{g}{eh}=\frac{1}{h}-\frac{1}{e}-\frac{f}{eh}\mko\\
\frac{h}{eg}=\frac{1}{g}-\frac{1}{e}-\frac{f}{eg}\mko\qquad
\frac{eg}{h}=g+\frac{fg}{h}+\frac{g^2}{h}\mko\qquad
\frac{gh}{e}=g-\frac{fg}{e}-\frac{g^2}{e}\mko\\
\frac{eh}{g}=h+\frac{fh}{g}+\frac{h^2}{g}\mko\qquad
egh=fgh+g^2h+gh^2\mpu
\end{gathered}
\end{equation}
In order to rewrite the combinations of two variables, we use the fact that
$[\cdot]+[ab]\rightarrow [ab]$. So with
\begin{equation}
\label{eq:mpft}
g_f[ab]\equiv f[\cdot]+g[ab]\quad\Rightarrow\quad
e[ABC]=g_f[ab]+h[ABC]\mko
\end{equation}
terms with only powers of $e,~g_f$ or $g_f,~h$ in the
denominator also comply with the \eqf{eq:angint} form. Then
%
\begin{equation}
\label{eq:paf2}
\frac{1}{eh}=\frac{1}{g_fh}-\frac{1}{g_fe}\mko\qquad
\frac{e}{h}=1+\frac{g_f}{h}\mko\qquad
\frac{h}{e}=1-\frac{g_f}{e}\mko\qquad
eh=g_fh+h^2\mpu
\end{equation}
Equations of the form $[ab],[ABC]=[\cdot]+[\cdot]+[ab],[ABC]$  can also
be treated by \eqf{eq:paf2}.
Powers of the variables can be treated by repeated application of
these rules, for example
\begin{equation}
\label{eq:pfexa}
\frac{g h^2}{e^2}
=\frac{gh}{e}-\frac{fgh}{e^2}-\frac{g^2h}{e^2}
=g-\frac{2fg}{e}-\frac{2g^2}{e}+\frac{2fg^2}{e^2}+\frac{f^2g}{e^2}
+\frac{g^3}{e^2}\mpu
\end{equation}
So we can find, e.g., the appropriate expressions for  
$u_6 u_7^2/s_3^2$, complying with \eqf{eq:angint}, by setting 
$\{e,f,g,h\}\rightarrow \{s_3,s,u_6,u_7\}$ in \eqf{eq:pfexa}. 
If we have for example 
$1/(s_3 u_7)$, then the first relation of \eqf{eq:paf2} tells us that we need
to introduce the auxiliary variable $u_{6s}=s+u_6$ to write the result 
in the desired form.

Our goal is to eliminate all occurrences of two $[ABC]$ variables. As
we see from the example \eqf{eq:pfexa}, repeated application
of the appropriate
rules \eqf{eq:paf1} and \eqf{eq:paf2} will achieve this aim. In
order to automate this procedure in a {\tt Mathematica}
\cite{cit:math} program, one has to chose a complete set of
relations like
\eqf{eq:addrel} in order to eliminate all such terms:
\begin{equation}
\label{eq:rels}
\begin{aligned}
u'&=-s-u_1-u_7\mko\quad  & u_5&=u_1-t'+u_7\mko\quad  
  & s_3&=-t_1-t'+u_7\mko\quad\\
u'&=-s_4-t'-s_3\mko\quad & u_5&=t_1+u_1+s_3\mko\quad &    &{}\\
u'&=-s-t'-u_5\mko\quad  &  &{}  &  t'&=-s-t_1-u_6\mpu\quad  
\end{aligned}
\end{equation}
Though using this completely computerized method of obtaining standard 
form integrals has the advantage of producing error free results
quickly, it has the disadvantage of often yielding unnecessarily
complicated expressions. For example
\begin{equation}
\label{eq:auto}
\frac{1}{(s_3 u')^2} 
\underset{\text{automatic}}{\overset{\text{set one}}{\longrightarrow}}
\frac{2}{u_5 (t_1 + u_6)^3}+\frac{1}{u_5^2 (t_1 + u_6)^2}+ 
\frac{1}{u'{}^2 (t_1 + u_6)^2}+\frac{2}{u' (t_1 + u_6)^3}\mko
\end{equation}
whereas the original expression $1/(s_3 u')^2$ is already in the
standard form \eqf{eq:angint} if we use ``set two'' instead. In
general we have used the automatic partial fractioning using ``set
one'' for the long expressions, where also often cancellations occur
upon fractioning, and proceeded term by term using both sets for short 
expressions, like in the soft $s_4\rightarrow 0$ limits.

\section{Calculation of Basic Angular Integrals\label{sec:basang}}

After performing the extensive partial fractioning of the squared
matrix elements described in the last section and collecting the
terms, what remains to be done is the calculation of the
integrals brought to the standard form \eqf{eq:angint}:
\begin{equation}
\label{eq:angint2}
I_\vep^{(k,l)}=\iint\limits_0^{\quad\;\pi}
 d\theta_1 d\theta_2 \frac{\sin^{1+\vep}\theta_1}
{(a+b\cos\theta_1)^k}\frac{\sin^\vep\theta_2}
{(A+B\cos\theta_1+C\sin\theta_1\cos\theta_2)^l}\mpu
\end{equation}
The first important point to notice is that there are four classes of
integrals, depending on the collinear structure. The $[ab]$
and $[ABC]$ variable can both be either ``collinear'' or not, which
yields four combinations. In the case of the $[ab]$ variable,
collinearly divergent behavior is possible for $a^2=b^2$, so that
$(a+b\cos\theta_1)\rightarrow a(1\pm\cos\theta_1)$. Then the zero
occurs at the edge of the $\theta_1$ integration region and is not
integrable. For the $[ABC]$ variable the same
comments apply for $\theta_2$ when $A^2=B^2+C^2$. This is more
difficult to see due to the more complicated structure including a 
$\theta_1$ dependence. In principle
integration over $\theta_1$ will give terms with a 
$A^2-B^2-C^2 \cos^2\theta_2$ dependence, which explicitly shows the appropriate
``collinear'' behavior. But in practice it is more convenient to
integrate out $\theta_2$ first, which means that the divergence will
be shifted to the $\theta_1$ integration. Note that the
${\cal D}_\pm\/$-rotation introduced below demonstrates the similarity of the
collinear behavior in $\theta_1$ and $\theta_2$. Perhaps simple integration 
examples show the possible collinear poles most clearly:
setting $k=2$, $l=0$ and
$\vep=0$ in \eqf{eq:angint2}, we get $2 \pi/(a^2-b^2)$, whereas $k=0$, 
$l=2$ and $\vep=0$ gives $2 \pi/(A^2-B^2-C^2)$. It has already been
pointed out in \taf{tab:abc} that the only ``collinear'' variables in
our calculation are $t'$ and $u'$.

We shall use the following notation for angular integrals $I_\vep^{(k,l)}$ 
\begin{equation}
\label{eq:notang}
\begin{aligned}
a^2&\neq b^2 & &\quad\text{and}\quad & A^2&\neq B^2+C^2 & 
  &\quad\Rightarrow\quad & &I_0^{(k,l)}\mko\\
a^2&= b^2 & &\quad\text{and}\quad & A^2&\neq B^2+C^2 & 
  &\quad\Rightarrow\quad & &I_a^{(k,l)}\mko\\
a^2&\neq b^2 & &\quad\text{and}\quad & A^2&= B^2+C^2 & 
  &\quad\Rightarrow\quad & &I_A^{(k,l)}\mko\\
a^2&= b^2 & &\quad\text{and}\quad & A^2&= B^2+C^2 & 
  &\quad\Rightarrow\quad & &I_{aA}^{(k,l)}\mpu
\end{aligned}
\end{equation}
$I_0$ integrals are finite and so for them we could set $\vep=0$. The others
require regularization. Note for the $I_{aA}$ integrals that when one 
angular integral is diverging the other is not, as is obvious from
$A+B\cos\theta_1+C\sin\theta_1\cos\theta_2\rightarrow A\pm B\neq 0$ at
$\theta_1=0,~\pi$, see \taf{tab:abc}.
This means concerning regularization that no
double poles $1/\vep\cdot 1/\vep$ appear, when performing the angular
integrations. 
Double poles only appear when there is in addition
an infrared pole for $s_4\rightarrow 0$. In principle, 
if one could calculate all integrals keeping the full $\vep$
dependence, i.e., calculate $I_\vep^{(k,l)}$ without approximation,
one could obtain all results by inserting the conditions \eqf{eq:notang}
afterwards. In practice, most of the time it is necessary to split up
the integrations according to \eqf{eq:notang} first, so that one
calculate the integrals by exploiting the 
divergence structure. 

We wish to calculate the
minimal number of integrals necessary. As a first step we will show,
that all $I_A$ integrals can be transformed to $I_a$ ones.
With the unit vector
%
\begin{equation}
\label{eq:unit}
\vec{e}^{\;T}=(\sin\theta_1 \cos\theta_2, \sin\theta_1\sin\theta_2,
\cos\theta_1)\mko\qquad \vec{e}^{\;2}=1\mko
\end{equation}
where $T$ signifies transposition, we can write the scalars
%
\begin{equation}
\label{eq:uscal}
\begin{aligned}
A+B\cos\theta_1+C\sin\theta_1\cos\theta_2&=A+(C,0,B)\cdot\vec{e}\mko\\
a+b\cos\theta_1&=a+(0,0,b)\cdot\vec{e}\mpu
\end{aligned}
\end{equation}
So the parameter vector of the $[ab]$ variable points along the
$z\/$-axis. Now we use a rotation that puts the parameter vector 
of the $[ABC]$ variable on the $z\/$-axis \cite{cit:been}:
\begin{equation}
\label{eq:dtrafo}
{\cal D}_\pm=\vek{\mp\frac{B}{\sqrt{B^2+C^2}}&0&\pm\frac{C}
  {\sqrt{B^2+C^2}}\\0&1&0\\
  \pm\frac{C}{\sqrt{B^2+C^2}}&0&\pm\frac{B}{\sqrt{B^2+C^2}}}\mko\qquad
{\cal D}_\pm^{-1}={\cal D}_\pm^T\mpu
\end{equation}
Obviously a rotation will simply transform a unit vector to a new one
and we have
\begin{gather}
\vec{e}\;'{}^{T}\equiv ({\cal D}_\pm\cdot\vec{e})^T
  =(\sin\theta'_1 \cos\theta'_2,
  \sin\theta'_1\sin\theta'_2, \cos\theta'_1)\mko\qquad
  \vec{e}\;'{}^{2}=1\mko\\
(C,0,B)\cdot{\cal D}_\pm^T=(0,0,\pm\sqrt{B^2+C^2})\mko\qquad
(0,0,b)\cdot{\cal D}_\pm^T=\frac{1}{\sqrt{B^2+C^2}}(\pm bC,0,\pm bB)\mpu\notag
\end{gather}
Now we can rewrite the scalars by inserting a one, which gives
\begin{equation}
\begin{aligned}
(C,0,B)\cdot\vec{e}&=(C,0,B)\cdot{\cal D}_\pm^{-1}\cdot{\cal D}_\pm\cdot\vec{e}
  =(0,0,\pm\sqrt{B^2+C^2})\cdot\vec{e}\;'\mko\\ 
(0,0,b)\cdot\vec{e}&=(0,0,b)\cdot{\cal D}_\pm^{-1}\cdot{\cal D}_\pm\cdot\vec{e}
  =\frac{1}{\sqrt{B^2+C^2}}(\pm bC,0,\pm bB)\cdot\vec{e}\;'\mpu
\end{aligned}
\end{equation}
The integration ranges $0\le\theta_1,~\theta_2\le\pi$ in \eqf{eq:unit} 
cover the complete half-space of positive $y\/$-components of $\vec{e}$.
Since the rotation
\eqf{eq:dtrafo} leaves the $y\/$-components intact, this remains unchanged by
the transformation, i.e., we must have
$0\le\theta'_1,~\theta'_2\le\pi$, so that the same is true for  $\vec{e}\;'$.
Then we can rewrite \eqf{eq:angint2} as 
%
\begin{align}
\label{eq:ait}
I_\vep^{(k,l)}&\overset{\dis{\cal D}_\pm\;}{\longrightarrow}
I_\vep^{(l,k)}\left[a\leftrightarrow A,~b\rightarrow 
  \pm\sqrt{B^2+C^2},~B\rightarrow\pm\frac{bB}{\sqrt{B^2+C^2}},~C\rightarrow 
  \pm\frac{bC}{\sqrt{B^2+C^2}}\right]\\
&=\iint\limits_0^{\quad\;\pi}
 d\theta'_1 d\theta'_2 \frac{\sin^{1+\vep}\theta'_1}
{(A\pm\sqrt{B^2+C^2}\cos\theta'_1)^l}\frac{\sin^\vep\theta'_2}
{(a\pm\frac{bB}{\sqrt{B^2+C^2}}\cos\theta'_1
 \pm\frac{bC}{\sqrt{B^2+C^2}}\sin\theta'_1\cos\theta'_2)^k}\mpu\notag
\end{align}

We see clearly, that an $I_A^{(k,l)}$ integral 
will directly transform to an $I_a^{(l,k)}$ integral, and vice versa. So in our
collection of integral results no $I_A^{(k,l)}$ integrals will appear, since
they can be directly obtained from the corresponding $I_a^{(l,k)}$
results, which are easier to calculate,
using the substitutions displayed in \eqf{eq:ait}.
Note that there is an ambiguity inherent in our
definitions of $I_a$, $I_A$ and $I_{aA}$ concerning the {\em sign} of the
``collinear'' solutions for the variables in \eqf{eq:notang}. 
This ambiguity is of course present when \eqf{eq:ait} is
used to relate $I_A$ to $I_a$,
since we must chose whether $\sqrt{B^2+C^2}$ is $+A$ or $-A$.
Since in ``set one'' $t'$ and in ``set two'' $u'$ have
$b=-a$, i.e., the collinear divergence appears for forward emission,
we calculate our integrals for $b=-a$. In particular we will relate 
$I_A$ to $I_a$ in such a way, that $a$ becomes $-b$ after transformation. 
If we are not deriving general formulae, but already inserting 
specific variables, we can still get relations from ${\cal D}_\pm$.
From \eqf{eq:rabbr} we have
$r_1=-\sqrt{r_4^2+r_5^2}$, and so \taf{tab:abc} shows
\begin{align}
\label{eq:dpr}
{\cal D}_+:\qquad &I_\vep^{(k,l)}(t',u')=\left.
  I_\vep^{(l,k)}(t',u')\right|_{t_1\leftrightarrow u_1}\mko\\
\label{eq:dmr}
{\cal D}_-:\qquad &I_\vep^{(k,l)}(u_6,u_7)=\left.
  I_\vep^{(l,k)}(u_6,u_7)\right|_{t_1\leftrightarrow u_1}\mpu
\end{align}

To further reduce the number of integrals that have to be calculated,
we can use the technique of differentiating with respect to a
parameter. The obvious targets are the parameters $a,~A$, which do not 
multiply an angular dependence, and we find
\begin{equation}
\label{eq:pardiff}
\begin{aligned}
I_\vep^{(k,l)}&\stackrel{k>1}{=} \frac{(-1)^{k-1}}{(k-1)!}
  \frac{\partial^{k-1}}{\partial a^{k-1}} I_\vep^{(1,l)} &
  &\text{with}\quad a^2\neq b^2\mko\\
              &\stackrel{l>1}{=} \frac{(-1)^{l-1}}{(l-1)!} 
  \frac{\partial^{l-1}}{\partial A^{l-1}} I_\vep^{(k,1)} &
  &\text{with}\quad A^2\neq B^2+C^2\mko\\
I_\vep^{(k,l)}&\stackrel{m<k\le 0}{=} \frac{(-k)!}{(-m)!}
  \frac{\partial^{k-m}}{\partial a^{k-m}} I_\vep^{(m,l)} &
  &\text{with}\quad a^2\neq b^2\mko\\
              &\stackrel{m<l\le 0}{=} \frac{(-l)!}{(-m)!}
  \frac{\partial^{l-m}}{\partial A^{l-m}} I_\vep^{(k.m)} &
  &\text{with}\quad A^2\neq B^2+C^2\mpu
\end{aligned}
\end{equation}
Note that for the parameter differentiation to work properly, we need
to assume that the parameters are independent. Hence the {\em collinear}
cases are excluded. 

At this point we can state which basic integrals 
we need to calculate in order to
obtain {\em all} other required integrals with the methods explained above. 
Firstly, those integrals where $l=0$ and $k\le 0$ can be performed 
keeping the complete 
$\vep$ dependence, so that the $I_0$ and $I_a$ (and $I_A$ using
${\cal D}_\pm$) cases can be easily derived from $I_\vep$ by taking
the $\vep\rightarrow 0$ and $b^2\rightarrow a^2$ limits.
We need $k=-2,-1,0$.
For the non-divergent $I_0^{(k,l)}$, the $(k,l)$ combinations
$(-1,-1)$, $(1,-3)$ and $(1,1)$ are needed. 
For the single collinear $I_a^{(k,l)}$, 
(and thus $I_A^{(k,l)}$), the combinations $(1,-2)$, $(1,0)$,
$(1,1)$, $(2,-2)$, $(2,0)$ 
and $(2,1)$ are necessary. Finally for the double collinear 
$I_{aA}^{(k,l)}$ we only need $(1,1)$. So by
calculating only 13 integrals we can reproduce the 29
integrals of \cite{cit:bkns} which are needed for the 
processes\footnote{In \cite{cit:bkns} there are two additional integrals,
  $I_{aA}^{(-1,1)}$ and $I_{aA}^{(-2,1)}$, not appearing
  in our decomposition procedure. They can be obtained directly using
  \eqf{eq:aagen} below and \apf{sec:hyper}. Some integrals not found in
  \cite{cit:bkns}, that do appear in our decomposition, follow from
  the 13 integrals listed here.}. 
Let us start with the $l=0,~k\le 0$ cases. They are simple enough to be
directly computed with the help of {\tt Mathematica} 
\cite{cit:math} or integral tables like \cite{cit:gradstein}, yielding
\begin{align}
I_\vep^{(0,0)}&=2\pi \frac{1}{1+\vep}\mko\\
I_\vep^{(-1,0)}&=2\pi \frac{a}{1+\vep}\mko\\
I_\vep^{(-2,0)}&=\pi\left[\frac{2a^2+b^2}{1+\vep}-\frac{b^2}{3+\vep}\right]\mpu
\end{align}

Next concerning the non-divergent $I_0^{(k,l)}$, we find for those
with negative $l$
\begin{align}
\label{eq:fin1}
I_0^{(-1,-1)}~=&\pi\left[\frac{2aA+bB}{1+\vep}-\frac{bB}{3+\vep}\right]\mpu\\
\label{eq:fin2}
I_0^{(1,-3)}~=&\frac{\pi}{6 b^4} \Bigg\{4 b B (9 A^2 b^2-9 a A b B+(3 a^2+
               b^2) B^2)+6 b (3 a A b-3 a^2 B\notag\\
   &{}+2 b^2 B) C^2+3 (A b-a B) (2 (A b-a B)^2-3 (a^2-b^2) C^2) 
      \ln\frac{a+b}{a-b}\notag\\
   &{}+\frac{\vep}{12}\bigg[4 b (-4 B (27 A^2 b^2-27 a A b B+
      (9 a^2+4 b^2) B^2)+3 (-27 a A b\notag\\
   &{}+27 a^2 B-16 b^2 B) C^2)+(A b-a B) (9 \ln\frac{a+b}{a-b}
      (6 (a^2-b^2) C^2\notag\\
   &{}+(2 (A b-a B)^2-3 (a^2-b^2) C^2) \ln\frac{a+b}{a-b})
      +36 (2 (A b-a B)^2\notag\\
   &{}-3 (a^2-b^2) C^2) \liz\left(-\frac{2 b}{a - b}\right))
      \bigg]\Bigg\}+{\cal O}(\vep^2)\mpu
\end{align}
To obtain these results we have done the $\theta_2$ integration part
by part as is demonstrated in \eqf{eq:abc2} below. In the case of
$I_0^{(1,-3)}$ the $\theta_1$ integration gives hypergeometric
functions that were expanded using \eqf{eq:hypk} and \eqf{eq:hypkplus}
and linear transformations. The last finite integral is to 
${\cal O}(1)$ given by
\begin{equation}
\label{eq:fin3}
\begin{aligned}
I_0^{(1,1)}&=\frac{\pi}{\sqrt{X}}\ln
\left(\frac{a A-b B+\sqrt{X}}{a A-b B-\sqrt{X}}\right)\mko\\
X&=(a A-b B)^2-(A^2-B^2-C^2)(a^2-b^2)\mko
\end{aligned}
\end{equation}
which is obtained by straightforward integration with $\vep=0$.

In the single collinear case, we begin with those integrals having
$l=0$. It is easy to perform them directly, and we obtain
\begin{align}
\label{eq:z1}
I_a^{(1,0)}&=\frac{\pi}{a}\frac{2}{\vep}\mko\\
\label{eq:z2}
I_a^{(2,0)}&=-\frac{\pi}{a^2}\frac{2}{2-\vep}\mpu
\end{align}
We note the curious fact, that $I_a^{(2,0)}$ is {\em finite} for
$\vep\rightarrow 0$, whereas the integral {\em diverges} when we set
$\vep=0$ before integrating. Actually we used this integral above as
a simple divergent example!
The situation is exactly like for
\eqf{eq:baseint}. We can transform the integral using
$t=(1-\cos\theta_1)/2$ and then introduce a cutoff $\Lambda$ with 
$0<\Lambda<1$. We find hypergeometric functions and the integration
$[\Lambda,1]$ has to be analytically continued from
$\text{Re}\;\vep'>2$ exactly in such a fashion, 
that its $\Lambda\/$-dependence cancels against that of the
$[0,\Lambda]$ integration, which is unproblematic
with $\text{Re}\;\vep>-2$. Using linear transformations of the
hypergeometric functions, we find that this is the case for
$\vep'\rightarrow\vep$. A finite rest remains which gives \eqf{eq:z2}
after the $\theta_2\/$-integration. 
Next we treat the $I_a$ integrals with
$l=-2$. Here we can expand the $[ABC]$ term and then the 
$\theta_2\/$-integration of the parts is easy, resulting in
\begin{multline}
\label{eq:abc2}
\int_0^\pi d\theta_2\; \sin^\vep\theta_2
(A+B\cos\theta_1+C\sin\theta_1\cos\theta_2)^2\\
=\frac{\sqrt{\pi}\Gamma\left(\frac{1+\vep}{2}\right)}
{\Gamma\left(1+\frac{\vep}{2}\right)}\left[A^2+B^2+2 A B \cos\theta_1
+\left(\frac{C^2}{2+\vep}-B^2\right)\sin^2\theta_1\right]\mpu
\end{multline}
The integration over $\theta_1$ of the parts again delivers only gamma
functions and so the full $\vep$ dependence can be obtained
\begin{align}
\label{eq:sing1}
I_a^{(1,-2)}&=\frac{2\pi}{a}\left[\frac{(A+B)^2}{\vep}
  -\frac{B^2+2 A B-C^2}{1+\vep}-\frac{C^2}{2+\vep}\right]\mko\\
\label{eq:sing2}
I_a^{(2,-2)}&=\frac{2\pi}{a}\left[\frac{(A+B)^2}{-2+\vep}
  +\frac{C^2-2B(A+B)}{\vep}+\frac{B^2-C^2}{1+\vep}\right]\mpu
\end{align}

Next let us treat the two remaining cases which have an $[ABC]$ term
in the denominator. For $t'$ we have $a=-b$ and so the
divergence appears with $1-\cos\theta_1$ in the denominator.
We subtract the $\cos\theta_1\rightarrow 1$ limit of 
$1/(A+B\cos\theta_1+C\sin\theta_1\cos\theta_2)$, multiplied by the
rest of the kernel, as a counterterm. Then
the remaining integral is finite, can be expanded in $\vep$ prior 
to integration and is thus easily performed. Adding the
integrated counterterm, which is expanded in $\vep$ only after
integration, yields the complete answer. The needed limits
are
\begin{equation}
\label{eq:limabc}
I_a^{(1,1)}:~\frac{1}{A+B}\mko\qquad 
I_a^{(2,1)}:~\frac{1}{A+B}+\frac{B(A+B)+C^2 \cos^2\theta_2}{(A+B)^3}
             (1-\cos\theta_1)\mko
\end{equation}
where a term $\sim\cos\theta_2$ has been dropped in the latter since it 
does not contribute.
The results are
\begin{align}
\label{eq:ia1}
I_a^{(1,1)}&=\frac{\pi}{a(A+B)}\Bigg\{\frac{2}{\vep}
+\ln\left[\frac{(A+B)^2}{A^2-B^2-C^2}\right]+\frac{\vep}{2}
\Bigg[\ln^2\left(\frac{A-\sqrt{B^2+C^2}}{A+B}\right)\notag\\
&\qquad{}-\frac{1}{2}
\ln^2\left(\frac{A+\sqrt{B^2+C^2}}{A-\sqrt{B^2+C^2}}\right)+2\liz
\left(-\frac{B+\sqrt{B^2+C^2}}{A-\sqrt{B^2+C^2}}\right)\notag\\
&\qquad{}-2 \liz\left(\frac{B-\sqrt{B^2+C^2}}{A+B}\right)\Bigg]\Bigg\}
+{\cal O}(\vep^2)\mko\\
\label{eq:ia2}
I_a^{(2,1)}&=\frac{\pi}{a^2(A+B)}\Bigg\{\frac{B^2+AB+C^2}{(A+B)^2}
\left[\frac{2}{\vep}+\ln\left[\frac{(A+B)^2}{A^2-B^2-C^2}\right]
\right]\notag\\
&\qquad{}-\frac{2 C^2}{(A+B)^2}-1\Bigg\}+{\cal O}(\vep)\mpu
\end{align}

The double collinear case occurs in our calculation for $t'$ and $u'$.
$t'$ has $a=-b$ and $u'$ has $A=-\sqrt{B^2+C^2}$ with 
$0\le-\frac{C}{A},~\frac{B}{A}\le 1$. 
Then by setting $\cos\kappa=-\frac{B}{A}$ in the 
results (A4) and (A11) of \cite{cit:neecoll}, we obtain
\begin{equation}
\label{eq:aagen}
I_{aA}^{(k,l)}\underset{0\le\frac{B}{A}\le 1}
{\overset{0\le-\frac{C}{A}\le 1}{=}}\frac{2\pi}{a^k A^l} 2^{-(k+l)} 
\frac{\Gamma(1+\vep)}{\Gamma\left(1+\frac{\vep}{2}\right)^2}
B\left(1+\frac{\vep}{2}-k,1+\frac{\vep}{2}-l\right)
\tfo\left(k,l,1+\frac{\vep}{2};\frac{A-B}{2 A}\right)\mpu
\end{equation}
which, using a linear transformation of the third result in
\eqf{eq:hypmore}, immediately gives
\begin{equation}
\label{eq:dcres}
I_{aA}^{(1,1)}=\frac{2\pi}{a(A+B)}\left[\frac{2}{\vep}
  +\ln\left(\frac{A+B}{2A}\right)-\frac{\vep}{2}
  \liz\left(-\frac{A-B}{A+B}\right)\right]+{\cal O}(\vep^2)\mpu
\end{equation}

This finishes the derivation of basic angular integrals. We will give
one quick example of how they are used in practice. In our
decomposition procedure we may find a term $\sim u_6/u'$, with no
other angular variables. In set one, $u'$ is an $[ABC]$ variable and 
can diverge collinearly, whereas $u_6$ is an $[ab]$ variable and 
cannot diverge collinearly, compare \taf{tab:abc}. So we need 
the integral $I_A^{(-1,1)}$. We can relate this integral to
$I_a^{(1,-1)}$ by ${\cal D}_\pm$. So first we use 
$I_a^{(1,-1)}=\frac{1}{2}\frac{\partial}{\partial A}I_a^{(1,-2)}$,
compare \eqf{eq:pardiff} and \eqf{eq:sing1}, then apply ${\cal D}_+$ 
with $\sqrt{B^2+C^2}=-A$. We could of course also use ${\cal D}_-$
with $\sqrt{B^2+C^2}=A$ to derive the same general formula, but
the former corresponds to $u'\rightarrow t'$ directly. We get
\begin{equation}
\label{eq:rif}
I_A^{(-1,1)}=\frac{\pi (aA-bB)}{A^2}\left[\frac{2}{\vep}
+\frac{2bB(1+\vep)}{(aA-bB)}\right]\mpu
\end{equation}
Now we plug in the values from \taf{tab:abc} and finally find
\begin{multline}
\label{eq:fir}
I_A^{(-1,1)}(u_6,u')=
\frac{2\pi(m^2+s_4)t_1 u_1}{s_4(s_4-t_1)^2}\\
\cdot\left\{\frac{2}{\vep}+\frac{(1+\vep)s_4[(2 m^2 + s_4)(s_4-t_1)- 
    (2 m^2+s_4+t_1)u_1]}{(m^2 + s_4)t_1 u_1}\right\}\mpu
\end{multline}
Most of the integrals presented here were already derived in
\cite{cit:bkns} and we agree on the common results. Note however that 
we have extended almost all integrals to ${\cal O}(\vep)$. We need
${\cal O}(\vep)$ when the integrals also have a soft divergence,
i.e., when they are $\sim 1/s_4^2$, which will result in an extra
$1/\vep$, see next section. Of course those  
${\cal O}(\vep)$ parts needed in our processes were already
presented in \cite{cit:bkns}, 
but our extended results may become useful for other processes.

\section{Phase-Space Slicing\label{sec:hssplit}}

Now that we have completed the necessary angular integrations and
identified the collinear singularities, let us briefly return to the
infrared singularities. Remember that \eqf{eq:delident} allows us to
isolate the infrared singularities by introducing a cut $\Delta$ on
an integration diverging for $s_4\rightarrow 0$. 
Take the $s_4$-integration of a function ${\cal H}(s_4)$
with a soft pole $s_4^{-1+\varepsilon}{\cal S}(s_4)$ and a finite
${\cal F}(s_4)$ part, i.e., both ${\cal S}$ and ${\cal F}$ are well
behaved for $s_4\rightarrow 0$ when $\vep=0$ and ${\cal S}(0)\neq 0$. 
Then
%
\begin{align}
\label{eq:s4int}
\int_0^{s_4^{\text{max}}} &ds_4{\cal H}(s_4)\equiv
\int_0^{s_4^{\text{max}}} ds_4 \left[s_4^{-1+\vep}
{\cal S}(s_4)+{\cal F}(s_4)\right]\notag\\
&=\int_0^\Delta ds_4 \left[
\frac{\Delta^\vep}{\vep}\delta (s_4) {\cal S}(s_4)+
\{{\cal S}(s_4)-{\cal S}(0)\} s_4^{-1+\vep}+
{\cal F}(s_4)\right]+
\int_\Delta^{s_4^{\text{max}}} ds_4 {\cal H}(s_4)\notag\\
&\simeq
\int_0^{s_4^{\text{max}}} ds_4
\left[\frac{\Delta^\vep}{\vep}\delta (s_4) {\cal S}(s_4)+
\Theta (s_4-\Delta) {\cal H}(s_4)\right]
\end{align}
In the last step we have assumed that $\Delta$ is chosen
small enough to be negligible
with respect to  the $2\rightarrow 2$ Mandelstam variables
\eqf{eq:ttwin} and $m^2$. Then ${\cal S}(s_4)-{\cal S}(0)\simeq 0$ 
in the range $0\le s_4\le \Delta$ and the integral of
${\cal F}(s_4)$ from $0$ to $\Delta$ gives approximately zero as well.
In practice one has to chose $\Delta$ so small that the integral
over $s_4$ does not change anymore, $\Delta=10^{-5}\ldots 10^{-7} m^2$
guarantees that the approximation is valid for our cross sections. 

As we can see the integral has been split into two parts. The part
with the soft pole ${\cal S}(s_4)$ 
is now evaluated in $2\rightarrow 2$ kinematics 
due to the $\delta(s_4)$. This means that it can be considerably
simplified! How can we extract this part from the total result 
${\cal H}(s_4)$? If we remember that the $s_4\rightarrow 0$ dependence 
of $G_\vep$ in \eqf{eq:gvep} is $s_4^{1+\vep}$ and the only infrared
poles come from $s_4^{-1+\vep}$ terms as shown above,
then obviously we have to isolate all the $\sim 1/s_4^2$ parts 
of the matrix elements. By rewriting the
results with the underlined variables of
\eqf{eq:as4l1}, we make the hidden $s_4\/$-poles due to 
$s_3=s_4 \underline{s_3}$, $t'=s_4 \underline{t'}$ 
and $u'=s_4 \underline{u'}$ appear explicitly. 
Then we can directly collect all contributing terms and drop 
the rest. We can also use the $s_4\rightarrow 0$ limit of
\eqf{eq:as4l2} to simplify the algebraic structure further:
$u_5\rightarrow -s$, $u_6\rightarrow u_1$ and $u_7\rightarrow t_1$.
Thus it is easy to extract and simplify the part 
$\delta(s_4) {\cal S}(s_4)$ in \eqf{eq:s4int}. It will be given
in terms of the $2\rightarrow 2$ Mandelstam variables $s$, $t_1$ and
$u_1$ and the reduced $2\rightarrow 3$ Mandelstam variables
$\underline{s_3}$, $\underline{t'}$ and $\underline{u'}$.

Let us examine what we get including the $G_\vep$ factor. Say we have
collected all pole terms in $s_4^{-2} {\cal S}(s_4)$, then
\begin{align}
\label{eq:gece}
G_\vep s_4^{-2} {\cal S}(s_4)&=%
\frac{\mu^{-\vep}}{2\pi(4\pi)^{2+\frac{\vep}{2}}} 
\frac{\Gamma\left(1+\frac{\vep}{2}\right)}{\Gamma (1+\vep)}
\frac{s_4^{-1+\vep}}{(s_4+m^2)^{1+\frac{\vep}{2}}} {\cal S}(s_4)\notag\\%
&\rightarrow \frac{\mu^{-\vep}}{2\pi(4\pi)^{2+\frac{\vep}{2}}} 
\frac{\Gamma\left(1+\frac{\vep}{2}\right)}{\Gamma (1+\vep)}
(m^2)^{-1-\frac{\vep}{2}} \frac{\Delta^\vep}{\vep} {\cal S}(0)\notag\\
&=C_\vep \left(1-\frac{3}{8}\zeta(2)\vep^2\right) 
\left(\frac{\Delta}{m^2}\right)^\vep \frac{1}{\vep} 
\frac{{\cal S}(0)}{2\pi m^2}+{\cal O}(\vep^3)\mpu
\end{align}
Note that we can rewrite $G_\vep$, which parametrizes the
difference of the $2\rightarrow 3$ and $2\rightarrow 2$ phase-spaces,
see \eqf{eq:psd}, using the integration factor $C_\vep$ that occurs in
all the {\em virtual} loop integrals, see \eqf{eq:genint} and
\eqf{eq:cepsdef}. This is of course expected, since the soft limit has
effectively $2\rightarrow 2$ kinematics and its infrared poles cancel 
those of the virtual contributions. The $1/\vep$ infrared pole is
clearly exhibited in \eqf{eq:gece} and can in combination with a
potential collinear pole in ${\cal S}(0)$ give rise to $1/\vep^2$
poles.

It is easy to calculate ${\cal S}(0)$ algebraically and thus the
cancellation of the infrared poles can be performed explicitly. The
remaining ``hard'' real 
piece is infrared safe due to the $\Delta$ cutoff. This 
method which singles out the part of the phase-space which is infrared 
divergent is called ``phase-space slicing'' and has also been used in
the unpolarized calculations, see e.g., \cite{cit:bkns}. In principle
the splitting in a hard and soft part in \eqf{eq:s4int} is already
sufficient for a numerical evaluation after the poles have been
canceled. However, note the term 
$\left(\frac{\Delta}{m^2}\right)^\vep$ in \eqf{eq:gece}. In
combination with $1/\vep$ or $1/\vep^2$, logarithms of
$\Delta/m^2$ after expansion and cancellation of the poles will be
left over\footnote{Terms of the form
$\log\left(\frac{\Delta}{m^2}\right)/\vep$ are eliminated by mass
factorization, see \chf{chap:mfak}.}. Though these logarithms are
finite they of course grow large for $\Delta\rightarrow 0$. In
the integral \eqf{eq:s4int} they cancel in the sum with the 
$\Theta (s_4-\Delta) {\cal H}(s_4)$ part. 

It is thus advisable
to shift the logarithmic $\Delta$ terms to the, in this way
redefined, hard part in order to achieve a numerically
directly stable result independent of $\Delta$. 
For any numerical calculation of physically relevant hadronic 
cross sections, it is also useful to directly add the 
complete soft plus virtual piece to the hard part.
In both cases this can be achieved by rewriting the soft plus virtual
piece, expanded in powers of 
$\ln^k \Delta/m^2$ ($k=0,\,1,\,2)$, as follows \cite{cit:smith3}   
\begin{equation}
\label{eq:delshift}
\delta(s_4) \sum_{k=0}^2\alpha_k \ln^k \frac{\Delta}{m^2}
\rightarrow \Theta(s_4-\Delta) {\cal A}_k \alpha_k\left|_{s_4=0} \right.
\end{equation}
with coefficients $\alpha_k$ which are finite for $s_4=0$. 
Proper care is taken in \eqf{eq:delshift} concerning 
the different distributions 
$\delta (s_4)$ and $\Theta (s_4-\Delta)$ multiplying the soft and hard 
parts, respectively, see \eqf{eq:s4int}. As indicated in
\eqf{eq:delshift}, the
$\alpha_k$ have to be always evaluated using the ``elastic'' 
$2\to 2$ kinematics, i.e., $s_4=0$, even when added to the 
$2\to 3$ hard cross section. The coefficients ${\cal A}_k$ are given by
\begin{equation}
\label{eq:dela}
{\cal A}_0=\frac{1}{s_4^{\text{max}}-\Delta},\qquad
{\cal A}_1=\frac{\ln (s_4^{\text{max}}/m^2)}{s_4^{\text{max}}-\Delta}
-\frac{1}{s_4},\qquad
{\cal A}_2=\frac{\ln^2 (s_4^{\text{max}}/m^2)}{s_4^{\text{max}}-\Delta}
-\frac{2\ln (s_4/m^2)}{s_4}
\end{equation}
as can be easily verified by integrating the r.h.s.\ of \eqf{eq:delshift}
with $\int_{\Delta}^{s_4^{\text{max}}} ds_4$, which recovers the
$\ln^k \Delta/m^2$ terms. As a final note we mention that 
$G_\vep$ of course has to be expanded only 
to ${\cal O}(\vep)$ for the hard
part, since at worst we still find collinear $1/\vep$ poles there.




==> renorm.inc <==
\chapter{Renormalization\label{chap:renorm}}

\section{The QCD Lagrangian and its Renormalization\label{sec:lagr}}

The last chapter has shown that we encounter singularities when we
calculate higher order corrections using the Feynman rules derived
from the bare QCD Lagrangian. The infrared singularities cancel in the 
sum with the real contributions which will be introduced in the next
chapter. This is guaranteed by the Bloch-Nordsieck and 
Kinoshita-Lee-Nauenberg theorems
\cite{cit:rvsc1,*cit:rvsc2,*cit:rvsc3,*cit:rvsc4}, respectively.
The real contributions also have a new type of
singularities called collinear or mass singularities, which will be
dealt with by the mass factorization procedure of \chf{chap:mfak}.
Basically this amounts to a redefinition of the parton densities of
the hadrons (and photons). 
This leaves us with the ultraviolet divergencies. We will see in this 
chapter how a redefinition of the fields and parameters of the bare
Lagrangian can be used to eliminate the UV singularities. We note that
details about our particular scheme for the renormalization of QCD, which 
uses the $\msb$ scheme for light quarks and an
on-shell scheme with explicit decoupling for the heavy quarks, 
cannot easily be found in the literature. In the corresponding 
unpolarized calculations, which also use this scheme, an effective procedure
using only mass and strong coupling renormalization is used, see for
example Eqns.~(2.9)-(2.11) in
\cite{cit:smne}. However, no derivations of the formulae are
given, so we will supply them here. Furthermore, the only calculation
of the needed renormalization constants $Z_i$ known to us is
\cite{cit:qian}, which however does not provide much technical detail
on their derivation. Actually this reference was pointed out to us
only after we had already (re-)calculated the $Z_i$. 
Since the available information on this scheme seems to be scarce, we
will provide sufficient detail of our independent calculation. 

Let us start 
by writing down the bare QCD Lagrangian\footnote{The following
  derivation of the counterterm Feynman rules is standard and follows
  closely \cite{cit:muta}.}. It can be split into parts
%
\begin{equation}
\label{eq:barel}
\lag=\lag_G+\lag_{GF}+\lag_{FP}+\lag_F=\lag_0+\lag_I\mko
\end{equation}
where the parts are
%
\begin{align}
\label{eq:lg}
&\text{gauge: } & &\lag_G=-\frac{1}{4} F^a_{\mu\nu}
  F^{a\mu\nu}\quad \text{with}\quad F^a_{\mu\nu}=\partial_\mu 
  A_\nu^a-\partial_\nu A^a_\mu+g f^{abc} A_\mu^b A_\nu^c\mko\\
\label{eq:lgf}
&\text{gauge fixing: } & &\lag_{GF}=-\frac{1}{2\alpha}
  \left(\partial^\mu A_\mu^a\right)^2\quad \text{with}\quad
  \alpha=1\quad\text{in Feynman gauge}\mko\\
\label{eq:lfp}
&\text{Faddeev-Popov: } & &\lag_{FP}=\left(\partial^\mu
  \xi^{a*}\right) D_\mu^{ab} \xi^b \quad \text{with}\quad
  D_\mu^{ab}=\delta^{ab} \partial_\mu-g f^{abc} A_\mu^c\mko\\
\label{eq:lf}
&\text{fermion: } & &\lag_{F}=\overline{\Psi}_i \left(i
  \dirac{D}_{ij}-m \delta_{ij}\right) \Psi_j\quad
  \text{with}\quad D^\mu_{ij}=\delta_{ij} \partial^\mu-i g T^a_{ij}
  A^{a\mu}\mko
\end{align}
where $T^a$ and $f^{abc}$ are the generators and structure constants of
$SU(3)_{\text{color}}$, respectively, and the ``gluon'' color indices
can take the values $a,b,c,\ldots=1,\ldots,8$ and the ``quark'' ones
can have $i,j,\ldots=1,2,3$.  
See \apf{sec:colfac} for more
details about the $SU(N)$ groups. Also the $\xi^{a}$ and $\xi^{a*}$
ghost fields should be viewed as independent, i.e., one could write
$\xi^a=(\xi_1^a+i \xi_2^a)/\sqrt{2}$ with two independent real ghost fields
$\xi_1^a$ and $\xi_2^a$. Furthermore we have only written the fermion
field for one quark flavor in \eqf{eq:lf} for simplicity. Splitting
into a free part $\lag_0$ and an interaction part $\lag_I$ then gives
%
\begin{align}
\label{eq:l0}
\lag_0~=&-\frac{1}{4}\left(\partial_\mu A_\nu^a-\partial_\nu
  A_\mu^a\right)\left(\partial^\mu A^{a\nu}-\partial^\nu A^{a\mu}\right)
  -\frac{1}{2\alpha}\left(\partial^\mu A_\mu^a\right)^2
  +\left(\partial^\mu\xi^{a*}\right)\left(\partial_\mu \xi^a
  \right)\notag\\
  {}&+\overline{\Psi}_i (i\dirac{\partial}-m)\Psi_i\mko\\
\label{eq:li}
\lag_I~=&-\frac{g}{2} f^{abc}\left(\partial_\mu A_\nu^a-\partial_\nu
  A_\mu^a\right) A^{b\mu} A^{c\nu}-\frac{g^2}{4} f^{abe} f^{cde}
  A_\mu^a A_\nu^b A^{c\mu} A^{d\nu}-g f^{abc} \left(\partial^\mu
  \xi^{a*}\right) \xi^b A_\mu^c\notag\\
  {}&+g \overline{\Psi}_i T^a_{ij}\gamma^\mu \Psi_j A_\mu^a\mpu
\end{align}

Now the bare Lagrangian \eqf{eq:barel}
will be renormalized by introducing renormalization constants $Z_i$
%
\begin{align}
\label{eq:refi}
&\text{fields} & &A_\mu^a=\sqrt{Z_3} A_{r\mu}^a\mko & 
  &\xi^{a(*)}=\sqrt{Z_{3h}}\xi_r^{a(*)}\mko &
  &\Psi=\sqrt{Z_2} \Psi_r\mko\\
\label{eq:repa}
&\text{parameters} & &g=Z_g g_r\mko & &\alpha=Z_3 \alpha_r\mko &
  &m=Z_m m_r\mpu
\end{align}
Note that the gauge fixing parameter $\alpha$ is renormalized with the 
same constant as the gluon field. The reason can be seen by examining 
the Lorentz structure of the gluon propagator 
$g^{\mu\nu}-(1-\alpha) k^\mu k^\nu/k^2$. A Slavnov-Taylor identity 
$i k^\mu k^\nu \tilde{D}^{ab}_{\mu\nu}(k)/\alpha=\delta^{ab}$
for the full gluon propagator
$\tilde{D}^{ab}_{\mu\nu}$ can be 
derived, see \cite{cit:slav1,cit:slav2,cit:slav3} and \apf{sec:ward}.
It implies for the gluon self-energy
$\Pi^{ab}_{\mu\nu}(k)$ that
$k^\mu k^\nu \Pi^{ab}_{\mu\nu}(k)=0$, since 
$\tilde{D}^{ab}_{\mu\nu}=D^{ab}_{0\mu\nu}+D^{ac}_{0\mu\rho}\Pi^{cd\rho\sigma}D^{db}_{0\sigma\nu}+\ldots$
with the free gluon propagator 
$D^{ab}_{0\mu\nu}=-i\delta_{ab}[g_{\mu\nu}-(1-\alpha)k_\mu k_\nu/k^2]/k^2$.
Thus
$\Pi^{ab}_{\mu\nu}(k)=\delta^{ab} (k_\mu k_\nu-k^2 g_{\mu\nu})\Pi(k^2)$ and we 
see that only the {\em transversal} part of the gluon propagator will
receive higher order corrections. Then only {\em one} multiplicative 
renormalization
constant $Z_3$ is enough for the full gluon propagator, and
from the Lorentz structure of the propagator
one gets $\alpha\stackrel{!}{=}Z_3\alpha_r$.
 
Now we can insert \eqf{eq:refi} and \eqf{eq:repa} into \eqf{eq:barel}
and obtain a renormalized Lagrangian
\begin{equation}
\label{eq:renl}
\lag_r=\lag_{r0}+\lag_{rI}+\lag_C\mpu
\end{equation}
The first two terms are simply obtained from the
free \eqf{eq:l0} and interaction \eqf{eq:li} parts 
of the bare Lagrangian by adding a
subscript ``r'' to every field and parameter, i.e., writing down the bare
Lagrangian structure with renormalized quantities. Obviously then
$\lag_C$ collects the $Z_i$ terms and we find
\begin{multline}
\label{eq:coul}
\lag_C=\frac{1}{2}(Z_3-1)\delta^{ab}A_{r\mu}^a\left(g^{\mu\nu}\Box-\partial^\mu
  \partial^\nu\right)A_{r\nu}^b
  -(Z_{3h}-1)\delta^{ab}\xi_r^{a*}\Box\xi_r^b\\
  +(Z_2-1)\delta_{ij}\overline{\Psi}_{ri}(i\dirac{\partial})\Psi_{rj}
  +(Z_2 Z_m-1)\delta_{ij}\overline{\Psi}_{ri}(-m_r)\Psi_{rj}\\
  -(Z_1-1)\frac{g_r}{2} f^{abc}\left(\partial_\mu A_{r\nu}^a
    -\partial_\nu A_{r\mu}^a\right) A_r^{b\mu} A_r^{c\nu}
  -(Z_4-1)\frac{g_r^2}{4} f^{abe} f^{cde}A_{r\mu}^a 
    A_{r\nu}^b A_r^{c\mu} A_r^{d\nu}\\
  -(Z_{1h}-1)g_r f^{abc} \left(\partial^\mu
    \xi_r^{a*}\right) \xi_r^b A_{r\mu}^c
  +(Z_{1f}-1)g_r \overline{\Psi}_{ri} T^a_{ij}\gamma^\mu
    \Psi_{rj} A_{r\mu}^a\mko
\end{multline}
with
\begin{equation}
\label{eq:zdefs}
Z_1\equiv Z_g Z_3^{\frac{3}{2}}\mko\quad Z_{1h}\equiv Z_g Z_{3h} \sqrt{Z_3}\mko\quad
Z_{1f}\equiv Z_g  Z_2 \sqrt{Z_3}\mko\quad Z_4\equiv Z_g^2 Z_3^2\mko
\end{equation}
and the first two terms of \eqf{eq:coul} are rewritten using the fact
that a total divergence does not change the equations of motion.

\begin{table}[p]
\begin{center}
\begin{tabular}{|clc|}
\hline
\begin{picture}(80,35)
  \SetWidth{0.8}
  \Gluon(10,7)(35,7){3}{3}
  \Gluon(45,7)(70,7){3}{3}
  \CArc(40,7)(5,0,360)
  \ArrowLine(30,17)(50,17)
  \Line(36.46,3.46)(43.54,10.54)
  \Line(36.46,10.54)(43.54,3.46)
  \Text(8,2)[r]{$\mu$}
  \Text(8,15)[r]{$a$}
  \Text(73,2)[l]{$\nu$}
  \Text(73,15)[l]{$b$}
  \Text(40,22)[b]{$k$}
\end{picture}
  &\multicolumn{2}{l|}{
  \raisebox{2ex}[-2ex]{$i (Z_3-1) \delta^{ab} (k^\mu k^\nu-k^2 g^{\mu\nu})$}
  }\hli
\begin{picture}(80,30)
  \SetWidth{0.8}
  \DashArrowLine(10,7)(35,7){4}
  \DashArrowLine(45,7)(70,7){4}
  \CArc(40,7)(5,0,360)
  \Line(36.46,3.46)(43.54,10.54)
  \Line(36.46,10.54)(43.54,3.46)
  \Text(8,7)[r]{$a$}
  \Text(73,7)[l]{$b$}
  \Text(40,17)[b]{$k$}
\end{picture}
  &\multicolumn{2}{l|}{
  \raisebox{1.8ex}[-1.8ex]{$i (Z_{3h}-1) \delta^{ab} k^2$}
  }\hli
\begin{picture}(80,30)
  \SetWidth{0.8}
  \ArrowLine(10,7)(35,7)
  \ArrowLine(45,7)(70,7)
  \CArc(40,7)(5,0,360)
  \Line(36.46,3.46)(43.54,10.54)
  \Line(36.46,10.54)(43.54,3.46)
  \Text(8,7)[r]{$i$}
  \Text(73,7)[l]{$j$}
  \Text(40,17)[b]{$p$}
\end{picture}
  &\multicolumn{2}{l|}{
  \raisebox{1.8ex}[-1.8ex]{$i \delta_{ij} [(Z_2-1)\dirac[.5pt]{p}-(Z_2 Z_m-1) m_r]$}
  }\hli
\begin{picture}(80,70)
  \SetWidth{0.8}
  \Gluon(10,5)(35.67,19.82){3}{3}
  \ArrowLine(15,15.89)(30.67,24.94)
  \Gluon(44.33,19.82)(70,5){3}{3}
  \ArrowLine(65,15.89)(49.33,24.94)
  \Gluon(40,56.96)(40,27.32){3}{3}
  \ArrowLine(47,51.96)(47,32.32)
  \CArc(40,22.32)(5,0,360)
  \Line(36.46,18.78)(43.54,25.86)
  \Line(36.46,25.86)(43.54,18.78)
  \Text(8,2)[r]{$\mu$}
  \Text(8,15)[r]{$a$}
  \Text(73,2)[l]{$\nu$}
  \Text(73,15)[l]{$b$}
  \Text(45,61)[l]{$\rho$}
  \Text(38,61)[r]{$c$}
  \Text(20,24)[b]{$k_1$}
  \Text(60,23)[b]{$k_2$}
  \Text(49,44)[l]{$k_3$}
\end{picture}
  &\multicolumn{2}{l|}{
  \raisebox{5ex}[-5ex]{$-(Z_1-1)g_rf^{abc}[g^{\mu\nu}(k_1-k_2)^\rho+g^{\nu\rho}(k_2-k_3)^\mu+g^{\rho\mu}(k_3-k_1)^\nu]$}
  }\hli
\begin{picture}(80,82)
  \SetWidth{0.8}
  \Gluon(10,5)(36.46,31.46){3}{3}
  \Gluon(43.54,38.54)(70,65){3}{3}
  \Gluon(10,65)(36.46,38.54){3}{3}
  \Gluon(43.54,31.46)(70,5){3}{3}
  \CArc(40,35)(5,0,360)
  \Line(36.46,31.46)(43.54,38.54)
  \Line(36.46,38.54)(43.54,31.46)
  \Text(8,2)[r]{$\nu$}
  \Text(8,15)[r]{$b$}
  \Text(73,2)[l]{$\rho$}
  \Text(73,15)[l]{$c$}
  \Text(8,62)[r]{$\mu$}
  \Text(8,75)[r]{$a$}
  \Text(73,62)[l]{$\sigma$}
  \Text(73,75)[l]{$d$}
\end{picture}
  &\multicolumn{2}{l|}{\raisebox{5ex}[-5ex]{\begin{minipage}{7.8cm}
$-i(Z_4-1) g_r^2[f^{abe} f^{cde}(g^{\mu\rho}g^{\nu\sigma}-g^{\mu\sigma}g^{\nu\rho})$\\
\hspace*{1.9cm}${}+f^{ace}f^{bde}(g^{\mu\nu}g^{\rho\sigma}-g^{\mu\sigma}g^{\nu\rho})$\\
\hspace*{1.9cm}${}+f^{ade}f^{cbe}(g^{\mu\rho}g^{\nu\sigma}-g^{\mu\nu}g^{\rho\sigma})]$
  \end{minipage}}}\hli
\begin{picture}(80,74)
  \SetWidth{0.8}
  \DashArrowLine(35.67,19.82)(10,5){4}
  \Gluon(44.33,19.82)(70,5){3}{3}
  \DashArrowLine(40,56.96)(40,27.32){4}
  \CArc(40,22.32)(5,0,360)
  \Line(36.46,18.78)(43.54,25.86)
  \Line(36.46,25.86)(43.54,18.78)
  \Text(8,5)[r]{$a$}
  \Text(73,2)[l]{$\mu$}
  \Text(73,15)[l]{$b$}
  \Text(40,62)[b]{$c$}
  \Text(22,18)[b]{$k$}
\end{picture}
  &\multicolumn{1}{c}{\raisebox{5ex}[-5ex]
   {$\leftarrowtail\quad(Z_{1h}-1)g_r f^{abc} k^\mu\quad\rightarrowtail$}}&
\begin{picture}(80,74)
  \SetWidth{0.8}
  \DashArrowLine(10,5)(35.67,19.82){4}
  \Gluon(44.33,19.82)(70,5){3}{3}
  \DashArrowLine(40,27.32)(40,56.96){4}
  \CArc(40,22.32)(5,0,360)
  \Line(36.46,18.78)(43.54,25.86)
  \Line(36.46,25.86)(43.54,18.78)
  \Text(8,5)[r]{$c$}
  \Text(73,2)[l]{$\mu$}
  \Text(73,15)[l]{$b$}
  \Text(40,62)[b]{$a$}
  \Text(45,43)[l]{$k$}
\end{picture}
\hli
\begin{picture}(80,74)
  \SetWidth{0.8}
  \ArrowLine(35.67,19.82)(10,5)
  \Gluon(44.33,19.82)(70,5){3}{3}
  \ArrowLine(40,56.96)(40,27.32)
  \CArc(40,22.32)(5,0,360)
  \Line(36.46,18.78)(43.54,25.86)
  \Line(36.46,25.86)(43.54,18.78)
  \Text(8,5)[r]{$i$}
  \Text(73,2)[l]{$\mu$}
  \Text(73,15)[l]{$a$}
  \Text(40,61)[b]{$j$}
\end{picture}
  & \raisebox{5ex}[-5ex]{\begin{minipage}{7.8cm}
                  \begin{flushleft}
                   $\leftarrowtail\quad -i(Z_{1f}-1)g_r T^a_{ij}\gamma^\mu$\\ 
                  \end{flushleft}
                  \begin{flushright}
                   $i(Z_2-1)e_q e \delta_{ij}\gamma^\mu\quad\rightarrowtail$\\
                  \end{flushright}
                 \end{minipage}}&
\begin{picture}(80,74)
  \SetWidth{0.8}
  \ArrowLine(35.67,19.82)(10,5)
  \Photon(44.33,19.82)(70,5){3}{3}
  \ArrowLine(40,56.96)(40,27.32)
  \CArc(40,22.32)(5,0,360)
  \Line(36.46,18.78)(43.54,25.86)
  \Line(36.46,25.86)(43.54,18.78)
  \Text(8,5)[r]{$i$}
  \Text(73,2)[l]{$\mu$}
  \Text(40,61)[b]{$j$}
\end{picture}
\hli
\end{tabular}
\end{center}
\mycap{tab:counter}
{Feynman Rules for the Renormalization Counterterms}
{The Feynman rules for the renormalization counterterms derived from
  $\lag_C$ in \eqf{eq:coul}. For convenience both directions of the
  ghost-gluon counterterm are shown. Also the photon-quark counterterm
  obtained similarly from the QED Lagrangian is included, where 
  $e_q$ is the fractional quark charge and we do not consider QED
  corrections: $\alpha=e^2/(4\pi)\simeq 1/137$.  
} 
\end{table}

For practical calculation one should now derive the Feynman rules from the
Lagrangian. This derivation is lengthy but straightforward and can be
found for example in \cite{cit:muta}, it will not be demonstrated
here. But it is important to note the following point: $\lag_{r0}$
and $\lag_{rI}$ are identical to $\lag_0$ and $\lag_I$,
respectively, in structure. The only difference is that every
quantity has been replaced by the corresponding renormalized quantity. 
So we can simply use the bare QCD Feynman rules for them and
set the coupling $g\rightarrow g_r$ and the mass $m\rightarrow m_r$
to the renormalized values! 
The new part of the renormalized Lagrangian $\lag_C$
of course leads to additional Feynman rules. Note that we have written 
them in the form of new ``interaction vertices'', which is possible since 
$\lag_C$ is suppressed by powers of $g^2$. We will return to this
point at the end of the next section.
The last four terms of $\lag_C$
are identical in structure to the terms in $\lag_I$, so we can simply
multiply the corresponding bare QCD vertex rules with the appropriate
$(Z_i-1)$ term. The first three terms are written in a form that
allows us to (heuristically) read off the corresponding ``vertex'' rules
by assuming the terms act on the $e^{-ik\cdot x}$ or $e^{-ip\cdot x}$
of a four-dimensional Fourier-transformation to momentum space,
dropping the fields\footnote{The two gluon fields contribute a
  factor 2 for exchanging identical bosons.} 
and multiplying by a factor $i$. The set of new
vertex rules we have found in this way are commonly called 
{\em counterterms} and we collect them in \taf{tab:counter}. Note that 
we have included a photon-quark counterterm, which is obtained in a
completely similar manner as the gluon-quark counterterm from the QED
Lagrangian\footnote{But only QCD corrections are considered.}.
To avoid confusion with the QCD $Z_{1f}$, we have used the Ward
identity $Z_{1f}^{\text{QED}}=Z_2$ \cite{cit:ward1,*cit:ward2} for 
writing down the rule.
 
It is far from trivial to prove that the renormalizations introduced
in \eqf{eq:refi} and \eqf{eq:repa} are sufficient in all orders to
remove the UV singularities. For a thorough discussion one should turn 
to the appropriate literature, for example to \cite{cit:collins}.
On the other hand for a one-loop calculation such as ours this is
easy to see. Basically for every type of diverging loop
we will also have one particular counterterm contribution, so that we can adjust
the $Z_i$ to cancel the singularities. This will become clear in the
next section, where the $Z_i$ will be worked out. One important point
remains: We see from \eqf{eq:zdefs} that
\begin{equation}
\label{eq:slav}
Z_g\sqrt{Z_3}=\frac{Z_1}{Z_3}=\frac{Z_{1h}}{Z_{3h}}=\frac{Z_{1f}}{Z_2}
=\frac{Z_4}{Z_1}\mpu
\end{equation}
This is the Slavnov-Taylor identity
\cite{cit:slav1,cit:slav2,cit:slav3} for the renormalization
constants. It appears to result trivially 
from our renormalization procedure, but this is only the case because we
have {\em assumed} the universality of the renormalized coupling $g_r$ 
and hence that there is only one $Z_g$: $g=Z_g g_r$. In principle we could
determine each of the $Z_i$ in \taf{tab:counter} separately by
calculating the corresponding loop diagram(s) and canceling their
divergencies. Then we could chose to regularize and subtract
in such a way that \eqf{eq:slav} is violated. As one may
intuitively guess from the involvement of the gauge coupling, this
would amount to breaking the local gauge symmetry\footnote{More
  precisely, due to the
  terms $\lag_{GF}$ and $\lag_{FP}$, the Lagrangian is
  Becchi-Rouet-Stora (BRS) symmetric
  \cite{cit:brs}, see also \apf{sec:ward}. So it is BRS symmetry
  that would be violated.} of the renormalized 
Lagrangian. A detailed discussion of these points is beyond the scope
of this work and can be found for example in
\cite{cit:collins}. 

Important for our practical calculation is that we 
should chose a regularization procedure and a renormalization scheme
which respects \eqf{eq:slav} and thus local gauge
symmetry. Our choice of using dimensional regularization and the
(modified) $\overline{\text{MS}}$ renormalization scheme fulfills this
condition. By comparing \taf{tab:counter} with \eqf{eq:slav}, we
realize that then we only need to calculate the 2PF $Z_i$ 
and {\em one} 3PF $Z_j$ of our choice. Each 3PF $Z_j$ is related to
a corresponding 2PF $Z_i$ in exactly the same way as the gluon 4PF
$Z_4$ is to the gluon 3PF $Z_1$. 
In the following section the renormalization constants
$Z_{3h}$, $Z_{1h}$, $Z_3$, $Z_2$, and $Z_m$ will be calculated at 
one-loop. The
remaining $Z_{1}$, $Z_4$ and $Z_{1f}$ are then obtained by using
\eqf{eq:slav}. 
In this way local gauge symmetry allows us to obtain
results that would require quite complicated calculations for free!

\section{Renormalization Constants and Scheme Choice\label{sec:rcsc}}

Our scheme choice will be the following \cite{cit:nashad,cit:naspho,cit:smne}: we wish to have
$n_{lf}$ {\em light} flavors active in the running of $\alpha_s$ and
in the parton evolution in addition to one produced heavy flavor, i.e.,
the total number of flavors is $n_f=n_{lf}+1$. To this end we renormalize
the light flavors using the standard $\msb$ prescription. The heavy
(anti)quark is however renormalized on-shell and furthermore we
remove the heavy quark loop contribution to the gluon
self-energy, see the calculation of $Z_3$ below, which explicitly
decouples the heavy (anti)quark at low energies. This modified $\msb$
fixed flavor scheme, which singles out the heavy (anti)quark according to its
pole mass scale $m$, will be called $\msbm$ henceforth. We will use
the Feynman gauge\footnote{This implies that the {\em renormalized}
gauge parameter $\alpha_r=1$.} and $n=4+\vep$ in all our
calculations. 
This is a variant of the Collins, Wilczek and Zee scheme
\cite{cit:cwz,cit:qian}, whose factorization properties have been
worked out explicitly in \cite{cit:colfak}.

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(358,102)
\put(0,26){
  \begin{picture}(110,60)
    \SetWidth{0.8}
    \DashArrowLine(10,20)(35,20){4}
    \DashArrowLine(35,20)(75,20){4}
    \DashArrowLine(75,20)(100,20){4}
    \GlueArc(55,20)(20,0,180){3}{8}
    \ArrowArc(55,20)(27,70,110)
    \Text(8,20)[r]{$a$}
    \Text(55,25)[b]{$c$}
    \Text(103,20)[l]{$b$}
%    \Text(55,17)[t]{$k+q$}
    \Text(22.5,17)[t]{$k$}
%    \Text(87.5,17)[t]{$k$}
    \Text(47,53)[]{$q$}
    \Text(64,54)[]{$d$}
  \end{picture}
}
\put(130,10){
  \begin{picture}(104,92)
    \SetWidth{0.8}
    \DashArrowLine(52,82)(52,58){4}
    \DashArrowLine(52,58)(52,34){4}
    \DashArrowLine(52,34)(31.21,22){4}
    \DashArrowLine(31.21,22)(10.43,10){4}
    \Gluon(54,34)(93.57,10){3}{5}
    \GlueArc(54,34)(24,92,208){3}{5}
    \ArrowArcn(54,34)(31,170,130)
    \Text(8,8)[r]{$a$}
    \Text(99.57,4)[l]{$b$}
    \Text(99.57,13)[l]{$\mu$}
    \Text(52,87)[b]{$c$}
    \Text(56,74)[l]{$\tilde{k}$}
    \Text(56,48)[l]{$e$}
    \Text(42,25)[t]{$f$}
    \Text(22,13)[t]{$k$}
    \Text(27,60)[lb]{$q$}
    \Text(16,40)[lb]{$d$}
  \end{picture}
}
\put(254,10){
  \begin{picture}(104,92)
    \SetWidth{0.8}
    \DashArrowLine(52,82)(52,58){4}
    \Gluon(52,58)(52,34){3}{3}
    \Gluon(31.21,22)(52,34){3}{3}
    \DashArrowLine(31.21,22)(10.43,10){4}
    \Gluon(54,34)(93.57,10){3}{5}
    \DashArrowArc(54,34)(24,92,208){4}
    \Text(8,8)[r]{$a$}
    \Text(99.57,4)[l]{$b$}
    \Text(99.57,13)[l]{$\mu$}
    \Text(52,87)[b]{$c$}
    \Text(56,74)[l]{$\tilde{k}$}
    \Text(58,48)[l]{$e$}
    \Text(43,24)[t]{$f$}
    \Text(22,13)[t]{$k$}
    \Text(27,57)[lb]{$-q$}
    \Text(22,33)[lb]{$d$}
  \end{picture}
}
\Text(60,0)[t]{\bf (a)}
\Text(249,0)[t]{\bf (b)}
\end{picture}
\end{center}
\mycap{fig:gse}{Ghost Self-Energy and Vertex Loops}{The loop
  contributions needed for the calculation of (a) $Z_{3h}$ (ghost
  self-energy) and (b) $Z_{1h}$ (ghost vertex).}
\end{figure}

It is convenient to fix the gauge sector first. The ghost graphs are
particularly simple and so 
we begin by calculating $Z_{3h}$ and $Z_{1h}$, which are needed to
cancel the divergent expressions of the loop
graphs displayed in \fif{fig:gse}. The ghost self-energy loop
has a color factor $f^{acd}f^{cbd}=-C_A \delta^{ab}$ and the ghost
vertex loop contributions both have a color factor
$f^{adf}f^{feb}f^{edc}=\frac{C_A}{2} f^{abc}$. Thus as expected the color
structure corresponds to a color-factor times $\delta^{ab}$ and
$f^{abc}$, respectively. We start by writing down the
self-energy, equating\footnote{The convention of having a factor $-i$
  comes from considering this correction as a term in a geometric sum, 
  see the discussion at \eqf{eq:geo} below.} 
$-i\tilde{\Pi}$ to the (truncated) loop diagram:
\begin{align}
\label{eq:ghse}
\tilde{\Pi}(k^2)&=-i C_A \delta^{ab} g_r^2 \mu^{-\vep}\int
\frac{d^nq}{(2\pi)^n} \frac{k^2+k\cdot q}{q^2 (k+q)^2}\notag\\
&=C_A \delta^{ab} g_r^2 k^2 \left(-\frac{2}{\vep}\right)
\frac{\Gamma\left(1-\frac{\vep}{2}\right)}
{\left(16 \pi^2\right)^{1+\frac{\vep}{4}}}
\left(-\frac{k^2}{\mu^2}\right)^\frac{\vep}{2}
\int_0^1 dx\, x^\frac{\vep}{2}(1-x)^{1+\frac{\vep}{2}}\notag\\
&=-C_A \delta^{ab} \frac{g_r^2}{32\pi^2} k^2 \left[\hep-2+\ln
\left(-\frac{k^2}{\mu^2}\right)\right]\mpu
\end{align} 
Here and in the following we have made frequent use of standard 
Feynman integral relations for ``simple'' cases. One can find them for 
example in Appendix A of \cite{cit:pokorski} and Appendix C of
\cite{cit:tarrach}. We have
defined the typical pole related terms
\begin{equation}
\label{eq:ehat}
\hep=\frac{2}{\vep}+\gamma_E-\ln(4\pi)
\qquad\text{and}\qquad
\hepm=\hep-\ln\frac{\mu^2}{m_r^2}\mko
\end{equation}
where $\hepm$ will occur later on. It is just this $\hep$
combination of pole and finite terms which is subtracted in
$\msb$. The counterterm comes with a factor $i$, see \taf{tab:counter},
and so we set
\begin{equation}
\label{eq:z3h}
Z_{3h}-1=-C_A  \frac{g_r^2}{32\pi^2} \hep\mpu
\end{equation}

Next we add both ghost vertex contributions
\begin{align}
\label{eq:ghvtx}
\tilde{\Gamma}^\mu(k)&=i \frac{C_A}{2} f^{abc} g_r^3 \mu^{-\vep}
\int\frac{d^nq}{(2\pi)^n}\frac{(b)-(c)}
{q^2(\tilde{k}+q)^2(k+q)^2}\notag\\
&\quad\text{with}\quad \begin{array}{rcl}
(b)&=&\left[k\cdot(\tilde{k}+q)(k+q)^\mu\right]\\
(c)&=&\left[q^\mu(k^2-2k\cdot\tilde{k}+k\cdot q)+k^\mu
(-q^2-k\cdot q+\tilde{k}\cdot q)+\tilde{k}^\mu k\cdot q\right]
\end{array}\notag\\
&\overset{\tilde{k}^\mu=0}{\curvearrowright}
i \frac{C_A}{2} f^{abc} g_r^3 \mu^{-\vep}
\int\frac{d^nq}{(2\pi)^n}\frac{\left[k\cdot q(k+q)^\mu\right]
-\left[\left(q^\mu k-k^\mu q\right)\cdot(k+q)\right]}
{q^4(k+q)^2}\notag\\
&=C_A f^{abc} g_r^3 k^\mu \left(-\frac{2}{\vep}\right)
\frac{\Gamma\left(1-\frac{\vep}{2}\right)}
{\left(16 \pi^2\right)^{1+\frac{\vep}{4}}}
\left(-\frac{k^2}{\mu^2}\right)^\frac{\vep}{2}
\int_0^1 dx\, x^{1+\frac{\vep}{2}} (1-x)^\frac{\vep}{2}\notag\\
&=-C_A g_r f^{abc} k^\mu \frac{g_r^2}{32\pi^2} \left[\hep-2+\ln
\left(-\frac{k^2}{\mu^2}\right)\right]\mko
\end{align}
where we have used the non-trivial fact that $\tilde{k}^\mu$ can be
set zero without influencing the singularity structure
\cite{cit:tarrach}, to shorten our presentation. We can immediately
read off the $\msb$ renormalization constant
\begin{equation}
\label{eq:z1h}
Z_{1h}-1=C_A \frac{g_r^2}{32\pi^2} \hep\mpu
\end{equation}
Thus we can determine to ${\cal O}(g_r^2)$ 
\begin{equation}
\label{eq:zbruch}
Z_g\sqrt{Z_3}=\frac{Z_{1h}}{Z_{3h}}
=1+C_A \frac{g_r^2}{16\pi^2} \hep\mko
\end{equation}
which confirms the na\"{\i}ve expectation that pure gauge loops get a
``non-abelian'' $C_A$ contribution only.

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(445,70)
\put(0,10){
  \begin{picture}(100,60)
    \SetWidth{0.8}
    \Gluon(10,30)(33,30){3}{2}
    \Gluon(67,30)(90,30){3}{2}
    \GlueArc(50,30)(17,0,180){3}{7}
    \GlueArc(50,30)(17,180,360){3}{7}
    \ArrowArc(50,30)(24,70,110)
    \ArrowArc(50,30)(24,250,290)
    \ArrowLine(13,24)(27,24)
    \Text(8,33)[rb]{$a$}
    \Text(8,27)[rt]{$\mu$}
    \Text(93,33)[lb]{$b$}
    \Text(93,27)[lt]{$\nu$}
    \Text(50,42)[t]{$c$}
    \Text(50,19)[b]{$d$}
    \Text(21.5,21)[t]{$k$}
    \Text(50,59)[b]{$q$}
  \end{picture}
}
\put(115,10){
  \begin{picture}(100,60)
    \SetWidth{0.8}
    \Gluon(10,30)(33,30){3}{2}
    \Gluon(67,30)(90,30){3}{2}
    \DashArrowArc(50,30)(17,0,180){4}
    \DashArrowArc(50,30)(17,180,360){4}
    \ArrowLine(13,24)(27,24)
    \Text(8,33)[rb]{$a$}
    \Text(8,27)[rt]{$\mu$}
    \Text(93,33)[lb]{$b$}
    \Text(93,27)[lt]{$\nu$}
    \Text(50,43)[t]{$c$}
    \Text(50,18)[b]{$d$}
    \Text(21.5,21)[t]{$k$}
    \Text(50,55)[b]{$q$}
  \end{picture}
}
\put(230,10){
  \begin{picture}(100,60)
    \SetWidth{0.8}
    \Gluon(49,16)(10,10){3}{4}
    \Line(49,16)(50,20)
    \Gluon(90,10)(51,16){3}{4}
    \Line(51,16)(50,20)
    \GlueArc(50,33)(13,270,630){3}{11}
    \ArrowArc(50,33)(20,70,110)
    \ArrowLine(13,18)(26,20)
    \Text(8,13)[rb]{$a$}
    \Text(8,7)[rt]{$\mu$}
    \Text(93,13)[lb]{$b$}
    \Text(93,7)[lt]{$\nu$}
    \Text(50,42)[t]{$c$}
    \Text(19.5,31)[t]{$k$}
    \Text(50,58)[b]{$q$}
  \end{picture}
}
\put(345,10){
  \begin{picture}(100,60)
    \SetWidth{0.8}
    \Gluon(10,15)(33,15){3}{2}
    \Gluon(67,15)(90,15){3}{2}
    \SetWidth{1.5}
    \ArrowArc(50,15)(17,0,180)
    \ArrowArc(50,15)(17,180,360)
    \SetWidth{0.8}
    \ArrowLine(13,9)(27,9)
    \Text(8,18)[rb]{$a$}
    \Text(8,12)[rt]{$\mu$}
    \Text(93,18)[lb]{$b$}
    \Text(93,12)[lt]{$\nu$}
    \Text(21.5,6)[t]{$k$}
    \Text(50,29)[t]{$q$}
    \Gluon(25,50)(40,50){2}{2}
    \Gluon(60,50)(75,50){2}{2}
    \ArrowArc(50,50)(10,0,180)
    \ArrowArc(50,50)(10,180,360)
  \end{picture}
}
\Text(55,0)[t]{\bf (a)}
\Text(170,0)[t]{\bf (b)}
\Text(285,0)[t]{\bf (c)}
\Text(400,0)[t]{\bf (d)}
\end{picture}
\end{center}
\mycap{fig:glse}{Gluon Self-Energy Loops}{The loop
  contributions needed for the calculation of $Z_3$: (a)+(b)
  gauge loops, (c) vanishing gluon tadpole, and (d) massless and
  massive quark loop.}
\end{figure}

The obvious next step is to calculate $Z_3$. The needed loop diagrams
are shown in \fif{fig:glse} and we equate $-i\Pi^{\mu\nu}$ to them. 
It is not difficult to calculate these
contributions directly, however for brevity we here use the fact,
mentioned already 
in the last section, that we know their Lorentz structure due 
to the Slavnov Taylor identity \eqf{eq:slt2}:
%
\begin{equation}
\label{eq:pisim}
\Pi^{ab}_{\mu\nu}(k)=
\delta^{ab}\left(k_\mu k_\nu-k^2 g_{\mu\nu}\right)\Pi(k^2)
\quad\curvearrowright\quad\delta^{ab}\Pi(k^2)
=-\frac{1}{(3+\vep)k^2}g^{\mu\nu}\Pi^{ab}_{\mu\nu}\mpu
\end{equation}
Thus we will only calculate the $\Pi(k^2)$. Next we see immediately
that the tadpole contribution \fif{fig:glse}~(c) vanishes, since it leads
to an integral of the type \eqf{eq:baseint}. We must treat the gluon
and ghost loops together, since only their sum will conform to
\eqf{eq:pisim}. Their color factor is of course 
the same as for the ghost self-energy. Note that we have to multiply
the loops with two identical particles by $1/2!$ and $-1$ due to 
the boson and fermion statistics, respectively. After the
Lorentz contraction and dropping terms of the type \eqf{eq:baseint},
we obtain the simple integral
\begin{align}
\label{eq:glghpi}
\Pi(k^2)&\stackrel{(a)+(b)}{=}i C_A  
\frac{g_r^2 \mu^{-\vep}}{(3+\vep)k^2}
\int\frac{d^nq}{(2\pi)^n}
\frac{(8+3\vep)k\cdot q-k^2}
{q^2 (q+k)^2}\notag\\
&=C_A  \frac{g_r^2}{3+\vep}\left(-\frac{2}{\vep}\right)
\frac{\Gamma\left(1-\frac{\vep}{2}\right)}
{\left(16 \pi^2\right)^{1+\frac{\vep}{4}}}
\left(-\frac{k^2}{\mu^2}\right)^\frac{\vep}{2}
\int_0^1 dx\, [(8+3\vep)x+1]x^\frac{\vep}{2}(1-x)^\frac{\vep}{2}\notag\\
&=-C_A  \frac{g_r^2}{16 \pi^2} \frac{5}{3}\left[
\hep+\ln\left(-\frac{k^2}{\mu^2}\right)-\frac{31}{15}\right]
\mpu
\end{align}

The quark loop contribution \fif{fig:glse}~(d) has to be calculated both
for massive and massless quarks. For one quark flavor we have
\begin{align}
\label{eq:qupi}
\Pi(k^2)&\stackrel{(d)}= i C_A  
\frac{g_r^2 \mu^{-\vep}}{2(3+\vep)k^2}
\int\frac{d^nq}{(2\pi)^n}
\frac{\trace{\gamma^\mu(\dirac{q}+m_r)\gamma_\mu(\dirac{q}+\dirac{k}+m_r)}}
{(q^2-m_r^2)[(q+k)^2-m_r^2]}\notag\\
&= \frac{g_r^2}{4 \pi^2}\mu^{-\vep}\left\{\frac{1}{6}\,\hep+\int_0^1
  dx\, x (1-x) \ln\left[-k^2 x(1-x)+m_r^2\right]\right\}\notag\\
&= \frac{g_r^2}{4 \pi^2}\frac{1}{6}\left\{
\begin{array}{lll}\hep+\ln\left(-\frac{k^2}{\mu^2}\right)-\frac{5}{3}
&\quad\text{for}~&m_r=0\\
\hepm-\frac{5}{3}-\frac{4 m_r^2}{k^2}-\left(1+2
  \frac{m_r^2}{k^2}\right)b_k\ln(-\vka_k)&\quad\text{for}~&m_r\neq 0
\end{array}\right.\mko
\end{align}
with $b_k=\sqrt{1-4m_r^2/k^2}$ and
$\vka_k=(1-b_k)/(1+b_k)$. Here we see the basic problem of a pure
$\msb$ treatment when quark masses come into play. The gauge
\eqf{eq:glghpi} and massless quark parts have a
$\ln(-k^2/\mu^2)$ term, whereas the heavy quark part has a
$\ln(\mu^2/m_r^2)$ term from the $\hepm$. But for low energies 
$k^2\ll m_r^2$, this means that no matter what the arbitrary mass scale $\mu$
is, we will keep at least one large logarithm 
after subtracting only the poles. So here we deviate from the pure
$\msb$ treatment and do not ignore the (finite) logarithm depending on 
the heavy quark mass.

Then the total sum of
\eqf{eq:glghpi}, of $n_{lf}$ light flavors, and of one heavy flavor is
\begin{equation}
\label{eq:pisum}
\begin{split}
\Pi(k^2)&= \frac{g_r^2}{16 \pi^2} \left[-\frac{5}{3} C_A \hep
+n_{lf} \frac{2}{3} \hep+\frac{2}{3} \hepm+\ldots\right]\\
&= \frac{g_r^2}{16 \pi^2} \left[(2
  C_A-\beta_0)\hep+\frac{2}{3} \hepm+\ldots\right]\\
&= \frac{g_r^2}{16 \pi^2} \left[(2
  C_A-\beta_0^f)\hep-\frac{2}{3} \ln\left(\frac{\mu^2}{m_r^2}\right)+\ldots\right]\mko
\end{split}
\end{equation}
with $\beta_0=(11 C_A-2 n_{lf})/3$ and
$\beta_0^f=(11C_A-2n_f)/3$ and the dots stand for the remaining finite 
terms. It becomes obvious from the last line in
\eqf{eq:pisum} that our choice
\begin{equation}
\label{eq:z3}
Z_3-1=\frac{g_r^2}{16 \pi^2} \left[(2
  C_A-\beta_0)\hep+\frac{2}{3} \hepm\right]
=\frac{g_r^2}{16 \pi^2} \left[(2
  C_A-\beta_0^f)\hep-\frac{2}{3} \ln\left(\frac{\mu^2}{m_r^2}\right)\right]
\end{equation}
does not only subtract the usual $\msb$ term $(2C_A-\beta_0^f)\hep$,
but in addition the $\ln(\mu^2/m_r^2)$ term. Note that if we had calculated
\eqf{eq:qupi} with $m_r^2=k^2=0$, it would have given zero\footnote{The
  expansion to the logarithmic integral is not valid then, the
  integral is of the same type as \eqf{eq:baseint}.}. But with $k^2=0$ and 
$m_r^2\neq 0$ the integral gives 
$-\frac{g_r^2}{4\pi^2}\frac{1}{6}\hepm$. This term is exactly 
eliminated by our subtraction, whereas the normal $\msb$ prescription
would leave the $\ln(\mu^2/m_r^2)$ term. Thus we see that in the limit 
of small energies $k^\mu\rightarrow 0$ flowing into the heavy quark
loop (and actually for all light-like 
momenta, as encountered in external partonic legs), 
the heavy quarks explicitly decouple with the prescription used here.  

From \eqf{eq:z3} and \eqf{eq:zbruch} we directly obtain
\begin{equation}
\label{eq:zg}
Z_g-1=\frac{g_r^2}{32\pi^2}\left[\beta_0 \hep-\frac{2}{3}\hepm\right]\mpu
\end{equation}
At this point a short digression concerning the renormalization
group equation (RGE) is helpful, in order to derive the effect of our
choice on the running coupling. First note that the action  
$\int d^nx \lag$ should be dimensionless, which means that the
dimension of the Lagrangian density $[\lag]=\text{mass}^n$. By
inspecting \eqf{eq:barel}, we can directly determine the dimensions
of the parameters and fields. In particular we find
$[g]=\text{mass}^{(4-n)/2}$ and similarly from \eqf{eq:renl}
$[g_r]=\text{mass}^{(4-n)/2}$. So let us define a mass scale for the
bare and renormalized coupling 
%
\begin{equation}
\label{eq:gmass}
g\equiv \tilde{g}(\mu_b) \mu_b^{-\frac{\vep}{2}}
\quad\text{and}\quad
g_r\equiv \tilde{g}_r(\mu) \mu^{-\frac{\vep}{2}}
\mpu
\end{equation}
Here $\tilde{g}$ and $\tilde{g}_r$ are {\em dimensionless} quantities. Also $g$ and $g_r$
do {\em not} depend on the scales $\mu_b$ and $\mu$. However, if we
take a look at our treatment of the loop integrals until now, e.g.,
the self-energy  \eqf{eq:qupi}, we see that we have treated $g_r$ as
being dimensionless and introduced an arbitrary
mass scale $\mu$ to keep the correct dimensionality of the occurring
integrals. It is obvious from \eqf{eq:gmass} that we should have more
precisely written
%
\begin{equation}
\label{eq:gident}
g_r\rightarrow \tilde{g}_r(\mu)
\quad\curvearrowright\quad
Z_g(g_r,\mu)\rightarrow Z_g[\tilde{g}_r(\mu),\mu]\mko
\end{equation}
in the results obtained so far. Note that $\tilde{g}_r$ depends explicitly 
on the scale $\mu$. 
Performing the replacements in $g=Z_g g_r$ and inserting
\eqf{eq:gmass} gives
%
\begin{equation}
\label{eq:ggr}
\tilde{g}_r(\mu)=\left(\frac{\mu_b}{\mu}\right)^{-\frac{\vep}{2}}
\frac{\tilde{g}(\mu_b)}{Z_g(\tilde{g}_r,\mu)}\mpu
\end{equation}
By simple differentiation we obtain
\begin{align}
\label{eq:beta}
\beta&\equiv\mu \frac{d\tilde{g}_r(\mu)}{d\mu}=\left(\frac{\vep}{2}
-\frac{\mu}{Z_g}\frac{dZ_g(\tilde{g}_r,\mu)}{d\mu}\right)\tilde{g}_r(\mu)\notag\\
&=\frac{\left(\frac{\vep}{2}
-\frac{\mu}{Z_g}\frac{\partial Z_g(\tilde{g}_r,\mu)}{\partial\mu}
-\frac{\mu}{Z_g}\frac{dm_r}{d\mu}
\frac{\partial Z_g(\tilde{g}_r,\mu)}{\partial m_r}\right)\tilde{g}_r(\mu)}
{1+\frac{\tilde{g}_r(\mu)}{Z_g(\tilde{g}_r,\mu)}
\frac{\partial Z_g(\tilde{g}_r,\mu)}{\partial \tilde{g}_r}}\notag\\
&=-\beta_0 \frac{\tilde{g}_r^3(\mu)}{16\pi^2}+{\cal O}(\tilde{g}_r^5,\vep)\mpu
\end{align}
In the last step we have used the fact that the $dm_r/d\mu$
term only contributes at ${\cal O}(g^5)$. Note that this result means that
in the running coupling only the $n_{lf}$ light flavors contribute
due to our choices for $Z_g$! 
The contribution of the heavy quark flavor cancels due to the
subtraction of the massive loop logarithm, i.e., because of the
explicit decoupling of the heavy quark at small energies. 
Without this subtraction, we would have found $\beta_0^f$ with $n_f=n_{lf}+1$
flavors instead.

With $\alps=\tilde{g}_r^2/(4\pi)$ we can immediately obtain from \eqf{eq:beta}
the RGE of the {\em running} coupling constant at LO
\begin{equation}
\label{eq:runc}
\frac{d\alps(\mu^2)}{d\ln(\mu^2)}=-\frac{\beta_0}{4\pi}
\alps^2(\mu^2)+{\cal O}(\alps^3)
\end{equation} 
The solution is easily obtained as
\begin{align}
\label{eq:alplo}
\alps(\mu_r^2)&=\frac{\alps(\mu_0^2)}{1+\alps(\mu_0^2)
\frac{\beta_0}{4\pi}\ln\frac{\mu_r^2}{\mu_0^2}}
=\frac{4\pi}{\beta_0
\ln\frac{\mu_r^2}{\Lambda_{\text{LO}}^2}}\mko\\
\label{eq:lamlo}
\Lambda_{\text{LO}}^2&\equiv\mu_0^2
\exp\left[-\frac{4\pi}{\beta_0\alps(\mu_0^2)}\right]\mpu
\end{align}
In \eqf{eq:alplo} we have integrated from a scale at which we renormalize the
coupling, $\mu_0^2$, to a large scale, $\mu_r^2$, at which we chose to
evaluate $\alps$, i.e., we use $\alps(\mu^2=\mu_r^2)$ 
in our final results. We
see here the property of {\em asymptotic freedom}, i.e., for
$\mu_r^2\rightarrow\infty$ (and fixed small $\mu_0^2$)
the coupling constant $\alps\rightarrow 0$, which of course is the reason 
why the expansion in $\alps$ we have been using is justified for a
large scale $\mu_r^2$! 
Due to $\mu=\mu_r$, we find in our cross sections logarithms $\ln(\mu_r/m)$
depending on a typical scale $m$ of the process. To prevent
these terms from becoming large, 
we must set $\mu_r$ approximately equal to this typical scale. So
we need a {\em large} scale $m$, provided in our cases by
the heavy quark mass.
In \eqf{eq:lamlo} we have
introduced the {\em QCD scale parameter} in LO
$\Lambda_{\text{LO}}$, which brings our result for the running
coupling in a convenient form. It is, apart from the
quark masses, the only free parameter of QCD and has to be determined
by experiment. Note that we require $\alps$ to be continuous
when changing the number of (light) flavors, which is still possible
at NLO. We will follow the usual 
prescription of doing so at the quark mass scales. This means  
$\Lambda_{\text{LO}}^2$ has to be adjusted at these thresholds
accordingly and we will have to quote the number of (light) flavors
when stating the value used for it. 
We see that the dimensionless coupling constant 
at the renormalization point $\alps(\mu_0^2)$ and
the renormalization point scale $\mu_0$ itself are hidden in
\eqf{eq:alplo} by the introduction of the mass scale
$\Lambda_{\text{LO}}^2$ in \eqf{eq:lamlo}. This is an example
of ``dimensional transmutation'' \cite{cit:ditr}. 
Thus only $\mu_r$ will appear in our results and so it, and not
$\mu_0$, is usually called the {\em renormalization scale}. 
As a final point we note that taking two loop corrections into account, 
we would find for \eqf{eq:beta} and \eqf{eq:runc}
\begin{align}
\label{eq:btl}
\beta\equiv\mu \frac{d\tilde{g}_r(\mu)}{d\mu}&=
-\beta_0 \frac{\tilde{g}_r^3(\mu)}{16\pi^2}
-\beta_1 \frac{\tilde{g}_r^5(\mu)}{(16\pi^2)^2}+
{\cal O}(\tilde{g}_r^7,\vep)\mpu\\
\label{eq:runnl}
\frac{d\alps(\mu^2)}{d\ln(\mu^2)}&=-\frac{\beta_0}{4\pi}
\alps^2(\mu^2)-\frac{\beta_1}{(4\pi)^2}\alpha_s^3(\mu^2)+{\cal O}(\alps^4)
\end{align}
Where we have the new coefficient\footnote{Subtracting the heavy 
quark loop contributions at
$k^2=0$ in $\msbm$ naturally leads to the well-known $\msb$ results,
but with $n_f\rightarrow n_{lf}=n_f-1$.} 
$\beta_1=102-\frac{38}{3} n_{lf}$ \cite{cit:be1,*cit:be2,*cit:be3}. 
Thus the two-loop correction to the running
coupling is of relative order $\tilde{g}^2\sim\alps$. If we now use the running
coupling in the LO part of our calculation, this two-loop 
correction to the coupling leads to a contribution of the same order
as the NLO part! Thus it should be used when we calculate in NLO. 
In practice we will follow the usual prescription of using
\eqf{eq:alplo} when calculating in LO, and the solution of
\eqf{eq:btl} when calculating in NLO\footnote{The error of using the
  two loop correction to $\alps$ with the NLO part is next-to-NLO (NNLO).}. 
To obtain a solution of \eqf{eq:runnl}, we must integrate
\begin{equation}
\label{eq:genlf}
\ln\frac{\mu_r^2}{\mu_0^2}
\stackrel{2~\text{loop}}{=}\int^{\alps(\mu_r^2)}_{\alps(\mu_0^2)}
\frac{d\alps}{-\frac{\beta_0}{4\pi}\alps^2-\frac{\beta_1}
{(4\pi)^2}\alpha_s^3}
\end{equation}
and obtain after again absorbing $\alps(\mu_0^2)$ for convenience
\begin{align}
%
\label{eq:nlol}
L&\equiv\ln\frac{\mu_r^2}{\Lambda_{\text{NLO}}^2}
=\frac{4\pi}{\beta_0\alps(\mu_r^2)}
-\frac{\beta_1\ln[\frac{4\pi}
{\beta_0\alps(\mu_r^2)}+\frac{\beta_1}{\beta_0^2}]}{\beta_0^2}\mko\\
\label{eq:lamnlo}
\Lambda_{\text{NLO}}^2&\equiv
\mu_0^2\exp\left[-\frac{4\pi}{\beta_0\alps(\mu_0^2)}\right]
\left(\frac{4\pi}
{\beta_0\alps(\mu_0^2)}+\frac{\beta_1}
{\beta_0^2}\right)^\frac{\beta_1}{\beta_0^2}\mpu
\end{align}
We can now 
solve \eqf{eq:nlol} numerically, given a value for 
$\Lambda_{\text{NLO}}$, for 
$\alps(\mu_r^2)$ at any
$\mu_r^2$. Alternatively an approximate solution of \eqf{eq:nlol}
can be obtained by iteration and expansion in $1/L$. The first
iteration at ${\cal O}(1/L^2)$ then yields
%
\begin{equation}
\label{eq:alpnlo}
\alps(\mu_r^2)=\frac{4\pi}{\beta_0
\ln\frac{\mu_r^2}{\Lambda_{\text{NLO}}^2}}
\left[1-\frac{\beta_1}{\beta_0^2}\frac{\ln\left(
\ln\frac{\mu_r^2}{\Lambda_{\text{NLO}}^2}\right)}
{\ln\frac{\mu_r^2}{\Lambda_{\text{NLO}}^2}}\right]\mko
\end{equation}
and this formula will be used in our calculations for the NLO running
coupling, since a typical scale $\mu_r$ in our processes is of the
order of the heavy quark mass and then the deviation between a numerical
solution of \eqf{eq:nlol} and \eqf{eq:alpnlo} is below 1\% 
even for the charm mass with $n_{lf}=3$. In the remainder
of the chapter we will again use our old notation with $g_r$ instead
of $\tilde{g}_r(\mu)$ for brevity, but the identification
\eqf{eq:gident} and the scale of evaluation $\mu=\mu_r$ are implied. 

Back to the calculation of the renormalization constants: $Z_3$ 
together with \eqf{eq:slav} also allows us to easily derive
\begin{align}
Z_1-1&=-\frac{g_r^2}{16\pi^2}\frac{2}{3}\left[C_A \hep-\left(n_{lf} \hep+\hepm\right)\right]\mko\\
Z_4-1&=\frac{g_r^2}{16\pi^2}\frac{1}{3}\left[C_A \hep+2\left(n_{lf} \hep+\hepm\right)\right]\mko
\end{align}
which completes the gauge sector counterterms. The only missing piece
is the quark sector and it is sufficient to calculate the 
quark self-energy displayed in \fif{fig:fse} to determine it. Before we start, 
let us motivate our scheme choices. For the light quarks we will use
the usual $\msb$ scheme throughout. But the heavy quark will be
treated differently. We use the {\em on-shell} prescription to fix
the renormalized mass at the pole mass. The pole mass is the only mass 
parameter of perturbative QCD which is independent of the
renormalization scale, renormalization scheme, and gauge parameter and
is IR insensitive \cite{cit:tarma}, thus it is certainly a ``good'' mass
scale to use. Furthermore, we note that the
Slavnov-Taylor identity we need for being allowed to eliminate the 
unphysical gluon polarizations with external ghosts\footnote{External
  ghosts appear in our unpolarized calculation 
  since we use the metric instead of the physical polarization tensor,
  see \eqf{eq:polgluon}.},
is only valid if additional external lines are {\em on-shell\/}!
Since the renormalization procedure keeps massless particles
massless, gluons and light quarks are on-shell anyway. But we need to
renormalize the heavy quark mass on-shell as well, if we wish to use
the ``ghost trick'' in our calculations. 
 
\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(110,50)
  \SetWidth{1.5}
  \ArrowLine(10,10)(35,10)
  \ArrowLine(35,10)(75,10)
  \ArrowLine(75,10)(100,10)
  \SetWidth{0.8}
  \GlueArc(55,10)(20,0,180){3}{8}
  \ArrowArc(55,10)(27,70,110)
  \Text(7,10)[r]{$i$}
  \Text(55,15)[b]{$l$}
  \Text(103,10)[l]{$j$}
  \Text(22.5,6)[t]{$p$}
  \Text(47,43)[]{$q$}
  \Text(64,44)[]{$a$}
\end{picture}
\end{center}
\mycap{fig:fse}{Quark Self-Energy Loop}{The quark self-energy loop
  contribution needed for the calculation of $Z_m$ and $Z_2$.}
\end{figure}

The general expression for the quark 
self-energy can be read off the loop diagram \fif{fig:fse}. We set 
$-i\Sigma$ equal to the (truncated) loop and obtain
\begin{align}
\label{eq:fse}
\Sigma(\dirac[.5pt]{p},m_r)&=-i \delta_{ij} C_F g_r^2 \mu^{-\vep}\int
\frac{d^nq}{(2\pi)^n} \frac{1}{q^2}\gamma^\mu\frac{1}
{\dirac[.5pt]{p}+\dirac{q}-m_r}\gamma_\mu\notag\\
&=-i \delta_{ij} C_F g_r^2 \mu^{-\vep}\int_0^1 dx
\int\frac{d^nq}{(2\pi)^n} \frac{(2-n)(1-x)\dirac[.5pt]{p}+n m_r}
{\left[q^2-\left(xm_r^2-x(1-x)p^2\right)\right]^2}\notag\\
&= \delta_{ij} C_F g_r^2 \mu^{-\vep}
\frac{\Gamma\left(1-\frac{\vep}{2}\right)}
{(16 \pi^2)^{1+\frac{\vep}{4}}} \left(-\frac{2}{\vep}\right) 
{\mathscr I}
\end{align}
We have already performed the sum
over loop colors: $T^a_{jl}T^a_{li}=C_F \delta_{ij}$. 
Note that the divergence already is manifest, thus
the integral $\mathscr I$ must be finite 
and can be expanded in $\vep$, due to the pole $1/\vep$ 
in \eqf{eq:fse}, we must calculate it to ${\cal O}(\vep)$:
\begin{align}
\label{eq:fsei}
{\mathscr I}&=\int_0^1 dx [-(2+\vep)(1-x)\dirac[.5pt]{p}+ m_r
(4+\vep)][x m_r^2-x(1-x) p^2]^\frac{\vep}{2} 
\notag\\
&=m_r\left\{3+\frac{\vep}{2}\left[-5+\frac{m_r^2}{p^2}
-\frac{m_r^2}{p^2}\left(\frac{m_r^2}{p^2}-4\right)\ln m_r^2
+\left(3-\frac{4m_r^2}{p^2}
+\frac{m_r^4}{p^4}\right)\ln(m_r^2-p^2)\right]\right\}\notag\\
&\quad{}+(\dirac[.5pt]{p}-m_r)\left\{-1+\frac{\vep}{2}
\left[1+\frac{m_r^2}{p^2}-\frac{m_r^4}{p^4}\ln m_r^2
+\left(\frac{m_r^4}{p^4}-1\right)\ln(m_r^2-p^2)\right]\right\}    
+{\cal O}(\vep^2)\mpu
\end{align}
Inserting this back into \eqf{eq:fse} and expanding in $\vep$, we
get the final result
%
\begin{gather}
\label{eq:fsef}
\Sigma(\dirac[.5pt]{p},m_r)=\delta_{ij}\left[A m_r+
B (\dirac[.5pt]{p}-m_r)\right]\mko\\
A=-C_F \frac{g_r^2}{16\pi^2}
\left[3\left(\hep-\ln\frac{\mu^2}{m_r^2}\right)-5
+\frac{m_r^2}{p^2}+\left(3-\frac{4m_r^2}{p^2}
+\frac{m_r^4}{p^4}\right)\ln\frac{m_r^2-p^2}{m_r^2}\right]\mko\notag\\
B=-C_F \frac{g_r^2}{16\pi^2}
\left[-\left(\hep-\ln\frac{\mu^2}{m_r^2}\right)+
1+\frac{m_r^2}{p^2}+\left(\frac{m_r^4}{p^4}-1\right)
\ln\frac{m_r^2-p^2}{m_r^2}\right]\mpu\notag 
\end{gather}
We see from \taf{tab:counter} that the counterterm contribution,
obtained similarly to \eqf{eq:fse} 
by equating $-i\Sigma_C$ to the counterterm
insertion, is
%
\begin{equation}
\label{eq:fsecou}
\Sigma_C=-\delta_{ij}[(Z_2-1)\dirac[.5pt]{p}-(Z_2 Z_m-1) m_r]
\stackrel{{\cal O}(\alpha_s)}{\simeq}
\delta_{ij}\left[(Z_m-1) m_r-(Z_2-1)
(\dirac[.5pt]{p}-m_r)\right]\mko
\end{equation}
where we have used the general structure 
$Z_i=1+\alpha_s z_i+{\cal O}(\alpha_s^2)$ of the renormalization
constants to separate the contributions. 
Thus the sum of \eqf{eq:fsef} and \eqf{eq:fsecou} is
%
\begin{equation}
\label{eq:fsesum}
\Sigma+\Sigma_C=\delta_{ij}\left\{[A+(Z_m-1)] m_r
+[B-(Z_2-1)](\dirac[.5pt]{p}-m_r)\right\}\mko
\end{equation}
and has to be (UV) finite. 

The $\msb$ prescription used for $m_r=0$ requires the subtraction of only the 
$2/\hat{\vep}$ pole, see
\eqf{eq:ehat}. So from \eqf{eq:fsesum} we directly see 
%
\begin{equation}
\label{eq:0z2zm}
m_r=0:\qquad Z_m-1=\frac{g_r^2}{16\pi^2} C_F \frac{6}{\hat{\vep}}
\qquad\text{and}\qquad Z_2-1=
\frac{g_r^2}{16 \pi^2} C_F \hep\mpu
\end{equation}
In practical calculations we do not need $Z_m$ for the {\em massless} quarks,
since then the $Z_m$ counterterm part vanishes, see \eqf{eq:fsecou}. 
For the heavy quarks we will
renormalize the mass on-shell as discussed above. This means the inverse
propagator (the proper two-point function), which is given
by
$\Gamma^{(2)}(\dirac[.5pt]{p},m_r)=-i[\dirac[.5pt]{p}-m_r-(\Sigma+\Sigma_C)]$,
is supposed to become
zero at $\dirac[.5pt]{p}=m_r$, so the condition we use is
%
\begin{equation}
\label{eq:onsh}
m_r\neq 0:\qquad (\Sigma+\Sigma_C)|_{\dirac[.5pt]{p}=m_r}
\stackrel{!}{=}0
\quad\Rightarrow\quad Z_m-1=-A|_{\dirac[.5pt]{p}=m_r}\mpu
\end{equation}
We now have to chose a way to also determine $Z_2$. Since we are going to
determine $Z_{1f}$ from \eqf{eq:slav}, any choice will respect the
Slavnov-Taylor identities {\em by construction}. We chose here the
simplest possible extension\footnote{With this choice the
  derivative of the inverse propagator 
  $\partial\Gamma^{(2)}(\dirac[.5pt]{p},m_r)/\partial \dirac[.5pt]{p}$
  remains finite for $\dirac[.5pt]{p}\rightarrow 0$, compare also 
  \cite{cit:cwz,cit:qian}.}
of the $\msb$ choice, which
subtracts the mass logarithm $\ln(\mu_r^2/m^2)$ as well
\begin{equation}
\label{eq:mz2zm}
m_r\neq 0:\qquad Z_m-1=C_F \frac{g_r^2}{16 \pi^2}%
\left(\frac{6}{\hat{\vep}_m}-4\right)\qquad\text{and}\qquad
Z_2-1=C_F \frac{g_r^2}{16 \pi^2} \hepm\mpu
\end{equation}
Now we can immediately derive the last missing renormalization
constant, the quark-gluon vertex correction, from \eqf{eq:slav}
to be
\begin{equation}
\label{eq:z1f}
Z_{1f}=Z_2+C_A \frac{g_r^2}{16\pi^2} \hep\mko
\end{equation}
where for massless quarks at the vertex one inserts $Z_2$ from
\eqf{eq:0z2zm} and for massive ones from \eqf{eq:mz2zm}.

After completing the derivation of the renormalization constants, we
should come back to their application. First let us reconsider why we
were allowed to write down ``interaction vertices'' even for those
three first terms of $\lag_C$ \eqf{eq:coul} which should have by analogy
yielded propagator rules. To this end consider the simpler example of
the well-known Klein-Gordon Lagrangian for a free massive field
%
\begin{equation}
\label{eq:lkg}
\lag=\frac{1}{2}(\partial_\mu\phi)(\partial^\mu\phi)
-\frac{1}{2}m^2\phi^2
\end{equation}
and interpret it as the Lagrangian of a massless field with an
{\em interaction} given by the second term. Then we have the
Feynman rules
\begin{equation} 
\label{eq:rulkg}
\begin{picture}(51,7)
  \SetWidth{0.8}
  \ArrowLine(0,3.5)(51,3.5)
\end{picture}
=\frac{i}{p^2}\mko\qquad
\begin{picture}(51,7)
  \SetWidth{0.8}
  \ArrowLine(0,3.5)(25.5,3.5)
  \ArrowLine(25.5,3.5)(51,3.5)
  \Line(22,0)(29,7)
  \Line(22,7)(29,0)
\end{picture}
=-im^2\mko
\end{equation}
and the massive propagator appears as an infinite sum of interactions
%
\begin{equation}
\label{eq:geo}
\begin{split}
\begin{picture}(51,7)
  \SetWidth{1.5}
  \ArrowLine(0,3.5)(51,3.5)
\end{picture}
&=
\begin{picture}(51,7)
  \SetWidth{0.8}
  \ArrowLine(0,3.5)(51,3.5)
\end{picture}
+
\begin{picture}(51,7)
  \SetWidth{0.8}
  \ArrowLine(0,3.5)(25.5,3.5)
  \ArrowLine(25.5,3.5)(51,3.5)
  \Line(22,0)(29,7)
  \Line(22,7)(29,0)
\end{picture}
+
\begin{picture}(51,7)
  \SetWidth{0.8}
  \ArrowLine(0,3.5)(17,3.5)
  \ArrowLine(17,3.5)(34,3.5)
  \Line(13.5,0)(20.5,7)
  \Line(13.5,7)(20.5,0)
  \ArrowLine(34,3.5)(51,3.5)
  \Line(30.5,0)(37.5,7)
  \Line(30.5,7)(37.5,0)
\end{picture}
+\ldots\\
&=\frac{i}{p^2}+\frac{i}{p^2}(-i m^2)\frac{i}{p^2}+
\frac{i}{p^2}(-i m^2)\frac{i}{p^2}(-i m^2)\frac{i}{p^2}+\ldots\\
&=\frac{i}{p^2-m^2}\mpu
\end{split}
\end{equation}
Similarly, in our case we could have derived
``counter-propagator'' rules, and they would have corresponded to an
infinite sum of counter-interactions. However, each of the 
counter-interactions is suppressed by $\alps$. Hence for our 
{\em one loop} calculation it is sufficient to stop the series after only the
{\em first} two-point interaction counterterm, 
all other terms would be of higher
order. For this reason we have interpreted the first three rules in
\taf{tab:counter} as ``vertices''. Note that the 
first interaction of a counterterm will
always contribute negatively, since it is defined $\sim i$ 
instead of the $-i m^2$ above. For example take the ghost
counterterm put on a propagator line. Then instead of just one
propagator, we have the propagator, then the counterterm and then
again the same propagator:
%
\begin{equation}
 \label{eq:ghop}
\left[i\delta^{ac} \frac{1}{k^2}\right] i(Z_{3h}-1)\delta^{cd} k^2
\left[i\delta^{db} \frac{1}{k^2}\right]
=-(Z_{3h}-1)\left[i\delta^{ab} \frac{1}{k^2}\right]\mko
\end{equation}
compared to the one propagator $ i\delta^{ab}/k^2$ we had before,
just a factor $-(Z_{3h}-1)$ appears. It is also clear, that
counterterm contributions only come from inserting 
elements from \taf{tab:counter}
into graphs of at least one order in $\alps$ below the highest order
being calculated,
since the elements are of order $\alps$ themselves. This means for our NLO
calculation, that we will just insert them in the LO graphs. Let us
assume that mass renormalization with $Z_m$ has already been performed
on-shell, as discussed above, then \eqf{eq:fsecou} will give
similarly a factor $-(Z_2-1)$ when inserted at a quark propagator. 
For the gluon two point counterterm inserted at a gluon propagator, 
we get a factor $-(Z_3-1)$ for the same reason\footnote{The gauge
  term $\sim k^\mu k^\nu$ does not contribute in the gauge invariant
  final result. There will be a finite correction
  $\sim k^2$ to the gluon propagator, for the photon called Uehling
  term, important for the Lamb shift. However, in $\msb$ we do not
  subtract finite terms, except for the artifacts of regularization.}.
On the other hand the lower four counterterms in \taf{tab:counter}
have exactly the same structure as the bare Feynman rules. So for
example replacing the quark-gluon vertex by the quark-gluon
three-point counterterm will just yield a factor $(Z_{1f}-1)$ and so
on. 

Thus we conclude, that upon inserting the renormalization counterterms 
in the LO graphs, we will simply get the LO amplitudes times a sum of
appropriate factors $-(Z_i-1)$ for each propagator and appropriate
factors $Z_j-1$ for each vertex.
What about external lines? We can insert two-point
counterterms there as well, getting contributions with  
a factor $-(Z_i-1)$. But we must remember that according to
\eqf{eq:refi}, for example an outgoing electron will now appear in the 
amplitudes as $u=\sqrt{Z_2} u_r$. Since we have always the same external legs 
in coherently added amplitudes, we can factor out these terms,
and use only the {\em renormalized} fields, like $u_r$, in the amplitudes. 
However, since $Z_i=1+\alps z_i$,
the factor obtained from $k$ external (anti)quarks, $l$ external
gluons and $m$ external ghosts (keeping our ``external ghost trick''
in mind), will give
\begin{equation} 
\label{eq:extf}
\begin{split}
Z_2^\frac{k}{2} Z_3^\frac{l}{2} Z_{3h}^\frac{m}{2}
&=1+\alps\left(\frac{k}{2} z_2+\frac{l}{2} z_3
+\frac{m}{2} z_{3h}\right)+{\cal O}(\alps^2)\\
&=1+\frac{k}{2}(Z_2-1)
+\frac{l}{2}(Z_3-1)+\frac{m}{2}(Z_{3h}-1)+{\cal O}(\alps^2)\mpu
\end{split}
\end{equation}
This factor multiplied with the NLO and counterterm amplitudes
gives no new contributions at NLO, as it is $1+{\cal O}(\alps)$. But
multiplied with the LO amplitudes we get the ${\cal O}(\alps)$ part of 
\eqf{eq:extf} as new contribution. The end result of all this is, that 
for each external line we get into the sum a factor $-(Z_i-1)$ from
the two-point counterterm and a factor $(Z_i-1)/2$ from the
redefinition of the fields, which gives a total of $-(Z_i-1)/2$. This
is exactly $1/2$ of what we got for inserting counterterms at a
propagator! But then a propagator has two ends, so if we
associate $1/2$ of the counterterm contribution 
with each end, we have the following simple effective rule:  
for each LO vertex, we take the factor $Z_j-1$ of the corresponding
counterterm vertex and add factors $-(Z_i-1)/2$ of the corresponding
counterterm two-point interactions for each of the (three or four) attached
legs. Then we sum the results for all LO vertices and get a factor,
which times the sum of the LO amplitudes is equal to the total sum of
counterterm amplitudes, including the effect of external 
field renormalization. Perhaps it is easier to describe this in a
pictorial fashion, as in \fif{fig:sumh} for a quark-gluon vertex. Note 
that previous removal of the mass divergencies with the $Z_m$
counterterms is always implied.

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1.5}
\begin{picture}(141,150)
    \SetWidth{0.6}
    \GOval(5,92)(3.61,7)(33.69){0.8}
    \ArrowLine(8,90)(23,80)
    \CArc(26,78)(3.61,0,360)
    \Text(33,112.5)[r]{$-(Z_2-1)$}
    \ArrowLine(29,76)(44,66)
    \CArc(47,64)(3.61,0,360)
    \Line(44.45,66.55)(49.55,61.45)
    \Line(44.45,61.45)(49.55,66.55)
    \Text(76.5,93)[l]{$Z_{1f}-1$}
    \ArrowLine(50,66)(65,76)
    \CArc(68,78)(3.61,0,360)
    \ArrowLine(71,80)(86,90)
    \GOval(89,92)(3.61,7)(326.31){0.8}
    \Text(147,138)[l]{$\frac{1}{2}(Z_2-1)$}
    \Gluon(47,60.39)(47,38.22){3}{3}
    \CArc(47,34.61)(3.61,0,360)
    \Text(63.5,51.92)[r]{$-(Z_3-1)$}
    \Line(44.45,37.16)(49.55,32.06)
    \Line(44.45,32.06)(49.55,37.16)
    \Text(109.5,55.92)[rb]{$\frac{1}{2}$}
    \DashLine(50.61,34.61)(75,34.61){1}
    \Text(109.5,49.92)[rt]{$\frac{1}{2}$}
    \Gluon(47,31)(47,13){3}{2}
    \Gluon(34,0)(47,13){3}{2}
    \Gluon(47,13)(60,0){3}{2}
\end{picture}
\end{center}
\mycap{fig:sumh}{Renormalization of the Quark-Gluon Vertex}
{Effective counterterm contributions to be summed
  for the renormalization of the quark-gluon
  vertex. An example configuration is shown, where both quark lines
  are external and the gluon internal. The (crossed) circles indicate 
  the contributions from \taf{tab:counter}, and the empty circle
  means mass renormalization with $Z_m$ has been done previously. The gray ovals
  indicate the wave functions and the dotted line splits the internal
  contribution.}
\end{figure}

We can go even one step further, by now simply calculating what
contribution we get at each vertex\footnote{Remember that we do not
  consider QED corrections, hence the quark-photon QED vertex is not
  being renormalized.}:
\begin{align}
\label{eq:sumo}
\text{quark-gluon:}&\qquad & 2\left(-\frac{Z_2-1}{2}\right)
-\frac{Z_3-1}{2}+Z_{1f}-1&=Z_g-1\mko\notag\\
\text{quark-photon:}&\qquad & 2\left(-\frac{Z_2-1}{2}\right)
+Z_{2}-1&=0\mko\notag\\
\text{ghost-gluon:}&\qquad & 2\left(-\frac{Z_{3h}-1}{2}\right)
-\frac{Z_3-1}{2}+Z_{1h}-1&=Z_g-1\\
\text{3-gluon:}&\qquad & 3\left(-\frac{Z_3-1}{2}\right)
+Z_1-1&=Z_g-1\mko\notag\\
\text{4-gluon:}&\qquad & 4\left(-\frac{Z_3-1}{2}\right)
+Z_4-1&=2(Z_g-1)\mpu\notag
\end{align}
But actually this means, that we can get the sum of the LO amplitudes
and the counterterm amplitudes, by just setting $g\rightarrow Z_g g_r$
in the sum of bare LO amplitudes! To ${\cal O}(\alps)$ we have
$g_r^k\rightarrow [1+(Z_g-1)]^kg_r^k=[1+k(Z_g-1)+{\cal O}(\alps^2)]g_r^k$,  
so we get the LO part from the one and for every vertex a factor
$Z_g-1$. As is appropriate, a 4-gluon vertex with $g^2$, counts
as $2(Z_g-1)$. A quark-photon vertex, which has no power of $g$,
does not add a factor. Finally, since the contribution to the cross
section of the counterterms comes from the interference of the LO
amplitudes with counterterm amplitudes, we derive the following effective
formula for renormalizing the NLO cross section:
\begin{equation}
\label{eq:effr}
d\tilde{\sigma}^{(1)}_r=d\tilde{\sigma}^{(1)}
+2k(Z_g-1)d\tilde{\sigma}^{(0)}\mko
\end{equation}
where $k$ is the power of the strong coupling constant in the LO
cross section
$d\tilde{\sigma}^{(0)}\sim\alps^k\sim g_r^{2k}$, and mass
renormalization has to be performed first.

Basically we have proven painstakingly this way, that we only need to
renormalize the coupling and the masses of the cross section.
Then \eqf{eq:effr} just follows from the fact, that a change in the
coupling $g\rightarrow Z_g g_r$ has to be compensated at the order we
are considering, since the cross section is a renormalization group
invariant. So for the cross sections 
all our detailed scheme choices are
superfluous, except for the $Z_m$ in \eqf{eq:0z2zm} and
\eqf{eq:mz2zm}, the $Z_g$ in \eqf{eq:zg} and the statement that we
respect the Slavnov-Taylor identities \eqf{eq:slav} with our scheme. 
But of course knowing all the renormalization constants allows checks
on the amplitude level, so we can test whether the singularities
coming from a particular loop are cured by the appropriate
counterterm. In addition, the explicit derivation of $Z_g$ and $Z_m$ 
showed in detail the physical content of our choices. Nevertheless,
\eqf{eq:effr} is a convenient master formula for renormalization, in
particular if we want to change to a different scheme.
Finally, it should be mentioned that we 
have not derived a RGE for the mass as
we did for the coupling \eqf{eq:runc}. The simple reason is, that of 
course the heavy quark mass does not run, as we have renormalized it
{\em on-shell}. It is easy to check this by explicit calculation. On
the other hand, the light quark masses do ``run'' in principle, but as
they start with zero mass at $\mu_0$, they stay at zero mass. 
So effectively, all
the masses have constant values independent of the renormalization
scale.


==> sum.inc <==
\chapter{Summary\label{chap:sum}}

\vfill
In this thesis we have presented the first complete NLO QCD calculation 
of the spin-dependent production of heavy quarks in collisions of
(point-like) photons and hadrons. Furthermore, we have included 
our work on the spin-dependent hadroproduction of heavy
quarks. In order to obtain the full NLO QCD corrections  
for the latter reaction, we still have to
sum and simplify the already calculated gluon-gluon virtual
loop contributions. All other partonic cross sections of these
two processes have been completed and are documented here.
We have tried to provide a sort of mini-review of the
methods applied in our calculation: On one hand, we explain how they
are derived from the basic framework of (perturbative) QCD. 
On the other hand, we demonstrate how they are used efficiently 
in practice. To the best of our knowledge, some of the techniques 
have not been explained before either in detail, like the 
automatic partial fractioning of angular variables, or at all,
like the systematic expansion of hypergeometric functions.
We hope that it will prove advantageous for future 
perturbative QCD calculations that all the needed
methods now have been collected in one reference.

Our main goal has been 
to provide the theoretical basis for an experimental determination 
of the polarized gluon distribution $\Delta g$ in open heavy quark
production. 
For this reason we have presented predictions 
for spin asymmetries at experiments that will either take data soon 
(COMPASS \cite{cit:com1,*cit:com2} and RHIC
\cite{cit:rhic1,*cit:rhic2,*cit:rhic3,*cit:rhic4})
or have a chance to be realized in the near
future (polarized HERA \cite{cit:herapol}).
We have improved our previous hadron level predictions 
\cite{cit:letter,cit:long} by investigating the theoretical
uncertainties due to the not precisely known heavy quark (pole) mass
and by using cuts on the transverse momentum to enhance the spin
asymmetries.
One should keep in mind that 
our NLO calculations are indispensable 
for a meaningful interpretation of future experimental data:
First, our NLO predictions are much more
stable against variations of the renormalization and factorization
scales than the LO ones. 
Second, in the reactions considered here 
several Feynman graph topologies occur
for the first time in NLO, which
yield large contributions both close to the production threshold and at
high energies. Thus LO calculations may be misleading
and should ultimately be replaced by NLO ones.   
Finally, we have discussed in this paper the current 
state of comparisons between theory
and experimental data in the analogous unpolarized case. From this 
discussion
we conclude that a measurement of only the {\em ratio} of polarized and
unpolarized cross sections will not be sufficient.
The unpolarized cross section itself has to be measured, 
if our goal to determine $\Delta g$ is to remain realistic.

After this general overview, we now give 
a brief description of the salient features 
of our work chapter by chapter.
In the introduction we have emphasized that
the full QCD improved parton model is required to describe
experimental data on the spin of the nucleon and that 
the polarized gluon distribution
$\Delta g$ represents the major remaining uncertainty of
this model. Polarized exclusive reactions can be used 
to determine $\Delta g$ better and
open heavy quark production is our suggestion.
\chf{chap:born} shows how one can
obtain polarized and unpolarized cross sections simultaneously
by projecting onto helicities, 
which makes checks against previous unpolarized calculations
possible. Also the LO cross sections and the 
$2\rightarrow 2$ phase space have been derived there in 
$n=4+\vep$ dimensions for later use with the
dimensionally regulated NLO pieces.  

The treatment of the 
virtual loops occurring in NLO has been elucidated
in the next chapter. 
The Passarino-Veltman decomposition \cite{cit:passvelt} of the
occurring tensor integrals has been derived
there. This decomposition is simple in principle, but the results are very 
lengthy. Take for illustration a 
4PF tensor integral of third rank, it has 
thirteen different Lorentz covariant structures, so one has 
to calculate thirteen parts for just one matrix element.
Each of these parts is multiplied by a scalar coefficient, which 
is in general a complicated function of basic
scalar integrals, invariants, and in particular also of 
the heavy quark mass. 
We have constructed a program that computes these coefficients, have 
checked the lengthy general expressions, and 
have simplified them for each specific
case. Second, the re-calculation of all the needed basic 
scalar integrals \cite{cit:bkns}, which we have included here,
was non-trivial in the case of vertex and 
box integrals. The main problems are the calculation in
non-integer $4+\vep$ dimensions, the branch cuts of the occurring 
functions, and the increased complexity of the integral kernels due to
the non-vanishing heavy quark mass.

In \chf{chap:renorm} we have spent some time on the renormalization
procedure, since the $\msbm$ scheme we employ is widely used, but not
well documented in the literature. We have demonstrated how
subtracting the heavy quark loop part of the gluon 
self-energy changes the running of the strong coupling constant
$\alps$, so that only light flavors contribute.
Furthermore, we have explicitly
shown how the commonly used effective renormalization 
formula for the coupling constant sums up all the counterterms, 
except for the one connected to mass renormalization. So  
mass renormalization has to be performed separately. 
Our treatment of the real
contributions has been expounded in the next chapter. 
Since we have used the HVBM scheme \cite{cit:hvbm1,*cit:hvbm2} for
extending $\gamma_5$ and $\epsilon_{\mu\nu\rho\sigma}$ 
to $n\/$-dimensions, we first had to generalize
the $n\/$-dimensional $2\rightarrow 3$ phase space integration
by deriving an integral operator for the ensuing $\vep\/$-dimensional
``hat-space'' terms. 

In addition, we have created a program 
which {\em automatically} rewrites the phase space
integration over the six different angular Mandelstam variables as a sum
of basic angular integrals. Extensive partial fractioning is needed
for this and we have explained the procedure in detail. 
We have also recalculated the needed basic angular integrals
\cite{cit:bkns} here, explaining how ``tricks'' can be used to
reduce their number considerably. Most of the 
integrals have been extended to ${\cal O}(\vep)$, which
may prove useful for future calculations.
Finally, we have demonstrated in this chapter
how phase space slicing isolates the
soft real singularities, so that they can be canceled
analytically against the infrared virtual ones.

Mass factorization is another topic which is seldomly explored in
detail. So in \chf{chap:mfak} we have bridged the gap between
the general formulae and the practical prescriptions by exhibiting
the factorization of collinear singularities for 
one of our subprocesses. This also enables us to
derive the LO renormalization group equations.
Naturally we have compiled the other needed factorization formulae 
as well. In the next chapter we have
calculated the other subprocesses. In each case we have shown
the needed set of Feynman diagrams and the
final parton level results.
In order to facilitate comparisons with our
calculation, we have displayed the total partonic cross sections for each
of the subprocesses. 
Furthermore we have analyzed the properties of these partonic
cross sections, in particular their spin dependence and size
at threshold and at high energies. 

We have checked our unpolarized
results either analytically (for the virtual plus ``soft'' real part)
or numerically (for the ``hard'' real part) against previous
unpolarized calculations \cite{cit:bkns,cit:smith3,cit:smne}. 
Also the ``abelian'' parts
of $\vec{g}\vec{\gamma}\rightarrow\overline{Q}$ 
have been compared with the polarized and 
unpolarized NLO results 
for $\vec{\gamma}\vec{\gamma}\rightarrow\overline{Q}$
\cite{cit:ngg1,*cit:ngg2}. Finally, we have checked
each subprocess separately
against the almost completely independent calculation of
Dr. M. Stratmann: First, the matrix elements 
have been compared analytically. Second, the
agreement after integration (loop and phase space, respectively), 
has been tested. Third, the programs for the partonic 
cross sections (and later for the hadron level predictions) 
give the same results.
The {\tt Fortran} source code of our photoproduction program,
which includes a simple script based user interface for future use
by other people, is about 100~KByte long.
Considerable time has been spent on testing the program, 
for example by re-inserting 
all the programmed {\tt Fortran} partonic cross sections into 
{\tt Mathematica} and comparing them with the original 
results\footnote{Very recently a second calculation of the complete NLO QCD 
corrections to polarized photoproduction has been 
finished \cite{cit:newco}. Their virtual, soft, and collinear
contributions are in full agreement \cite{cit:newco}. However,
in {\em numerical} comparisons at the {\em hadron} level 
differences of a few percent are seen \cite{cit:newco}.
In order to pin down the origin of these minor discrepancies, we hope
that the authors of \cite{cit:newco} will publish details about their 
{\em parton} level results and about comparisons of their
unpolarized results to previous unpolarized calculations.}.

The final chapter then considers the hadron level and the
main points already have been discussed above. In the appendices we
have collected some technical material. In particular
\apf{chap:tricks} contains additional 
topics of general interest, for
example the automatic calculation of color factors. 
To sum up, we have presented NLO QCD calculations that will be
used to interpret experimental results very soon. It is probable 
that our knowledge about the polarized gluon distribution
$\Delta g$, and thus of the spin of the nucleon, will be improved
considerably by the experimental measurements and 
their theoretical analysis in NLO QCD.


==> tensor.inc <==
\chapter{Virtual Contributions\label{chap:virtual}}

\section{Dimensional Regularization\label{sec:vgen}}

Virtual contributions are characterized by the additional
{\em internal} exchange
of particles, so in NLO there is the same number of incoming and outgoing 
particles as in the Born diagrams. For the reactions considered
here the virtual parts
are $2\rightarrow 2$ processes with the same simple kinematics
\eqf{eq:lomandel} and phase-space \eqf{eq:ps2} as the tree level
diagrams. Since an internal line has to couple at its two 
endpoints, each of them yielding an additional factor $g$, only one
additional internal line is allowed in NLO QCD, where we compute
corrections of the order $\alps\sim g^2$. Thus only three
different topologies can arise as part of the amplitude, which are shown in
\fif{fig:nlotops}.

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(260,50)
\put(0,10){
  \begin{picture}(60,40)
    \SetWidth{1}
    \Line(0,20)(15,20)
    \CArc(30,20)(15,0,360)
    \Line(45,20)(60,20)
  \end{picture}
}
\put(100,10){
  \begin{picture}(60,40)
    \SetWidth{1}
    \Line(0,0)(7,7)
    \Line(0,40)(7,33)
    \Line(7,7)(7,33)
    \Line(50,20)(60,20)
    \Line(7,7)(50,20)
    \Line(7,33)(50,20)
  \end{picture}
}
\put(200,10){
  \begin{picture}(60,40)
    \SetWidth{1}
    \Line(0,0)(10,5)
    \Line(0,40)(10,35)
    \Line(10,5)(10,35)
    \Line(50,5)(60,0)
    \Line(50,35)(60,40)
    \Line(50,5)(50,35)
    \Line(10,35)(50,35)
    \Line(10,5)(50,5)
  \end{picture}
}
\Text(33,0)[t]{\bf (a)}
\Text(133,0)[t]{\bf (b)}
\Text(233,0)[t]{\bf (c)}
\end{picture}
\end{center}
\mycap{fig:nlotops}{Topologies of Virtual NLO Contributions}{The topologies
  that can occur in the NLO virtual contributions: (a) self-energy, (b) 
  vertex correction, and (c) box diagram. Note that the straight lines here
  can symbolize photons, gluons, ghosts, or quarks, as is appropriate.}
\end{figure}

The first type of diagram, \fif{fig:nlotops}~(a), is called
self-energy, because the ``same'' particle appears at both 
(truncated) legs. It will also be denoted as bubble
graph because of its shape and as 2-point function (2PF) graph,
because it has two vertices. The second topology,
\fif{fig:nlotops}~(b), is called vertex correction, because it
results from an interaction between the legs of
a vertex. It will also be named triangle or 3-point function 
(3PF) graph. Finally, \fif{fig:nlotops}~(c), is identified
by its shape as box diagram or 4-point function (4PF) graph.
Since the virtual diagrams contain the same number of external
(observed) particles as the Born diagrams, the new matrix elements
have to be added  {\em coherently}. But since a single virtual amplitude
already supplies the additional $\alps$ of NLO, one only has to
consider the interference of the virtual with the tree level amplitudes
when squaring the matrix elements. The products of the
virtual diagrams with themselves can be discarded as being beyond NLO. 
Thus virtual contributions in general have simpler
kinematics, phase-space and combinatorics than the real contributions,
which will be considered in \chf{chap:real}. However, in practice the virtual
contributions can become quite numerous and are at least as difficult
to compute as the real ones, because the additional
particle exchange itself complicates the calculation considerably.
In the following we will show step by step how to deal with the 
problems one encounters. 

Since this additional particle is virtual and since energy-momentum
conservation does not provide any constraint on it, its four-momentum
can take on any value whatsoever and one has to integrate over all the
possibilities. To illustrate the ensuing difficulties, we will consider
a simplified integral first \cite{cit:muta}. A massless virtual
particle with four-momentum $q$ will introduce a $q^2$ in the
denominator, so let us consider the integral
\begin{equation}
\label{eq:vierint}
\int \frac{d^4q}{(-q^2)^\omega}\qquad\text{with}\qquad\omega=1,2,\ldots
\end{equation}
By inspecting the dimensions, we see that the integral is
infrared (IR) divergent for $4\le 2\omega$ and
ultraviolet (UV) divergent for $4\ge 2\omega$. 
Thus it is divergent for {\em all} $\omega$.
We regularize the integral by shifting the dimension of $q$ to
$n=4+\vep$. Obviously then
$\vepir>2(\omega-2)$
and $\vepuv<2(\omega-2)$ to obtain finite results. 
By performing a Wick rotation to the Euclidean momentum
$Q^2=q_0^2+q_1^2+q_2^2+q_3^2$, 
integrating out the angles in a polar
coordinate system\footnote{For more details on the used calculation
  techniques see \apf{sec:gfvi}.}
and splitting the integral we obtain
\begin{equation}
\label{eq:shiftint}
\begin{split}
-i\frac{\Gamma(n/2)}{\pi^{n/2}}\int \frac{d^nq}{(-q^2)^\omega}&=
\int_0^{\Lambda^2} dQ^2 (Q^2)^{n/2-\omega-1}+
\int_{\Lambda^2}^\infty dQ^2 (Q^2)^{n/2-\omega-1}\\
&=\frac{2\Lambda^{\vepir-2(\omega-2)}}
{\vepir-2(\omega-2)}
-\frac{2\Lambda^{\vepuv-2(\omega-2)}}
{\vepuv-2(\omega-2)}\mpu
\end{split}
\end{equation}
For $\omega=2$ one explicitly sees both the UV and IR pole.
For other $\omega$ values we find as
expected, that the first (IR regulated) term
diverges in the UV limit $\Lambda\rightarrow\infty$ 
and the second (UV regulated) term 
diverges in the IR limit $\Lambda\rightarrow 0$.

Now we can on one hand chose to treat the UV and IR singularities
separately, see for example \cite{cit:nowak}. 
Typically one would then first calculate the UV
divergencies with $\vepuv$ while keeping the external
legs off-shell. The latter provides the cutoff for the IR
singularities which we introduced by hand in \eqf{eq:shiftint}. Then 
one would remove the UV poles by renormalization, continue
analytically $\vepuv\rightarrow\vepir$ 
and put the external legs back on shell, exposing the IR poles which
are later canceled against real contributions. This method has the 
advantage of clearly exhibiting the source of the poles, but leads to
a rather tedious procedure. We can on the other hand decide to do
without this distinction and immediately use analytical continuation
to unify $\vepuv=\vepir=\vep$ with $\vep>0$. 
Then \eqf{eq:shiftint} appears in the simplest possible form
\begin{equation}
\label{eq:baseint}
\int \frac{d^nq}{(-q^2)^\omega}=0\mko
\end{equation}
and one can take here the $n\rightarrow 4$ limit immediately,
since the integral now vanishes and thus
no dependence on $\vep$ remains on the r.h.s.
Note that our choice of setting
$\vepuv=\vepir$ is well motivated by the fact, that in
\eqf{eq:shiftint} the l.h.s.\ of the equation does not depend
on a mass scale, whereas the r.h.s\ has two parts which do. Hence 
we should chose the continuation procedure in such a way,
that the dependence on $\Lambda$ cancels. All this does not mean that
the divergencies have somehow magically disappeared in four
dimensions. Rather we have made a special choice of evaluating
the per se undetermined integral \eqf{eq:vierint}. This {\em only} 
makes sense if the end result of the complete calculation is finite
and thus independent of the treatment of spurious divergencies in
the intermediate steps, as it has to be for a physical process.
We have chosen to use the unified $\vep$ approach throughout
the calculations for simplicity.

\section{Basic Scalar $n$-Point Functions \label{sec:basscal}}

After having chosen our general method for dealing with
the virtual corrections in the last section, we can now proceed to
deal with the loop integrals that will actually appear in the
calculation. The QCD propagators that can appear in the
loops of \fif{fig:nlotops} are shown in \fif{fig:props}.

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(260,50)
\put(0,10){
  \begin{picture}(60,40)
    \SetWidth{1}
    \ArrowLine(0,25)(60,25)
    \Text(0,17)[l]{i}
    \Text(30,40)[t]{p}
    \Text(60,17)[r]{j}
    \Text(30,0)[b]{$i \delta_{ij}\frac{\dirac{p}+m}{p^2-m^2}$}
  \end{picture}
}
\put(100,10){
  \begin{picture}(60,40)
    \SetWidth{1}
    \Gluon(0,23.5)(60,23.5){3}{6}
    \Text(0,32)[l]{$\mu$}
    \Text(0,17)[l]{a}
    \Text(30,40)[t]{k}
    \Text(60,17)[r]{b}
    \Text(60,32)[r]{$\nu$}
    \Text(30,0)[b]{$-i \delta_{ab}\frac{g^{\mu\nu}}{k^2}$}
  \end{picture}
}
\put(200,10){
  \begin{picture}(60,40)
    \SetWidth{1}
    \DashArrowLine(0,25)(60,25){3}
    \Text(0,17)[l]{a}
    \Text(30,40)[t]{k}
    \Text(60,17)[r]{b}
    \Text(30,0)[b]{$i \delta_{ab}\frac{1}{k^2}$}
  \end{picture}
}
\Text(33,0)[t]{\bf (a)}
\Text(133,0)[t]{\bf (b)}
\Text(233,0)[t]{\bf (c)}
\end{picture}
\end{center}
\mycap{fig:props}
{QCD Propagators}{Feynman Rules for the QCD propagators of (a) quark, 
  (b) gluon and (c) ghost in the Feynman gauge. The $i\epsilon$ shift in
  the denominators is omitted for brevity.}
\end{figure}

Obviously in the denominator of the loop integrals, terms of the general form 
$L_i\equiv l_i^2-m_i^2+i\epsilon$ will
be appearing, where $l_i$ is the four-momentum of the $i\/$-th propagating
particle, $m_i$ is its mass and the $i\epsilon\/$-prescription 
is used to ensure 
causality\footnote{This causal $\epsilon$ has nothing to do with the $\vep$ of
  dimensional regularization.}.
With respect to the loops in \fif{fig:nlotops} one arbitrary
propagator can be set to carry the loop momentum $q$ only: $l_1=q$.
Counting all external particles as {\em incoming}, at the
next vertex the incoming four-momentum $q_1$ will be added into 
the loop and the next propagator has $l_2=q+q_1$ and so forth. 
Thus we can define the following basic scalar integrals:
%
\begin{equation}
\label{eq:scalint}
\begin{aligned}
\text{1PF:}&\qquad &  A_0(m_1) &\equiv
\mu^{-\vep}\int\frac{d^n q}{(2 \pi)^n}\frac{1}{L_1}\mko\\
\text{2PF:}&\qquad & B_0(q_1,m_1,m_2) &\equiv
\mu^{-\vep}\int\frac{d^n q}{(2 \pi)^n}\frac{1}{L_1 L_2}\mko\\
\text{3PF:}&\qquad & C_0(q_1,q_2,m_1,m_2,m_3) &\equiv
\mu^{-\vep}\int\frac{d^n q}{(2 \pi)^n}\frac{1}{L_1 L_2 L_3}\mko\\
\text{4PF:}&\qquad & D_0(q_1,q_2,q_3,m_1,m_2,m_3,m_4) &\equiv
\mu^{-\vep}\int\frac{d^n q}{(2 \pi)^n}\frac{1}{L_1 L_2 L_3 L_4}\mpu
\end{aligned}
\end{equation}
We have added a 1-point function (1PF) $A_0$ for
completeness. Furthermore the $\mu^{-\vep}$ with an arbitrary mass
scale $\mu$ in front guarantees for $n=4+\vep$ that the integral has
an integer mass dimension\footnote{This scale can also be viewed as
  keeping the regularized coupling dimensionless, 
  see \chf{chap:renorm}.}, i.e., 
$[\mu^{-\vep}][d^n q]=\text{mass}^{4-n}\text{mass}^n=\text{mass}^4$.
Note that the virtual processes considered
here are $2\rightarrow 2$, i.e., there are only four external
momenta. Thus the 4PF diagrams must couple directly to those external
momenta at NLO. We have defined the $q_i$ to be incoming, so the momenta
of the outgoing particles will enter with a negative sign. Thus
energy-momentum conservation implies that $l_4=q+q_1+q_2+q_3=q-q_4$ here.

In \apf{sec:gfvi} it is shown that the integrals \eqf{eq:scalint} can be 
brought into the general form 
\begin{equation}
\label{eq:genint}
A_0|_{j=1},B_0|_{j=2},C_0|_{j=3},D_0|_{j=4}=i C_\vep\, P_\vep(j)\, (m^2)^{2-j} {\cal J}_j\,
K^{2-j+\frac{\vep}{2}}\mko
\end{equation}
with $j$ being the number of propagators, e.g., $j=3$ for the 3PF $C_0$.
In our processes the masses $m_i$ in \eqf{eq:scalint} are either zero
(for light quarks, gluons or ghosts) or equal to the heavy quark mass $m$,
so this single mass scale has been factored out.
We have introduced
\begin{equation}
\label{eq:cepsdef}
\begin{gathered}
C_\vep\equiv\frac{1}{16\pi^2} e^{\frac{\vep}{2}(\gamma_E-\ln{4\pi})} 
\left(\frac{m^2}{\mu^2}\right)^\frac{\vep}{2}\mko
\qquad S_l(n)\equiv\sum_{k=1}^n \frac{1}{k^l}\mko\\
P_\vep(j)\equiv(-1)^j\frac{1-\frac{\vep}{2} S_1(j-1)+\frac{\vep^2}{8}
\left[\zeta(2)+S_1^2(j-1)-S_2(j-1)\right]+{\cal O}(\vep^3)}
{(j-2-\frac{\vep}{2})(j-1-\frac{\vep}{2})}\mko
\end{gathered}
\end{equation}
and furthermore used Riemann $\zeta(2)=\pi^2/6$, Euler
$\gamma_E=0.5772\ldots$ and $S_l(0)=0$. ${\cal J}_j$ is a suitable Feynman 
parameter integration which is used to bring the denominator into the form
$(q^2-K)^j$, e.g.,
\begin{equation}
\label{eq:feynpar}
{\cal J}_1=1\mko~ {\cal J}_2=\int_0^1 dx\mko~
{\cal J}_3=2\int_0^1 dx\; dy\; x\mko~ 
{\cal J}_4=6\int_0^1 dx\; dy\; dz\; x^2 y\mpu
\end{equation}  

For $j=1,2$ the power of $K$ is $2-j+\frac{\vep}{2}>0$, so the
integration is finite and $P_\vep$ is only needed to 
${\cal O}(1)$. For $j>2$ the power of $K$ becomes negative and thus the
integration can yield poles in $\vep$. Examining \taf{tab:kernels},
which collects the parametrization formulae,
we see that poles can appear when there are terms of the type
$x^{-1+\vep/2}$ or $(1-x)^{-1+\vep/2}$. This can happen for none, one
or two parameters, so that we get finite, $1/\vep$ or $1/\vep^2$
contributions, respectively. Note that the integration over $z$ is
always finite for the 4PF: if $K$ has a zero in $z$, it will be of the 
form $z^{-2+\vep/2}$ or $(1-z)^{-2+\vep/2}$ which can be integrated
without leading to a pole. Thus even for the box integrals we get at
most $1/\vep^2$, which is of course expected, since the real
contributions canceling the poles can not provide higher powers of $1/\vep$ 
in NLO: simultaneous collinear and infrared limits in the 
emission of {\em one} gluon yields only $1/\vep^2$. 

Note also that the causal
$\epsilon\/-$prescription is important for determining the correct
analytical continuation of the (di-)logarithms appearing in the
calculation. Fortunately here
we can drop all imaginary parts of the ${\cal J}_j$ integrals, which
simplifies the continuation procedure.  
The reason is that they will be included in the
virtual corrections, for which only the interference term with the
Born amplitudes contributes at NLO, see the discussion in
\scf{sec:vgen}. That interference term can be written as 
$2\text{Re}\left[M_{\text{virt.}} M_{\text{Born}}^*\right]$, so the
imaginary parts of the virtual matrix element
do not contribute, since the Born matrix element is real. For virtual
NLO graphs one always has five extra $i$ from the Feynman rules as  
compared to the tree graphs. This together with the multiplication of
$i\ldots$ in \eqf{eq:genint} gives a {\em real} prefactor multiplying the 
${\cal J}_j$  Feynman parameter integrations.
So we will need only the {\em real} parts of
the Feynman parameter integrals, like for \eqf{eq:I} and \eqf{eq:II} below, 
which leads to a purely {\em imaginary} integral \eqf{eq:boxa} below by
multiplication with $i$ and then to a {\em real} contribution with the five 
$i$'s coming from the Feynman rules.
For a discussion of some possible simplifications under these
circumstances see \apf{sec:imlogs}. Basically we can drop the causal
$\epsilon$ by treating logarithms with arguments on the branch cut
appropriately, if we are only interested in the real parts. 

%
\begin{table}
\begin{center}
\begin{tabular}{|c||l|l|l|}
\hline
$j$&$P_\vep (j)$&$m^2 (K+i\epsilon)$&$\{a,b,c,\ldots\}$\hli
\hline
1&$-\frac{2}{\vep}+1+{\cal O}(\vep)$&$a m_1^2$&$\{1\}$\hli
2&$-\frac{2}{\vep}+{\cal O}(\vep)$&$-a b q_1^2+a m_1^2+b m_2^2$&
$\{x,1-x\}$\hli
3&$-\frac{1}{2}\left(1+\frac{\vep^2}{8}\zeta(2)\right)$&
$-a b q_1^2-a c\left(q_1+q_2\right)^2-b c q_2^2$&
$\{xy,x(1-y),$\\
&$~{}+{\cal O}(\vep^3)$&
$~{}+a m_1^2+b m_2^2+c m_3^2$&$~1-x\}$\hli
4&$\frac{1}{6}\left(1-\frac{\vep}{2}+\frac{\vep^2}{8}\zeta(2)\right)$&
$-a b q_1^2-a c \left(q_1+q_2\right)^2-a d \left(q_1+q_2+q_3\right)^2$
&$\{xyz,xy(1-z),$\\
&$~{}+{\cal O}(\vep^3)$&
$~{}-b c q_2^2-b d (q_2+q_3)^2-c d q_3^2$&$~x(1-y),1-x\}$\\
&&$~{}+a m_1^2+b m_2^2+c m_3^2+d m_4^2$&\hli
\end{tabular}
\end{center}
\mycap{tab:kernels}
{$P_\vep$ and Feynman Parameter Kernels of 1,2,3,4-Point Functions}
{The factor $P_\vep$ and the Feynman parametrized kernels of the basic
  $j\/$-point functions \eqf{eq:scalint} used with \eqf{eq:genint} and
  \eqf{eq:feynpar}. $P_\vep$ is given up to the relevant order in
  $\vep$. Note that $a+b+c+\ldots=1$ and that the assignment of the
  shown sets can be in any order, i.e., there are $j!$ possibilities.}
\end{table}

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(100,60)
  \SetWidth{0.8}
  \ArrowLine(30.5,40)(30.5,20)
  \Gluon(10,10)(37.5,10){3}{3}
  \Gluon(37.5,10)(65,10){3}{3}
  \Gluon(10,50)(37.5,50){3}{3}
  \Gluon(37.5,50)(65,50){3}{3}
  \Line(37.5,10)(37.5,14)
  \Gluon(37.5,14)(37.5,50){3}{4}
  \SetWidth{1.5}
  \ArrowLine(65,10)(65,50)
  \ArrowLine(90,10)(65,10)
  \ArrowLine(65,50)(90,50)
  \Text(8,10)[r]{$k_2$}
  \Text(8,50)[r]{$k_1$}
  \Text(93,10)[l]{$p_2$}
  \Text(93,50)[l]{$p_1$}
  \Text(25.5,30)[r]{$q$}
\end{picture}
\end{center}
\mycap{fig:glubox}
{Hadroproduction Box Graph}{The hadroproduction box graph
  leading to the basic scalar integral \eqf{eq:boxa}.}
\end{figure}
The needed set of basic scalar integrals has been collected in
\cite{cit:bkns} and will be recalculated in 
\apf{sec:bsi}. Here we will show how to perform the integration of 
the box integral $D_0(-k_1,p_1,p_2,0,0,m,0)$ in some detail, 
to demonstrate the practical difficulties. It arises in the
hadroproduction graph
displayed in \fif{fig:glubox}. By inserting the momenta in 
the expression of \taf{tab:kernels}, we can write 
$K=a c \tilde{t}- b d \tilde{s}+c^2$ with $\tilde{t}\equiv -t_1/m^2$
and $\tilde{s}\equiv s/m^2$, where we have used the fact that
$a+b+c+d=1$. Next we pick the parameters so that $K$ is linear in
$z$, in order to facilitate the first integration. The choice 
$\{a,b,c,d\}=\{x y(1-z),xyz,x(1-y),1-x\}$ satisfies this and upon
integrating $K^{-2+\vep/2}$ over $z$ and multiplying with $x^2 y$ -- see
\eqf{eq:feynpar}, the factor 6 cancels against the 1/6 of $P_\vep(4)$
-- we get the sum of two parts $I_{xy}+II_{xy}$:
\begin{equation}
\label{eq:III}
\underbrace{\frac{2 x^{-1+\vep} (1-y)^{-1+\frac{\vep}{2}}
(1+(\tilde{t}-1)y)^{-1+\frac{\vep}{2}}}{(-2+\vep)
(\tilde{s}(1-x)+\tilde{t}x(1-y))}}_{\dis I_{xy}}
\underbrace{-\frac{2 x^\frac{\vep}{2}
\left\{-\tilde{s} y+x\left[(1-y)^2+\tilde{s}y\right]
\right\}^{-1+\frac{\vep}{2}}}{(-2+\vep)
(\tilde{s}(1-x)+\tilde{t}x(1-y))}}_{\dis II_{xy}}\mpu
\end{equation}

Beginning with part $I_{xy}$, we can perform the $x$-Integration,
which leads to the hypergeometric function 
$\tfo(1,\vep,1+\vep,[\tilde{s}-\tilde{t}(1-y)]/\tilde{s})$, of which 
we take the series expansion, see \eqf{eq:hypfert} 
in \apf{sec:hyper}, to get:
\begin{equation}
\label{eq:Iy}
I_y=\frac{2 (1-y)^{-1+\frac{\vep}{2}}
(1+(\tilde{t}-1)y)^{-1+\frac{\vep}{2}}\left[1-\vep\ln\left(
\frac{\tilde{t}}{\tilde{s}}(1-y)\right)
-\vep^2 \liz\left(\frac{\tilde{s}-\tilde{t}(1-y)}{\tilde{s}}\right)
\right]}{(-2+\vep)\vep\tilde{s}}\mko
\end{equation}
with the dilogarithmic function $\liz(z)$.
The remaining $y$ integration diverges for $y\rightarrow 1$ and is too 
complicated to be tackled directly.
We define a counterterm which corresponds to the $y\rightarrow 1$ limit:
\begin{equation}
\label{eq:Iyc}
I_y^c\equiv\frac{2 (1-y)^{-1+\frac{\vep}{2}}
  \tilde{t}^{-1+\frac{\vep}{2}}\left[1-\vep\ln\left(
\frac{\tilde{t}}{\tilde{s}}(1-y)\right)-\vep^2 \frac{\pi^2}{6}\right]}
{(-2+\vep)\vep\tilde{s}}\mpu
\end{equation}
So $I_y-I_y^c$ is {\em finite} with respect to the $y$ integration,
which means that we can expand it in $\vep$ to ${\cal O}(1)$ before
integrating! The resulting integral can be done. Furthermore
$I_y^c$ is simple enough to be integrated, keeping the $\vep$ dependence,
and expanding in $\vep$ only {\em after} the integration. It is
important that \eqf{eq:Iyc} mirrors the complete $y\rightarrow 1$
structure, e.g., the $\vep^2$ part cannot be dropped since it will
contribute at ${\cal O}(1)$, but will not occur in the integration
of the ${\cal O}(1)$ expansion of $I_y-I_y^c$.  
The sum of both gives the result:
\begin{equation}
\label{eq:I}
I=-\frac{1}{\tilde{s}\tilde{t}}\left[\frac{6}{\vep^2}
+\frac{3+2\ln\tilde{s}+2\ln\tilde{t}}{\vep}+\frac{3}{2}-\frac{\pi^2}{3}
+\ln\tilde{t}\left(1-\ln\tilde{t}\right)
+\ln\tilde{s}\left(1+2\ln\tilde{t}\right)\right]\mpu
\end{equation}

Turning to $II_{xy}$, we note that the integral only diverges when
$x\rightarrow 1$. But
$x^{\vep/2}=1+\frac{\vep}{2} \ln x+\frac{\vep^2}{8}\ln^2x+\ldots$,
i.e., that term gives contributions other than unity only when
multiplied by a pole in $\vep$. However,
since the poles occur only for $x=1$ where $\ln(x=1)=0$, we can simply 
set $x^{\vep/2}\rightarrow 1$ prior to integration. Then we can
perform the $x$ integration. The resulting hypergeometric functions
are best transformed linearly, see for example \cite{cit:abramowitz}, 
in order to exhibit the $y$-structure clearly. One gets:
\begin{multline}
\label{eq:IIy}
II_y=-\frac{4 i\pi \tilde{s}^{-1+\frac{\vep}{2}} 
\left(\tilde{s}-\tilde{t}(1-y)\right)^{-\frac{\vep}{2}}
(1-y)^{-1+\frac{\vep}{2}}\left(1+(\tilde{t}-1)y\right)^{-1+\frac{\vep}{2}}}{-2+\vep}\\
{}-\frac{4 (1-y)^{-1+\vep} 
\tfo\left(1,\frac{\vep}{2},1+\frac{\vep}{2},
\frac{\left(\tilde{s}-\tilde{t}(1-y)\right)(1-y)}
{\tilde{s}\left(1+(\tilde{t}-1)y\right)}\right)}
{(-2+\vep)\vep\tilde{s}\left(1+(\tilde{t}-1)y\right)}
+4 (1-y)^{-1+\frac{\vep}{2}} (-1)^\frac{\vep}{2}
\tilde{s}^{-1+\frac{\vep}{2}} y^\frac{\vep}{2}\\
{}\cdot\frac{\left((1-y)^2+\tilde{s}y\right)^{-\frac{\vep}{2}}
\left(1+(\tilde{t}-1)y\right)^{-1+\frac{\vep}{2}}
\tfo\left(\frac{\vep}{2},\frac{\vep}{2},1+\frac{\vep}{2},
\frac{\left(\tilde{s}-\tilde{t}(1-y)\right)y}
{(1-y)^2+\tilde{s}y}\right)}{(-2+\vep)\vep}\mpu
\end{multline}
The series expansion of the new hypergeometric function can also be
found in \apf{sec:hyper}. Again we find a divergence in $y$ and define 
an appropriate counterterm for the $y\rightarrow 1$ limit:
\begin{equation}
\label{eq:IIyc}
II_y^c\equiv\frac{-24(1-y)^{-1+\vep}+(1-y)^{-1+\frac{\vep}{2}}
\left[-24 i\vep\pi+(-1)^\frac{\vep}{2}\left(24+
\vep^2\pi^2\right)\right] \tilde{t}^\frac{\vep}{2}}
{6(-2+\vep)\vep\tilde{s}\tilde{t}}\mpu
\end{equation}
Proceeding like for $I_y$, we can complete the integration
\begin{equation}
\label{eq:II}
II=-\frac{1}{\tilde{s}\tilde{t}}\left[\frac{2}{\vep^2}
+\frac{1+2\ln\tilde{t}}{\vep}+\frac{1-\pi^2+2
(1+\ln\tilde{t}) \ln\tilde{t}}{2}\right]\mpu
\end{equation}

We have dropped any imaginary parts that occur in our final
integrated results as mentioned above.
Summing $I+II$ and multiplying by 
$i C_\vep\frac{1}{m^4}\left(1-\frac{\vep}{2}+\frac{\vep^2}{8}\zeta(2)\right)$, 
we then get the final answer
%
\begin{equation}
\label{eq:boxa}
D_0(-k_1,p_1,p_2,0,0,m,0)=\frac{i C_\vep}{s t_1}\left[
\frac{8}{\vep^2}+\frac{2}{\vep}\left(2\ln\tilde{t}
+\ln\tilde{s}\right)
+2\ln\tilde{s}\ln\tilde{t}-4 \zeta(2)\right]\mko
\end{equation}
in accordance with Eqn.~(A4) of \cite{cit:bkns}.

\section{Passarino-Veltman Decomposition\label{sec:passvelt}}

The fermion propagators of the virtual contributions \fif{fig:nlotops} 
have the form $i \delta_{ij} (\dirac{p}+m)/(p^2-m^2)$ and thus they
introduce the loop momentum also in the {\em numerator}. We can generalize
the basic definitions of \eqf{eq:scalint} to take the more complicated 
numerator into account, e.g.,
%
\begin{equation}
\label{eq:tensint}
D_{\{0,\mu,\mu\nu,\mu\nu\rho\}}(q_1,q_2,q_3,m_1,m_2,m_3,m_4)\equiv
\mu^{-\vep}\int\frac{d^n q}{(2 \pi)^n}
\frac{\{1,q_\mu,q_\mu q_\nu,q_\mu q_\nu q_\rho\}}{L_1 L_2 L_3 L_4}\mpu
\end{equation}
It is generally more difficult to calculate this type of {\em tensor}
integral than the scalar integrals we have encountered up to this
point. Note that for the processes we will be calculating tensors 
integrals of rank three or less have to be considered. A box diagram
with four fermion propagators is of course possible, but it would
require two outgoing photons or gluons, respectively, whereas we
need here two outgoing heavy quarks. For this reason we do not have to examine
integrals of the type $D_{\mu\nu\rho\sigma}$.

We know that the Lorentz covariant structure of the tensor loop
integrals can only depend on the momenta of the attached legs and on
the metric $g_{\mu\nu}$. 
This immediately suggests decomposing the integrals
accordingly, a technique called Passarino-Veltman decomposition
\cite{cit:passvelt}, which is also conveniently summarized in
Ref.~\cite{cit:docbeen}. One can easily write down the possible Lorentz 
covariant combinations:
%
\begin{equation}
\label{eq:pvdec}
\begin{aligned}
B^\mu=~&q_1^\mu B_1\mko\\
B^{\mu\nu}=~&q_1^\mu q_1^\nu B_{21}+g^{\mu\nu} B_{22}\mko\\
&\\
C^\mu=~&q_1^\mu C_{11}+q_2^\mu C_{12}\mko\\
C^{\mu\nu}=~&q_1^\mu q_1^\nu C_{21}+q_2^\mu q_2^\nu C_{22}+
  \{q_1 q_2\}^{\mu\nu} C_{23}+g^{\mu\nu} C_{24}\mko\\
C^{\mu\nu\rho}=~&q_1^\mu q_1^\nu q_1^\rho C_{31}+
  q_2^\mu q_2^\nu q_2^\rho C_{32}+\{q_1 q_1 q_2\}^{\mu\nu\rho} C_{33}
  +\{q_1 q_2 q_2\}^{\mu\nu\rho} C_{34}\\
  &{}+\{q_1 g\}^{\mu\nu\rho} C_{35}+
  \{q_2 g\}^{\mu\nu\rho} C_{36}\mko\\
&\\
D^\mu=~&q_1^\mu D_{11}+q_2^\mu D_{12}+q_3^\mu D_{13}\mko\\
D^{\mu\nu}=~&q_1^\mu q_1^\nu D_{21}+q_2^\mu q_2^\nu D_{22}+
  q_3^\mu q_3^\nu D_{23}+\{q_1 q_2\}^{\mu\nu} D_{24}
  +\{q_1 q_3\}^{\mu\nu} D_{25}\\
  &{}+\{q_2 q_3\}^{\mu\nu} D_{26}+g^{\mu\nu} D_{27}\mko\\
D^{\mu\nu\rho}=~&q_1^\mu q_1^\nu q_1^\rho D_{31}+
  q_2^\mu q_2^\nu q_2^\rho D_{32}+q_3^\mu q_3^\nu q_3^\rho D_{33}+
  \{q_1 q_1 q_2\}^{\mu\nu\rho} D_{34}+\{q_1 q_1 q_3\}^{\mu\nu\rho}D_{35}\\
  &{}+\{q_1 q_2 q_2\}^{\mu\nu\rho}D_{36}+\{q_1 q_3 q_3\}^{\mu\nu\rho} D_{37}
  +\{q_2 q_2 q_3\}^{\mu\nu\rho}D_{38}+\{q_2 q_3 q_3\}^{\mu\nu\rho}D_{39}\\
  &{}+\{q_1 q_2q_3\}^{\mu\nu\rho} D_{310}+\{q_1 g\}^{\mu\nu\rho} D_{311}
  +\{q_2 g\}^{\mu\nu\rho} D_{312}+\{q_3 g\}^{\mu\nu\rho} D_{313}\mpu
\end{aligned}
\end{equation}
The scalar coefficient integrals on the r.h.s.\ can depend on all the
possible scalar invariants of the leg momenta and on the
masses $m_i$. The arguments of the tensor and scalar integrals have
been omitted for brevity. The brackets
$\{\ldots\}^{\mu\nu\ldots}$ are a shorthand denoting the sum of all
possible {\em different} Lorentz index permutations, for example
$\{q_1 q_1 q_2\}^{\mu\nu\rho}=q_1^\mu q_1^\nu q_2^\rho+q_1^\nu q_1^\rho q_2^\mu+q_1^\rho q_1^\mu q_2^\nu$
and 
$\{q_1 g\}^{\mu\nu\rho}=q_1^\mu g^{\nu\rho}+q_1^\nu g^{\rho\mu}+q_1^\rho g^{\mu\nu}$.
All Lorentz index permutations must have the same scalar integral as
coefficient, since the tensor integrals like \eqf{eq:tensint} stay
invariant under these permutations. This property will later be shown
to result in stringent consistency checks on the decomposition, since
the same coefficient will be obtained no matter how the projection is
ordered.

The decomposition, a $13\times 13$ matrix problem in case of
$D^{\mu\nu\rho}$, looks forbidding, but it is possible to reduce it to
at most a $3\times 3$ matrix problem by taking into account the fact that leg
momenta are added one by one into the loop. As already mentioned
above, in the propagators $L_i\equiv l_i^2-m_i^2+i\epsilon$ the
momentum $l_i$ has then the simple progression 
$l_1=q,~l_2=q+q_1,~l_3=q+q_1+q_2$ and $l_4=q+q_1+q_2+q_3$. Thus we can 
rewrite the scalar product of the leg momenta and the loop momentum in 
the following way
%
\begin{align}
\label{eq:fdef}
q_1\cdot q&=(L_2-L_1+f_1)/2 
  & &\text{ with } & f_1 &\equiv m_2^2-m_1^2-q_1^2\mko\notag\\
q_2\cdot q&=(L_3-L_2+f_2)/2 
  & &\text{ with } & f_2 &\equiv m_3^2-m_2^2-(q_1+q_2)^2+q_1^2\mko\\
q_3\cdot q&=(L_4-L_3+f_3)/2 
  & &\text{ with } & f_3 &\equiv m_4^2-m_3^2-(q_1+q_2+q_3)^2+
  (q_1+q_2)^2\mpu\notag
\end{align}
Since the $L_i$ terms introduced by rewriting the scalar product will cancel
against the propagators in the denominator and since the $f_i$ do not
contain the loop momentum, we can effectively remove $q$ from the
numerator this way! The price to be paid is the introduction of new
scalar integrals of the form occurring for loops with one propagator
less. To make this clear, consider as an example 
\begin{equation}
\label{eq:scalexa}
\begin{split}
q_2^\mu D_\mu&=\mu^{-\vep}\int\frac{d^n q}{(2 \pi)^n}
  \frac{q_2\cdot q}{L_1 L_2 L_3 L_4}
=\int\frac{(L_3-L_2+f_2)/2}{L_1 L_2 L_3 L_4}\\
&=\frac{1}{2}\Bigg[
\underbrace{\int\frac{1}{L_1 L_2 L_4}}_{\dis C_0(1,2,4)}
-\underbrace{\int\frac{1}{L_1 L_3 L_4}}_{\dis C_0(1,3,4)}
+f_2 D_0\Bigg]
\end{split}
\end{equation}
where the integration sign is a shorthand for 
$\mu^{-\vep}\int d^n q /(2 \pi)^n$ here and below. 

Apart from the expected scalar integral $D_0$ corresponding to the
tensor integral $D_\mu$, one has two new scalar integrals
$C_0(1,2,4)$ and $C_0(1,3,4)$ having three propagator terms in the 
denominator, which however differ from those of the generic 
$C_0=C_0(1,2,3)$ introduced directly by the vertex corrections.
But now all we have 
to do is to project onto these scalar products of loop and leg
momenta, which at worst for the boxes is a $3\times 3$ matrix problem, and
calculate the (new) scalar integrals. To this end one defines a
projective momentum 
%
\begin{equation}
\label{eq:projmom}
P_l^\mu q_{i\mu}=\delta_{il}\mko
\end{equation}
where the indices $i,l=1,2,\ldots,d$ run over the number of independent 
leg momenta $d$, that is the number of propagators in the loop minus one.
For self-energies $B$ we have only one independent leg momentum and
thus
%
\begin{equation}
\label{eq:bproj}
P_1^\mu=X_B^{-1} q_1^\mu\quad\text{with}\quad X_B=q_1^2\mpu
\end{equation}
For vertex corrections $C$ there are two independent leg momenta and
so
%
\begin{equation}
\label{eq:cproj}
\vek{P_1^\mu\\P_2^\mu}=X_C^{-1}\vek{q_1^\mu\\q_2^\mu}
\quad\text{with}\quad
X_C=\vek{q_1^2&q_1\cdot q_2\\q_1\cdot q_2&q_2^2}\mpu
\end{equation}
Finally for box integrals there are three
%
\begin{equation}
\label{eq:dproj}
\vek{P_1^\mu\\P_2^\mu\\P_3^\mu}=X_D^{-1}\vek{q_1^\mu\\q_2^\mu\\q_3^\mu}
\quad\text{with}\quad
X_D=\vek{q_1^2&q_1\cdot q_2&q_1\cdot q_3\\
q_1\cdot q_2&q_2^2&q_2\cdot q_3\\q_1\cdot q_3&q_2\cdot q_3&q_3^2}\mpu
\end{equation}
Only when the inverse of the matrices $X$ exists can this
simplification be used.

Using these definitions
we can already treat all the vector integrals occurring in
the $n\/$PF graphs. As an example $C^\mu=q_1^\mu C_{11}+q_2^\mu
C_{12}$ will be worked out explicitly here:
%
\begin{equation}
\label{eq:cmupro}
\vek{C_{11}\\C_{12}}=\vek{P_1^\mu\\P_2^\mu} C_\mu=X_C^{-1}
\vek{q_1^\mu  C_\mu\\q_2^\mu C_\mu}\equiv X_C^{-1}\vek{R_1\\R_2}\mko
\end{equation}
with
%
\begin{equation}
\label{eq:crs}
R_1=\frac{1}{2}\left[B_0(1,3)-B_0(2,3)+f_1 C_0\right]\mko\quad
R_2=\frac{1}{2}\left[B_0(1,2)-B_0(1,3)+f_2 C_0\right]\mko
\end{equation}
and the inverse of $X_C$ is easily calculated to be
%
\begin{equation}
\label{eq:invxc}
X_C^{-1}=\frac{1}{q_1^2 q_2^2-(q_1\cdot q_2)^2}
\vek{q_2^2&-q_1\cdot q_2\\-q_1\cdot q_2&q_1^2}\mpu
\end{equation}
Note that for the calculation of $B_0(2,3)$, we can shift the integration
$q+q_1\rightarrow q$
\begin{equation}
\label{eq:ishift}
B_0(2,3)=\int\frac{1}{\left[\left(q+q_1\right)^2-m_2^2\right]
\left[\left(q+q_1+q_2\right)^2-m_3^2\right]}
=\int\frac{1}{\left(q^2-m_2^2\right)
\left[\left(q+q_2\right)^2-m_3^2\right]}\mko
\end{equation}
bringing it into the standard form for $B_0$. Similarly one proceeds
for $C_0(2,3,4)$.

Next we need to construct a projective tensor which singles out the
metric $g^{\mu\nu}$, using the projective momentum $P_l^\mu$,
%
\begin{equation}
\label{eq:projten}
P^{\mu\nu}\equiv\frac{1}{n-d}\left[g^{\mu\nu}-\sum_{l=1}^{d} P_l^\mu
  q_l^\nu\right]\mko
\end{equation}
where $d$ again is the number of independent leg momenta and
$n=4+\vep$ is the spacetime dimension. This leads to the desired 
properties
%
\begin{equation}
\label{eq:ptprop}
P^{\mu\nu}q_{i\mu}=P^{\mu\nu}q_{i\nu}=0\mko\qquad
P^{\mu\nu}g_{\mu\nu}=1\mpu
\end{equation}
As an example, the 3PF coefficient of the metric is obtained
using this projective tensor:
%
\begin{align}
\label{eq:c24}
C_{24}&=P^{\mu\nu}C_{\mu\nu}
  =\frac{1}{n-2}\left[g^{\mu\nu}-P_1^\mu q_1^\nu-P_2^\mu q_2^\nu\right] 
    \int\frac{q_\mu q_\nu}{L_1 L_2 L_3}\notag\\
&=\frac{1}{n-2}\left[\int\frac{1}{L_2 L_3}+m_1^2\int\frac{1}{L_1 L_2 L_3}
  -R_3-R_6\right]\notag\\
&=\frac{1}{n-2}\left[m_1^2 C_0-\frac{1}{2}\left(f_1 C_{11}+f_2
  C_{12}-B_0(2,3)\right)\right]\mko\\
\label{eq:r3}
R_3&\equiv\frac{1}{2} P_1^\mu \int\left[\frac{q_\mu}{L_1 L_3}-
  \frac{q_\mu}{L_2 L_3}+f_1\frac{q_\mu}{L_1 L_2 L_3}\right]\notag\\
&=\frac{1}{2} P_1^\mu\left\{B_\mu(1,3)-[B_\mu(2,3)-q_{1\mu} B_0(2,3)]+
  f_1 C_\mu\right\}\notag\\
&=\frac{1}{2}\left[B_1(1,3)+B_0(2,3)+f_1 C_{11}\right]\mko\\  
\label{eq:r6}
R_6&\equiv\frac{1}{2} P_2^\mu \int\left[\frac{q_\mu}{L_1 L_2}-
  \frac{q_\mu}{L_1 L_3}+f_2\frac{q_\mu}{L_1 L_2 L_3}\right]
=\frac{1}{2}\left[-B_1(1,3)+f_2 C_{12}\right]\mpu
\end{align}
In the first step $q^2=L_1+m_1^2$
and \eqf{eq:fdef} were used. Note the shift $q\rightarrow q+q_1$ in
the second integration in the first step of calculating $R_3$, so that 
$B_\mu(2,3)=q_{2\mu} B_1(2,3)$, which gives no contribution when
contracted with $P_1^\mu$. It is of great advantage that this type of
projection properties can be used on the tensors with reduced 
rank\footnote{For $P^{\mu\nu}B_{\mu\nu}$ 
one needs $P_1^\mu \int q_\mu /L_1=0$, easily proven in the rest
frame of $q_1$, because then $q_1\cdot q=q_1^0 q_0$ yields an
integral odd in the energy component $q_0$.} in the intermediate steps. 

Turning to the $C_{\mu\nu}$ coefficients depending on the leg momenta, we
can use the projective momentum twice
%
\begin{gather}
\begin{aligned}
\label{eq:c2123}
\vek{C_{21}\\C_{23}}&=P_1^\mu \vek{P_1^\nu\\P_2^\nu}
  \tilde{C}_{\mu\nu}=X_C^{-1} \vek{R_3-C_{24}\\R_4}\mko\\
\vek{C_{23}\\C_{22}}&=P_2^\mu \vek{P_1^\nu\\P_2^\nu}
  \tilde{C}_{\mu\nu}=X_C^{-1} \vek{R_5\\R_6-C_{24}}\mko
\end{aligned}\\
\begin{aligned}
\label{eq:r4r5}
R_4&\equiv P_1^\mu q_2^\nu C_{\mu\nu}
  =\frac{1}{2}\left[B_1(1,2)-B_1(1,3)+f_2 C_{11}\right]\mko\\
R_5&\equiv P_2^\mu q_1^\nu C_{\mu\nu}
  =\frac{1}{2}\left[B_1(1,3)-B_1(2,3)+f_1 C_{12}\right]\mko
\end{aligned}
\end{gather}
where $\tilde{C}_{\mu\nu}\equiv C_{\mu\nu}-g_{\mu\nu} C_{24}$
has the metric contribution subtracted. 
Since there are two ways of projecting out $C_{23}$, depending on
whether $P_1$ or $P_2$ is used first, this
coefficient is obtained twice. This kind of redundancy occurs for all
possible permutations of the projection order and allows one to perform 
internal consistency checks for all the multiply obtained coefficients!

For $C_{\mu\nu\rho}$, we already know how to project out the
terms with the metric, e.g.,
%
\begin{gather}
\label{eg:c3eins}
\vek{C_{35}\\C_{36}}=P^{\mu\nu} \vek{P_1^\rho\\P_2^\rho}
  C_{\mu\nu\rho}=X_C^{-1} \vek{R_{10}\\R_{11}}\mko\\
\begin{aligned}
\label{eq:r1011}
R_{10}&\equiv P^{\mu\nu} q_1^\rho C_{\mu\nu\rho}
  =\frac{1}{2}\left[B_{22}(1,3)-B_{22}(2,3)+f_1 C_{24}\right]\mko\\ 
R_{11}&\equiv P^{\mu\nu} q_2^\rho C_{\mu\nu\rho}
  =\frac{1}{2}\left[B_{22}(1,2)-B_{22}(1,3)+f_2 C_{24}\right]\mpu 
\end{aligned}
\end{gather}
It is convenient to construct a complementary tensor to $P^{\mu\nu}$,
which projects onto specific combinations of {\em two} leg momenta:
%
\begin{equation}
\label{eq:compten}
P^{\mu\nu}_{kl}\equiv P^\mu_k P^\nu_l-(P_k\cdot P_l) P^{\mu\nu}\mko
\end{equation}
with the properties
\begin{equation}
\label{eq:ctprop}
P^{\mu\nu}_{kl} q_{i\mu} q_{j\nu}=\delta_{ik} \delta_{jl}\mko\qquad
P^{\mu\nu}_{kl} g_{\mu\nu}=0\mpu
\end{equation}
Then we can for example write
%
\begin{gather}
\label{eg:c3zwei}
\vek{C_{31}\\C_{33}}=P^{\mu\nu}_{11} \vek{P_1^\rho\\P_2^\rho}
  \tilde{C}_{\mu\nu\rho}=X_C^{-1} \vek{R_{12}-2 C_{35}\\R_{13}}\mko\\
\begin{aligned}
\label{eq:r1213}
R_{12}&\equiv P^{\mu\nu}_{11} q_1^\rho C_{\mu\nu\rho}
  =\frac{1}{2}\left[B_{21}(1,3)-B_0(2,3)+f_1 C_{21}\right]\mko\\ 
R_{13}&\equiv P^{\mu\nu}_{11} q_2^\rho C_{\mu\nu\rho}
  =\frac{1}{2}\left[B_{21}(1,2)-B_{21}(1,3)+f_2 C_{21}\right]\mko
\end{aligned}
\end{gather}
where
$\tilde{C}_{\mu\nu\rho}\equiv C_{\mu\nu\rho}-\{q_1 g\}_{\mu\nu\rho} C_{35}$
has the metric part contributing here subtracted.

This completes the necessary collection of projection operators. We
have already performed part of the necessary decompositions for the
vertex corrections in the examples given above, and the self-energy 
and box integrations can be treated likewise. A collection of further
results can be found in \apf{sec:pvdf}. Though this procedure
is straightforward, its actual implementation requires a computer
algebra system like {\tt Mathematica} \cite{cit:math}. The general
decomposition for {\em arbitrary} momenta and masses of the 4PF 
alone results in {\tt Mathematica} output of more than three MByte length
before simplification. Managing this lengthy result was facilitated by 
defining a space in the possible basic functions $B_0,~C_0$ and $D_0$, so
that the coefficient relations become vector equations in that space.
Simplifying the formulae for specific momenta and inserting the basic
functions will usually reduce the length of the 4PF formulae by two
orders of magnitude. 

\section{Some Final Remarks \label{sec:virtfin}}

Upon calculating the actual virtual processes using the formalism of
\scf{sec:passvelt} and \apf{sec:pvdf}, one will need numerous scalar
integrals which do not seem to be included in the basic set of
\apf{sec:bsi}. But those integrals can always be brought into a form
where they are either seen to be directly equal to one of the basic
integrals or derivable by simple manipulations. There are several
``physical'' ways to arrive at such transformations. Many of them can
be obtained by simple crossing. For example the integral
$B_0(p_1-k_2,0,m)$ obviously is obtained from the known integral
$B_0(p_1-k_1,0,m)$ by crossing $k_1\leftrightarrow k_2$. To this end
we can simply replace $t,t_1 \rightarrow u,u_1$ in the known result
\eqf{eq:bas2pfg}. Also one often obtains integrals which just
correspond to assigning the loop momentum in a different way, see
\fif{fig:bloops} for the simple case of 2PFs. 
Similarly we can derive for 3PFs that 
$C_0(p_1,p_2,m_1,m_2,m_3)=C_0(-p_1,-p_2,m_1,m_2,m_3)=C_0(p_1+p_2,-p_2,m_1,m_3,m_2)=C_0(-p_1,p_1+p_2,m_2,m_1,m_3)=C_0(p_2,p_1,m_3,m_2,m_1)$ 
by reassigning the loop momentum and of course we can also treat
the 4PF $D_0$'s this way. 

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(320,60)
\put(0,0){
  \begin{picture}(80,60)
    \SetWidth{1}
    \ArrowLine(0,30)(20,30)
    \ArrowArc(40,30)(20,0,180)
    \ArrowArc(40,30)(20,180,360)
    \ArrowLine(60,30)(80,30)
    \Text(10,34)[b]{$p_1$}
    \Text(70,34)[b]{$p_1$}
    \Text(40,54)[b]{$q$}
    \Text(40,46)[t]{$m_1$}
    \Text(40,6)[t]{$q+p_1$}
    \Text(40,14)[b]{$m_2$}
  \end{picture}
}
\put(120,0){
  \begin{picture}(80,60)
    \SetWidth{1}
    \ArrowLine(0,30)(20,30)
    \ArrowArcn(40,30)(20,0,180)
    \ArrowArcn(40,30)(20,180,360)
    \ArrowLine(60,30)(80,30)
    \Text(10,34)[b]{$p_1$}
    \Text(70,34)[b]{$p_1$}
    \Text(40,54)[b]{$q$}
    \Text(40,46)[t]{$m_1$}
    \Text(40,6)[t]{$q-p_1$}
    \Text(40,14)[b]{$m_2$}
  \end{picture}
}
\put(240,0){
    \SetWidth{1}
    \ArrowLine(0,30)(20,30)
    \ArrowArcn(40,30)(20,0,180)
    \ArrowArcn(40,30)(20,180,360)
    \ArrowLine(60,30)(80,30)
    \Text(10,34)[b]{$p_1$}
    \Text(70,34)[b]{$p_1$}
    \Text(40,54)[b]{$q+p_1$}
    \Text(40,46)[t]{$m_1$}
    \Text(40,6)[t]{$q$}
    \Text(40,14)[b]{$m_2$}
}
\end{picture}
\end{center}
\mycap{fig:bloops}
{Loop Momentum Assignment: One Graph, Different $B_0$}{By assigning
  the loop momentum differently in one graph, it is shown that 
  $B_0(p_1,m_1,m_2)=B_0(-p_1,m_1,m_2)=B_0(p_1,m_2,m_1)$.}
\end{figure}

One can also simply shift the loop momentum, which does not
change the value of the integral. For example
setting $q\rightarrow q+p_2$ in $C_0(p_1,-k_1-k_2,0,m,m)$ yields the
integral $C_0(p_2,p_1,m,0,m)$, proving their equality.
But in practice it is much simpler to just insert the momenta in the
kernels $K$ of \taf{tab:kernels} and compare to those of the standard
set. For instance in the example above, $C_0(p_1,-k_1-k_2,0,m,m)$ gives 
$K=-bc \frac{s}{m^2}+(1-a)^2$. But we know that the basic integral 
$C_0(p_2,p_1,m,0,m)$, see \eqf{eq:bas3pfd}, leads to
$K=-ac\frac{s}{m^2}+(1-b)^2$, so since the assignment of the
parameters $a,~b,~c$ is arbitrary, both integrals are equal.
Also equalities due to the reassignment of the loop momentum are
immediately obvious. Taking the case covered in
\fif{fig:bloops}, one always obtains $K=-a b+a m_1^2+b m_2^2$, switching
$a\leftrightarrow b$ if needed. Furthermore changes of the kinematic 
variables due to crossing are trivial, 
e.g., $B_0(p_1-k_2,0,m)$ leads to $K=-a b \frac{u}{m^2}+b$ and 
$B_0(p_1-k_1,0,m)$ gives $K=-a b \frac{t}{m^2}+b$. Also
equalities like $C_0(p_1-k_1,-k_2,0,m,m)=C_0(p_1,-k_1,0,m,m)$, which
need some work to be proven otherwise, are obtained by just writing
down the kernels.
With this method it is an easy exercise to obtain the needed relations
between integrals, about 40 were needed in our calculation.

A special simplification can be used when working on the QED-like box
integrals. Since we calculate $2\rightarrow 2$ processes, there are
only three independent momenta, the fourth can be calculated using
energy-momentum conservation $-q_4=q_1+q_2+q_3$, counting all momenta
as incoming. Taking a look at the propagators in $D_0$ in
\eqf{eq:scalint}, we can write
%
\begin{equation}
\label{eq:mprops}
\left.\stc{q^2-m_1^2+i\epsilon\\(q+q_1)^2-m_2^2+i\epsilon\\
(q+q_1+q_2)^2-m_3^2+i\epsilon\\(q+q_1+q_2+q_3)^2-m_4^2+i\epsilon}
\right\}\Rightarrow\left\{\stc{q^2-m_1^2+i\epsilon\\
(q-q_4-q_3-q_2)^2-m_2^2+i\epsilon\\(q-q_4-q_3)^2-m_3^2+i\epsilon\\
(q-q_4)^2-m_4^2+i\epsilon}\right.\mpu
\end{equation}
Simply by replacing $q\rightarrow -q$ in the integration\footnote{For
  every of the $n$ components the minus in the measure is compensated
  by the minus in the integration limits, effectively only the kernel 
  changes.}
we then obtain the relation 
\begin{equation}
\label{eq:mscal}
D_0(q_1,q_2,q_3,m_1,m_2,m_3,m_4)=D_0(q_4,q_3,q_2,m_1,m_4,m_3,m_2)\;
\stackrel{\text{abbr.}}{\longrightarrow}\; D_0=\overline{D}_0\mpu
\end{equation}
We can also show this by inserting the momenta into the kernel $K$
given in \taf{tab:kernels}. $\overline{D}_0$ leads to the same kernel
as $D_0$ upon switching the assignment $b\leftrightarrow d$.
In the tensor integrals the $q\rightarrow -q$ shift adds a minus for 
every loop momentum, so using the same abbreviation as in
\eqf{eq:mscal}, we can write
\begin{equation}
\label{eq:mten}
D^\mu=-\overline{D}^\mu\mko\qquad D^{\mu\nu}=\overline{D}^{\mu\nu}
\mko\qquad D^{\mu\nu\rho}=-\overline{D}^{\mu\nu\rho}\mpu
\end{equation}
Now we can insert this in the tensor decomposition \eqf{eq:pvdec}, for example
%
\begin{gather}
\begin{split}
D^\mu&=q_1^\mu D_{11}+q_2^\mu D_{12}+q_3^\mu D_{13}\\
     &=-\overline{D}^\mu=-\left(q_4^\mu \overline{D}_{11}
       +q_3^\mu \overline{D}_{12}+q_2^\mu \overline{D}_{13}\right)\\
     &=q_1^\mu \overline{D}_{11}+q_2^\mu (\overline{D}_{11}-
       \overline{D}_{13})+q_3^\mu (\overline{D}_{11}-
       \overline{D}_{12})
\end{split}\notag\\
\label{eq:vekrel}
\Rightarrow\quad D_{11}=\overline{D}_{11}\mko\qquad 
       D_{12}=\overline{D}_{11}-\overline{D}_{13}\mko\qquad
       D_{13}=\overline{D}_{11}-\overline{D}_{12}\mpu
\end{gather}
Similar relations can be derived for the other tensor coefficients.

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(100,60)
  \SetWidth{0.8}
  \Gluon(10,10)(40,10){3}{4}
  \Gluon(10,50)(40,50){3}{4}
  \Gluon(65,50)(65,10){3}{5}
  \SetWidth{1.5}
  \ArrowLine(90,10)(65,10)
  \Line(65,10)(40,10)
  \ArrowLine(40,10)(40,50)
  \Line(40,50)(65,50)
  \ArrowLine(65,50)(90,50)
  \Text(8,10)[r]{$k_2$}
  \Text(8,50)[r]{$k_1$}
  \Text(93,10)[l]{$p_2$}
  \Text(93,50)[l]{$p_1$}
  \Text(73,30)[l]{$q$}
\end{picture}
\end{center}
\mycap{fig:qedlbox}
{QED-like Box Graph}{For this QED-like box graph a simplified
  tensor decomposition \eqf{eq:dqed} is possible.}
\end{figure}
By itself this is not very helpful, except as a further method for
checking the decomposition. But in the QED-like box \fif{fig:qedlbox},
we get for $D\rightarrow D(p_1,-k_1,-k_2,0,m,m,m)$ and 
$\overline{D}\rightarrow D(p_2,-k_2,-k_1,0,m,m,m)$ {\em exactly} the
same projection coefficients. This can be easily checked by 
noting that the matrix $X_D$ of the projective momenta in
\eqf{eq:dproj} and the $f_i$ collected in \eqf{eq:fdef} are the same
in both cases. The new scalar integrals obtained by the projection will
also be the same, since the second and fourth propagator, $L_2$ and $L_4$,
which are interchanged in $D\leftrightarrow\overline{D}$, 
have on one hand the same
mass and on the other hand the same square of the sum of external
$q_i$. As an explicit example compare $C_0(1,3,4)$ with
$\overline{C}_0(1,3,4)$. Both have the same masses $m_i$ and inserting 
$q_1=p_1-k_1,~q_2=-k_2$ and $q_1=p_2-k_2,~q_2=-k_1$, respectively, in
the $K$ found in \taf{tab:kernels} will yield the same kernel. A
different way of coming to this conclusion is noting that
\eqf{eq:qsubst} introduces Feynman parameters to a numerator with loop 
four momenta $q^\mu q^\nu\ldots$, so that for the {\em tensor} integrals the
assignment of $a,~b,~c,~d$ changes the result obtained for the
projection coefficients. But in the QED-like integral here the switch
$b\leftrightarrow d$ mentioned below \eqf{eq:mscal} is not necessary:
the propagators already lead to the same $K$, because of the similarity 
between $L_2$ and $L_4$. So the projection coefficients will be equal.
At any rate, we can set $D_{ij}=\overline{D}_{ij}$ here! Then of
course the relations like in \eqf{eq:vekrel} can be used to eliminate
dependent scalar coefficients. One finds eight relations:
\begin{equation}
\label{eq:depdsc}
\begin{gathered}
D_{11} = D_{12}+D_{13}\mko\qquad
D_{24} = (D_{21}+D_{22}-D_{23})/2\mko\\
D_{25} = (D_{21}-D_{22}+D_{23})/2\mko\qquad
D_{31} = -2 D_{32}-2 D_{33}+3 D_{36}+3 D_{37}\mko\\
D_{34} = -D_{32}-D_{33}+2 D_{36}+D_{37}\mko\qquad
D_{35} = -D_{32}-D_{33}+D_{36}+2 D_{37}\mko\\
D_{310} = (-D_{32}-D_{33}+D_{36}+D_{37}+D_{38}+D_{39})/2\mko\qquad
D_{311} = D_{312}+D_{313}\mpu
\end{gathered}
\end{equation}

We can now write the Lorentz structure of
$D(p_1,-k_1,-k_2,0,m,m,m)$ in a neat way, using the following
further redefinitions:
\begin{equation}
\label{eq:dredef}
\begin{gathered}
\tilde{D}_{21}=-\frac{1}{2}(D_{21}-D_{22}-D_{23})\mko\quad
\tilde{D}_{36}=\frac{1}{2}(D_{32}-D_{36})\mko\\
\tilde{D}_{37}=\frac{1}{2}(D_{33}-D_{37})\mko\quad
\tilde{D}_{38}=\frac{1}{2}D_{38}\mko\quad
\tilde{D}_{39}=\frac{1}{2}D_{39}
\end{gathered}
\end{equation}
The final simplified result is then
\begin{equation}
\label{eq:dqed}
\begin{aligned}
D^\mu~=&t^\mu D_{12}+u^\mu D_{13}\mko\\
D^{\mu\nu}~=&\{p_1p_2\}^{\mu\nu}\tilde{D}_{21}+t^\mu t^\nu D_{22}
+u^\mu u^\nu D_{23}+\{k_1 k_2\}^{\mu\nu} D_{26}+g^{\mu\nu} D_{27}\mko\\
D^{\mu\nu\rho}~=&t^\mu t^\nu t^\rho D_{32}+u^\mu u^\nu u^\rho D_{33}
+\{t p_1 p_2\}^{\mu\nu\rho}\tilde{D}_{36}
+\{u p_1 p_2\}^{\mu\nu\rho}\tilde{D}_{37}\\
&{}+\{t k_1 k_2\}^{\mu\nu\rho}\tilde{D}_{38}
+\{u k_1 k_2\}^{\mu\nu\rho}\tilde{D}_{39}+\{t g\}^{\mu\nu\rho} D_{312}
+\{u g\}^{\mu\nu\rho} D_{313}\mko
\end{aligned}
\end{equation}
where we have used the abbreviations $t^\mu=(p_1-k_1)^\mu$ and
$u^\mu=(p_1-k_2)^\mu$. This compares favorably with \eqf{eq:pvdec}.
The other occurring boxes cannot be
simplified like that, since the $b\leftrightarrow d$ interchange has to be
performed. There we can only check relations like 
$D_{12}-\overline{D}_{12}=D_{13}-\overline{D}_{13}$, which always have 
to be fulfilled.

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(100,60)
  \SetWidth{0.8}
  \Gluon(0,30)(30,30){3}{3}
  \Gluon(70,30)(100,30){3}{3}
  \SetWidth{1.5}
  \ArrowArc(50,30)(20,0,180)
  \ArrowArc(50,30)(20,180,360)
  \Text(15,36)[b]{$k$}
  \Text(85,36)[b]{$k$}
  \Text(50,56)[b]{$q$}
  \Text(50,46)[t]{$m$}
  \Text(50,7)[t]{$q+k$}
  \Text(50,16)[b]{$m$}
\end{picture}
\end{center}
\mycap{fig:bbub}
{Bubble Graph not Treatable with Passarino-Veltman}{This bubble graph with
  $k^2=0$ and $m\neq 0$ cannot be decomposed with the
  Passarino-Veltman technique.}
\end{figure}
Finally, as has been mentioned already when introducing the projective 
momenta in \eqf{eq:bproj} to \eqf{eq:dproj}, the Passarino-Veltman
decomposition breaks down when the inverse of the matrix $X$ does not
exist. In our calculations this occurs only in simple bubble diagrams
of the type depicted in \fif{fig:bbub}, inserted in the incoming
{\em on-shell} gluons.
They lead to integrals $B(k,m,m)$ with $k^2=0$ but $m\neq
0$. But here $X_B=k^2$, so obviously it cannot be inverted. The
integral occurring in this situation is 
\begin{equation}
\label{eq:divbub}
\begin{split}
I&=\mu^{-\vep} \int\frac{d^nq}{(2\pi)^n} \frac{\trace{\gamma^\mu (\dirac{q}+m)
\gamma^\nu (\dirac{q}+\dirac{k}+m)}}{(q^2-m^2)[(q+k)^2-m^2]}\\
&=4 \mu^{-\vep}\int_0^1 dx \int\frac{d^nq}{(2\pi)^n}
\frac{2 q^\mu q^\nu+(k^\mu q^\nu+q^\mu k^\nu)+(m^2-k\cdot q-q^2)
  g^{\mu\nu}}{[q^2+2 x k\cdot q-m^2+k^2 x]^2}\\
&=-8 (k^\mu k^\nu-g^{\mu\nu} k^2) \mu^{-\vep} \int_0^1 dx\; x(1-x)I_0\mko
\end{split}
\end{equation}
where we have used Equations (A.18)-(A.20) of \cite{cit:pokorski}, see
also Appendix C of \cite{cit:tarrach}. The basic integral $I_0$ is
given to ${\cal O}(1)$ by
\begin{equation}
\label{eq:dbbas}
I_0=-\frac{i}{16 \pi^2} \left[\frac{2}{\vep}+\gamma_E-\ln(4 \pi)
+\ln(k^2 x(1-x)-m^2)\right]\mko
\end{equation}
with the Euler $\gamma_E$. If $m=0=k^2$, then $I_0=0$ 
and thus $I=0$. Otherwise we get
\begin{multline}
\label{eq:divb2}
I=\frac{i}{2 \pi^2} (k^\mu k^\nu-g^{\mu\nu} k^2) \mu^{-\vep}\Bigg\{
\frac{1}{6}\left[\frac{2}{\vep}+\gamma_E-\ln(4 \pi)\right]\\
{}+\int_0^1 dx\; x(1-x)\ln(k^2 x(1-x)-m^2)\Bigg\}\mpu
\end{multline}
This formula is valid in general, it is for example easy to obtain
Equation (III.29) of \cite{cit:tarrach} for $k^2,m \neq 0$ from it.
But here we are interested in the case of $k^2=0$ with $m\neq 0$, and
then using $C_\vep$ defined in
\eqf{eq:cepsdef} to ${\cal O}(\vep)$, we can write the
integral to ${\cal O}(1)$ as
\begin{equation}
\label{eq:divb3} 
I=i C_\vep (k^\mu k^\nu-k^2 g^{\mu\nu}) \frac{8}{3 \vep}\mko
\end{equation}
where we have kept $k^2$ in the Lorentz structure, since there will be 
a $1/k^2$ dependence due to a gluon propagator when attaching
\fif{fig:bbub} to the rest of the Feynman diagram. The limit
$k^2\rightarrow 0$ is possible in the Lorentz structure only after
contracting the Lorentz indices in the matrix element.


==> tricks.inc <==
\chapter{Some Technical Issues\label{chap:tricks}}

\section{Series Expansion of Hypergeometric Functions\label{sec:hyper}}

In the calculation of integrals in dimensional regularization one often
obtains hypergeometric functions $\tfo(a,b,c;z)$, in which the
parameters $a,~b$ and $c$ depend on the ``hat space'' dimension
parameter $\vep$. This is
due to integrals having forms similar to
\begin{equation}
\label{eq:intrep}
\tfo(a,b,c;z)=\frac{\Gamma(c)}{\Gamma(b)\Gamma(c-b)}\int_0^1 dt\,
\frac{t^{b-1} (1-t)^{c-b-1}}{(1-t z)^{a}} \quad\text{for }Re(c)>Re(b)>0\mpu
\end{equation}
A straightforward evaluation or even worse further integration of the
hypergeometric function for non-integer values of $a,b,c$ is usually
not feasible. On the other hand a series expansion in $\vep$ of these 
functions is sufficient, if we can obtain the appropriate order. In
our calculations the strongest poles are ${\cal O}(1/\vep^2)$, so that at 
most a series expansion to ${\cal O}(\vep^2)$ is necessary. There are
a few expansions collected in the literature, for example in
\cite{cit:nowak}, but we have found no comment on how they were
obtained. The following efficient method may have been too simple to
be mentioned explicitly.

The hypergeometric functions are solutions of the following
differential equation and boundary condition:
\begin{equation}
\label{eq:hypdgl}
z(1-z) w''(z)+[c-(a+b+1)z] w'(z)-a b w(z)=0\quad\text{with}\quad
w(0)=1\mko
\end{equation}
in which the derivative is with respect to $z$. Now we simply set 
for finite\footnote{One can always use linear transformations of
$\tfo$ to move a $\vep\rightarrow 0$ divergence in $a,b,c$ 
out of the hypergeometric function.} $\tfo$
\begin{equation}
\label{eq:hypser}
w(z)=r(z)+\vep s(z)+\vep^2 t(z)+\ldots
\end{equation}
In our case the first three terms are sufficient. By inserting
\eqf{eq:hypser} and the $\vep\/$-dependent values of $a,~b$ and $c$ in
\eqf{eq:hypdgl} and expanding the differential equation in $\vep$, we
obtain a system of simpler differential equations, since
each coefficient of the powers of $\vep$ has to be zero. These equations are
coupled, but since the parameters $a,~b$ and $c$ have no poles in
$\vep$, we can
proceed step by step: first at ${\cal O}(1)$ we can obtain $r(z)$, 
which is then inserted in the ${\cal O(\vep)}$ differential equation
to get $s(z)$ and so on. Furthermore \eqf{eq:hypdgl} means that
we get the boundary conditions $r(0)=1$ and $s(z)=t(z)=\ldots=0$.

An example should
make this clear, $\tfo(1,\vep,1+\vep;z)$ leads to the following set 
of differential equations:
\begin{equation}
\label{eq:hypsamp}
\left.\stc{{\cal O}(1)\\{\cal O}(\vep)\\{\cal O}(\vep^2)}\right\}
\Rightarrow\left\{\stc{
(1-2z)r'+(1-z)zr''=0\\-r+(1-z)r'+(1-2z)s'+(1-z)zs''=0\\
-s+(1-z)s'+(1-2z)t'+(1-z)zt''=0\mpu}
\right.
\end{equation}
Solving the ${\cal O}(1)$ part with $r(0)=1$ yields $r(z)=1$. This we
can put in the ${\cal O}(\vep)$ part and using $s(z)=0$ we have 
$s(z)=-\ln{(1-z)}$. Finally inserting $r(z)$ and $s(z)$ into the 
${\cal O}(\vep^2)$ equation 
with $t(0)=0$ leads to $t(z)=-\liz(z)$. Putting all together we have
\begin{equation}
\label{eq:hypfert}
\tfo(1,\vep,1+\vep;z)=1-\vep\ln{(1-z)}-\vep^2 \liz(z)+{\cal O}(\vep^3)
\mpu
\end{equation}
Other needed hypergeometric functions, which can be easily obtained using this
method, are
\begin{equation}
\label{eq:hypmore}
\begin{aligned}
\tfo(1,-\vep,1+\vep;z)&=1+\vep\ln(1-z)+
\vep^2\left[\ln^2(1-z)+\liz(z)\right]+{\cal O}(\vep^3)\mko\\
\tfo(\vep,1+\vep,2+\vep;z)&=1-\vep \left[1+\frac{1-z}{z}
  \ln{(1-z)}\right]+{\cal O}(\vep^2)\mko\\
\tfo(\vep,\pm\vep,1+\vep;z)&=1\pm\vep^2 \liz(z)+{\cal O}(\vep^3)\mko\\
\tfo(1,1+\vep,2+\vep;z)&=-\frac{\ln(1-z)}{z}-\vep \frac{1}{z}
\left[\ln{(1-z)}+\liz(z)\right]+{\cal O}(\vep^2)\mpu
\end{aligned}
\end{equation}

Sometimes it is simpler to use the differentiation properties of the
hypergeometric function directly. For example using the above method it is
straightforward to obtain
\begin{equation}
\label{eq:hypk}
\tfo\left(1,1+\frac{\vep}{2},2+\vep;z\right)
  =-\frac{\ln(1-z)}{z}-\frac{\vep}{z}\left[\ln(1-z)+\frac{1}{4}
   \ln^2(1-z)+\liz(z)\right]+{\cal O}(\vep^2)\mpu
\end{equation}
But it becomes increasingly difficult to solve 
$\tfo\left(1,1+\frac{\vep}{2},2+\vep+k;z\right)$ for growing $k$.
Instead one can employ the formula
\begin{equation}
\label{eq:hypkplus}
\frac{\partial^k}{\partial z^k}\left[(1-z)^{a+b-c}\tfo(a,b,c;z)\right]
=\frac{(c-a)_k (c-b)_k}{(c)_k}(1-z)^{a+b-c-k}\tfo(a,b,c+k;z)\mko
\end{equation}
where $(x)_k\equiv \Gamma(x+k)/\Gamma(x)$ is the Pochhammer
symbol. Since the differentiation with respect to $z$ of \eqf{eq:hypk}
is simple, we can quickly obtain the needed results. There are several
differentiation formulae to be found in the literature, see for
example \cite{cit:abramowitz}.

\section{Dilogarithmic and Logarithmic Branch Cuts\label{sec:imlogs}}

The dilogarithm $\liz$ is defined by
%
\begin{equation}
\label{eq:defli2}
\liz(x)\equiv-\int_0^1 dy \frac{\ln(1-y x)}{y}=-\int_0^x dy 
\frac{\ln(1-y)}{y}\mpu
\end{equation}
We use the common prescription for the branch cut of the complex
logarithm, i.e., we place it along the negative real axis from 0 to
$-\infty$. That means for real $x$
%
\begin{equation}
\label{eq:logdis}
\begin{gathered}
\ln(x\pm i\epsilon)=\ln|x|\pm i\pi\Theta(-x)\mko\\
\lim_{\epsilon\rightarrow0+{}}[\ln(x+i\epsilon)-\ln(x-i\epsilon)]
\overset{x<0}{=}2i\pi\mpu
\end{gathered}
\end{equation}
So by using \eqf{eq:defli2} we find for the discontinuity of the
dilogarithm
%
\begin{equation}
\label{eq:dildis}
\lim_{\epsilon\rightarrow0+{}}[\liz(x+i\epsilon)-\liz(x-i\epsilon)]
\overset{x>1}{=}2i\pi\ln x\mko
\end{equation}
at the branch cut extending from 1 to $\infty$ on the real axis.

One often uses relations like the following \cite{cit:duke} for the
transformation of the dilogarithms:
%
\begin{equation}
\label{eq:dilogs}
\begin{aligned}
\liz(y)+\liz(1-y)&=-\ln(y)\ln(1-y)+\zeta(2)\mko\\
\liz(y)+\liz\left(\frac{1}{y}\right)&=-\frac{1}{2}\ln^2(-y)-\zeta(2)\mko\\ 
\liz(y)-\liz\left(\frac{y-1}{y}\right)&=-\ln(y)\ln(1-y)+\frac{1}{2}\ln^2(y)
+\zeta(2)\mko\\
\liz(y)+\liz\left(\frac{y}{y-1}\right)&=-\frac{1}{2}\ln^2(1-y)\mko\\
\liz(y)+\liz(-y)&=\frac{1}{2}\liz(y^2)\mpu
\end{aligned}
\end{equation}
So if we have arguments which are slightly shifted to the imaginary, in 
order to stay away from the (di)logarithmic branch cuts, in principle 
we would have to carefully consider to which side we have shifted, see
\eqf{eq:dildis}. But as explained in \scf{sec:basscal}, we can drop
all purely imaginary parts anyway. Since the dilogarithms only occur
linearly with real coefficients, we can actually ignore the
problems completely for the dilogarithms and just compute their
{\em real} parts.

On the other hand logarithms do occur squared or with partly imaginary 
coefficients, so we have to use \eqf{eq:logdis}, or we will not be
able to correctly calculate the $\pi^2\/$-terms of the integrals. 
An efficient way of proceeding is to simply calculate with the kernels
$K$ of \taf{tab:kernels} as if the causal $i\epsilon$ was not
there. Then in the end logarithms occur which have arguments {\em on} the
branch cut. We can now treat the original kinematic invariants occurring
in the logarithms as if they had small positive imaginary parts. For
example, we find in the kernel the term 
$\ldots-a c (q_1+q_2)^2/m^2+\ldots-i\epsilon$. Say $q_1=k_1$ and
$q_2=k_2$, then $(q_1+q_2)^2=s$. Now $a,~c,~m$ are positive and we can 
consider $s$ to have a small positive imaginary part in order to
preserve the correct shift away from the branch cut, e.g., 
%
\begin{equation}
\label{eq:shift1}
\ln\left(-\frac{s}{m^2}\right)\rightarrow\ln\left(-\frac{s+i\epsilon m^2}
{m^2}\right)=\ln\left(\frac{s}{m^2}\right)-i\pi\mpu
\end{equation}
In cases where the argument of the logarithm is a complicated function 
of the original variable, we can perform a series expansion of it in
$\epsilon$, e.g.,
%
\begin{equation}
\label{eq:shift2}
\ln\left(-\frac{\vka}{1-\vka}\right)\rightarrow\ln\left(-\frac{\vka}
{1-\vka}+i\epsilon\frac{m^4}{s^2\beta^3}\right)=\ln(\vka)-\ln(1-\vka)
+i\pi\mko
\end{equation}
where $\vka=(1-\beta)/(1+\beta)$ and $\beta=\sqrt{1-4 m^2/s}$.
Using these methods one arrives at the correct {\em real} parts of the 
integrals, which are needed exclusively here.

\section{Calculation of $SU(N)$ Color-Factors\label{sec:colfac}}

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(350,68)
\put(0,18){
  \begin{picture}(160,50)
    \SetWidth{0.8}
    \Gluon(10,5)(25.23,22.06){3}{2}
    \Gluon(25.23,22.06)(35,35){3}{2}
    \Gluon(10,45)(35,35){3}{3}
    \Gluon(35,35)(60,35){3}{3}
    \Gluon(115,45)(150,45){3}{3}
    \Gluon(115,25)(150,5){3}{4}
    \GlueArc(58,45)(40,215,330){3}{9}
    \Line(100,7)(96,21)
    \SetWidth{1.5}
    \ArrowLine(60,35)(80,45)
    \ArrowLine(80,25)(60,35)
    \ArrowLine(80,45)(115,45)
    \ArrowLine(115,45)(115,25)
    \ArrowLine(115,25)(80,25)
    \DashLine(80,-5)(80,50){5}
    \Text(8,5)[r]{$b$}
    \Text(8,45)[r]{$a$}
    \Text(153,5)[l]{$b$}
    \Text(153,45)[l]{$a$}
    \Text(35,0)[b]{$c$}
    \Text(88,48)[b]{$i$}
    \Text(88,28)[b]{$j$}
    \Text(108,28)[b]{$l$}
    \Text(118,35)[l]{$k$}
    \Text(111,49)[b]{$T^a_{ki}$}
    \Text(113,24)[t]{$T^b_{lk}$}
    \Text(100,5)[t]{$T^c_{jl}$}
    \Text(58,39)[b]{$T^d_{ij}$}
    \Text(38,42)[b]{$f^{aed}$}
    \Text(25,28)[r]{$f^{bce}$}
    \Text(35,27)[l]{$e$}
  \end{picture}
}
\Text(80,0)[]{{\bf (a)} $f^{aed}f^{bce}\trace{T^aT^dT^cT^b}$}
\put(190,18){
  \begin{picture}(160,50)
    \SetWidth{0.8}
    \Gluon(10,5)(25,25){3}{3}
    \Gluon(10,45)(25,25){3}{3}
    \Gluon(25,25)(40,25){3}{2}
    \Gluon(70,25)(85,25){3}{2}
    \Gluon(115,25)(135,25){3}{2}
    \Gluon(150,5)(135,25){3}{3}
    \Gluon(135,25)(150,45){3}{3}
    \SetWidth{1.5}
    \ArrowArc(55,25)(15,0,180)
    \ArrowArc(55,25)(15,180,360)
    \ArrowLine(100,5)(85,25)
    \ArrowLine(85,25)(100,45)
    \ArrowLine(115,25)(100,5)
    \ArrowLine(100,45)(115,25)
    \DashLine(100,-5)(100,50){5}
    \Text(8,5)[r]{$b$}
    \Text(8,45)[r]{$a$}
    \Text(153,5)[l]{$b$}
    \Text(153,45)[l]{$a$}
    \Text(32.5,31)[b]{$c$}
    \Text(77.5,31)[b]{$d$}
    \Text(125,20)[t]{$e$}
    \Text(105,5)[l]{$j$}
    \Text(93,45)[r]{$i$}
    \Text(55,6)[t]{$l$}
    \Text(55,46)[b]{$k$}
    \Text(15,28)[r]{$f^{abc}$}
    \Text(145,28)[l]{$f^{abe}$}
    \Text(42,14)[r]{$T^c_{lk}$}
    \Text(75,14)[l]{$T^d_{ij}$}
    \Text(67,26)[r]{$T^d_{kl}$}
    \Text(111,37)[l]{$T^e_{ji}$}
  \end{picture}
}
\Text(270,0)[]{{\bf (b)} $f^{abc}f^{abe}\trace{T^cT^d}\trace{T^dT^e}$}
\end{picture}
\end{center}
\mycap{fig:bsp}{Illustration of Color Index Pairing}
 {Contributions to the real (a) and the virtual (b) NLO 
 squared matrix element occurring in
 hadroproduction are used to illustrate the pairing of all occurring 
 color indices.} 
\end{figure}
In calculating a cross section, one obviously has to sum over all the
color degrees of freedom of the internally exchanged particles.
But since observable hadrons are ``white'', i.e., carry no color,
there is no information at all on the color of their
(unobserved) partons. These partons
enter as external particles in the partonic subprocess, so one also
has to sum over all their colors. Thus {\em all} color indices are summed
over in the partonic subprocess\footnote{To obtain a proper normalization one
should {\em average} over the incoming color states, i.e., divide the sum 
over color indices of incoming partons by their total number of colors.}.
Furthermore as \fif{fig:bsp} indicates, the Feynman rules will always 
result in {\em paired} color indices for the squared matrix elements. The
external particles have to match in colors to be coherently added and
the internal particles couple at two points. We will see below, that
then for every squared QCD matrix element one finds that the 
color structure of the particles is reduced to a {\em number} which
multiplies a colorless squared matrix element similar to what one gets
in a QED calculation. These numbers are called color-factors and we can 
calculate them independently of the remaining colorless squared matrix
elements. Though the calculation is rather simple in principle, it
quickly becomes tedious for the multiple color exchanges in higher
orders. In the following an algorithm for calculating $SU(N)$ color
factors is described which was inspired by the general ideas of
\cite{cit:vcolor}.   

First let us specify the notation for the $N^2-1$ independent
$N\times N\/$-matrix generators,
which yield the lowest-dimensional representation of the Lie algebra
of $SU(N)$:
\begin{gather}
\label{eq:ttrace}
T^a_{ij}=\frac{1}{2}\lambda^a_{ij}\mko\quad\trace{T^a}=0\mko
\quad\trace{T^a T^b}=\frac{1}{2} \delta^{ab}\mko\\
\label{eq:tstruc}
[T^a,T^b]=i f^{abc} T^c\mko\quad \{T^a,T^b\}=\frac{1}{N} \delta^{ab}
\mathds{1}_N+d^{abc} T^c\mpu
\end{gather}
Here and below the fundamental (``quark'') 
indices range over $i,j,\ldots=1,2,\ldots,N$ 
and are written as subscripts. In QCD, the quarks are in the
fundamental representation of $SU(3)_{\text{color}}$.
The fundamental representation has the
dimension $N$, i.e., in QCD the quarks have $N=N_C=3$ color states.
The adjoint (``gluon'') indices range over $a,b,\ldots=1,2,\ldots,N^2-1$
and are written as superscripts. The gluons of QCD are in the
adjoint representation of $SU(3)_{\text{color}}$. The adjoint
representation has the
dimension $N^2-1$, since a special unitary group has $N^2-1$ generators. 
Thus in QCD there are $N_C^2-1=8$ gluon color states. 
The structure constants $f^{abc}$ and $d^{abc}$
are totally antisymmetric and symmetric, respectively, under the 
interchange of any two indices. The $\lambda^a$ matrices correspond to 
those introduced by Gell-Mann \cite{cit:gellmann} in the case of
$SU(3)$. The notation is valid for $SU(N)$, but commonly used only for $SU(3)$.
For $SU(2)$ the conventional notation is recovered by setting
$(\lambda^a,f^{abc},d^{abc})\rightarrow(\sigma^a,\epsilon^{abc},0)$ with the 
Pauli matrices $\sigma^a$ and the Levi-Civita tensor 
$\epsilon^{abc}$.

The central relations employed in the automatic evaluation of
color-factors are 
\begin{gather}
\label{eq:tcent}
T^a_{ij}T^a_{kl}=\frac{1}{2}\left[\delta_{il}\delta_{jk}
  -\frac{1}{N} \delta_{ij} \delta_{kl}\right]\mko\\
\label{eq:strconv}
f^{abc}=-2 i \trace{T^a [T^b,T^c]}\mko\quad
d^{abc}=2 \trace{T^a \{T^b,T^c\}}\mpu
\end{gather}
Any structure constants appearing\footnote{In QCD only $f^{abc}$ will enter due to the
gluon self-coupling.} can be turned into strings of generators using 
the trace relations with the (anti)commutator of generators
in \eqf{eq:strconv}. 
Since all ``gluon'' color indices come in pairs,
relation \eqf{eq:tcent} is sufficient to reduce 
the  corresponding collection of generators into $\delta\/$-functions of
``quark'' indices. Thus repeated application of this relation 
results in a color sum over $\delta\/$-functions, which yields the
wanted color-factor.

In order to speed up the process it is also helpful to use
\eqf{eq:tstruc} to reduce terms like like $f^{abc} T^a$ to terms with
two generators directly, instead of having four generators in an intermediate
step upon rewriting $f^{abc}$ with the help of \eqf{eq:strconv}. 
Also
\begin{equation}
\label{eq:tc2}
T^a_{ij}T^b_{ji}=\trace{T^a T^b}=\frac{1}{2} \delta^{ab}
\end{equation}
can be used to quickly reduce some color structures. In QCD they
will occur for (potentially cut) ``bubbles'' of quarks, see graph (b)
of \fif{fig:bsp}.  
Of course then some trivial relations like $\delta^{ab} T^b=T^a$ have to be 
built into the program as well.
A nice feature of this automatic 
procedure is that it does not rely on ``advanced'' color relations 
like $\trace{T^aT^bT^aT^c}=-\delta^{bc}/(4 N)$. Thus one does not have 
to worry about building up traces and applying rules in the correct
order. In particular it is enough to write down the color structure 
of the occurring {\em amplitudes}. Say $M_i$ has a color structure
$c_i$, then to obtain the color-factor of the squared matrix element 
$M_i M_j^*$ one can simply use $c_i c_j^T$, with the transpose of
$c_j$ generated automatically, without first analyzing which 
traces may be formed. So obtaining the color factors with
the program basically proceeds as fast as one can define the $c_i$ 
and enter the needed combinations into the program. 

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(280,62)
\put(0,12){
  \begin{picture}(80,50)
    \SetWidth{0.8}
    \Gluon(10,5)(35,5){3}{3}
    \Gluon(10,45)(35,45){3}{3}
    \Gluon(52,45)(70,20){3}{3}
    \SetWidth{1.5}
    \ArrowLine(70,5)(35,5)
    \ArrowLine(35,5)(35,45)
    \ArrowLine(35,45)(70,45)
    \Text(8,5)[r]{$b$}
    \Text(8,45)[r]{$a$}
    \Text(73,5)[l]{$j$}
    \Text(73,45)[l]{$i$}
    \Text(73,20)[l]{$c$}
  \end{picture}
}
\Text(40,0)[]{$M_I,~c_I$}
\put(100,12){
  \begin{picture}(80,50)
    \SetWidth{0.8}
    \Gluon(10,5)(35,5){3}{3}
    \Gluon(10,45)(35,45){3}{3}
    \Gluon(52,5)(70,30){3}{3}
    \SetWidth{1.5}
    \ArrowLine(70,5)(35,5)
    \ArrowLine(35,5)(35,45)
    \ArrowLine(35,45)(70,45)
    \Text(8,5)[r]{$b$}
    \Text(8,45)[r]{$a$}
    \Text(73,5)[l]{$j$}
    \Text(73,45)[l]{$i$}
    \Text(73,30)[l]{$c$}
  \end{picture}
}
\Text(140,0)[]{$M_{II},~c_{II}$}
\put(200,12){
  \begin{picture}(80,50)
    \SetWidth{0.8}
    \Gluon(10,5)(25,25){3}{3}
    \Gluon(10,45)(25,25){3}{3}
    \Gluon(25,25)(50,17.5){3}{3}
    \Gluon(37.5,25)(70,45){3}{4}
    \SetWidth{1.5}
    \ArrowLine(70,5)(50,17.5)
    \ArrowLine(50,17.5)(70,30)
    \Text(8,5)[r]{$b$}
    \Text(8,45)[r]{$a$}
    \Text(73,5)[l]{$j$}
    \Text(73,30)[l]{$i$}
    \Text(73,45)[l]{$c$}    
  \end{picture}
}
\Text(240,0)[]{$M_{III},~c_{III}$}
\end{picture}
\end{center}
\mycap{fig:samcol}{Amplitudes Serving as Examples 
for Color-Factor Calculation}
 {Three real NLO amplitudes occurring in hadroproduction serve as examples
   for the calculation of color-factors. The naming of
   matrix elements $M_i$ and
   color-structures $c_i$ is indicated. Note that in the
   {\tt Mathematica} \protect\cite{cit:math} syntax 
   $c_I\curvearrowright$~{\tt cI} etc.} 
\end{figure}
For example, the color definitions entered in the 
{\tt Mathematica} \cite{cit:math} program
for the three sample graphs in
\fif{fig:samcol} would be simply {\tt cI=L[c,a,b,i,j]}, 
{\tt cII=L[a,b,c,i,j]} and {\tt cIII=T[d,i,j] f[a,b,e] f[e,d,c]}.
Here {\tt T[d,i,j]}~$\curvearrowright T^d_{ij}$, 
{\tt f[a,b,e]}~$\curvearrowright f^{abe}$ and the 
{\tt L[a,b,\ldots,i,j]} function automatically
constructs a string of generators
by inserting auxiliary ``quark'' indices, e.g., 
{\tt L[c,a,b,i,j]}~$\rightarrow$~{\tt T[c,i,k] T[a,k,l] T[b,l,j]}.
The color-factor of $M_I M_{II}^*$ is then obtained by typing
{\tt su[cI t[cII]]/(N\symbol{94}2-1)\symbol{94}2}, 
where the function {\tt t[c]} generates
$c^T$, the function {\tt su[c]} calculates the color factor according
to the method described above and we have divided by $(N^2-1)^2$ to
average over the two incoming gluon color indices. The result is 
$\frac{1}{8 N^2 (N^2-1)}$. Furthermore 
{\tt su[cI t[cIII]]/(N\symbol{94}2-1)\symbol{94}2} gives
$-\frac{N^2}{8(N^2-1)}$ and 
{\tt su[cII t[cIII]]/(N\symbol{94}2-1)\symbol{94}2} yields
$\frac{N^2}{8(N^2-1)}$.

It is often advantageous to decompose the color factors into different
parts in order to collect the matrix elements. We have
chosen to rewrite them in terms of the Casimir operator color factors
$C_F\equiv \frac{N^2-1}{2N}$ and $C_A\equiv N$. In the real
gluon-gluon matrix elements, of which \fif{fig:samcol} shows three
examples, all color factors have a common factor $\frac{1}{8 (N^2-1)}$ 
and the rest can be decomposed into linear combinations of $(2 C_F)^2$,
$C_A^2$ and $1$. So the total result can be organized into three
different color parts. On one hand this allows cancellations between
different squared matrix elements to take place and on the other hand
we can directly obtain results which have similar colorless
amplitudes. For example the corresponding real photon-photon matrix
element result can be read off as the $(2 C_F)^2$ coefficient. But one 
has to keep in mind that this decomposition is not unique, but rather
a tool for efficiently organizing the results.

\section{Two Useful Slavnov-Taylor Identities\label{sec:ward}}

Instead of employing the most general Slavnov-Taylor identity in
its functional form to derive our special result, we use
the fact that the Green's functions themselves are directly invariant under
Becchi-Rouet-Stora (BRS) transformations \cite{cit:brs}, see for
example \cite{cit:llll,cit:chli}. The BRS transformations are given by
\begin{equation}
\label{eq:brst}
\begin{aligned}
\dbrs A_\mu^a&=\delta\omega D_\mu^{ab} \xi^b\mko\\
\dbrs \xi^a&=-\frac{1}{2}g_r f^{abc} \xi^b \xi^c\delta\omega\mko\\ 
\dbrs \xi^{a*}&=-\frac{1}{\alpha}\delta\omega\partial^\mu
A^a_\mu\mko\\
\dbrs\Psi&=i g_r T^a\delta\omega\xi^a\Psi\mko\\
\dbrs\overline{\Psi}&=i g_r\overline{\Psi}T^a\delta\omega\xi^a
\mko
\end{aligned}
\end{equation}
where $\delta\omega$ is an infinitesimal Grassmann variable
$\delta\omega^2=0$, which anticommutes with the (Grassmann) ghost
fields. The other notations for the fields and covariant derivatives
correspond to those used in \eqf{eq:lg} to \eqf{eq:lf}. We will for
simplicity use the unrenormalized Lagrangian, but exactly the same
derivations can be made for the renormalized Lagrangian, using the
corresponding {\em renormalized} BRS transformations, see for example
\cite{cit:muta}. 

We consider the time-ordered four-point function
$\langle 0|\text{T}(\overline{\Psi}(x_4)\Psi(x_3)\xi^{a*}(x_1)A_\nu^b(x_2)|0\rangle$,
where the fields are considered to be external and are
to be used in the $S\/$-matrix.
Its invariance under BRS transformations means
\begin{equation}
\label{eq:dvdk}
\begin{split}
0&\stackrel{!}{=}\dbrs
\langle 0|\text{T}(\overline{\Psi}\Psi\xi^{a*}A_\nu^b)|0\rangle\\
&=\langle 0|\text{T}[(\dbrs\overline{\Psi})\Psi\xi^{a*}A_\nu^b]|0\rangle
+\langle 0|\text{T}[\overline{\Psi}(\dbrs\Psi)\xi^{a*}A_\nu^b]|0\rangle\\
&\qquad{}+\langle 0|\text{T}[\overline{\Psi}\Psi(\dbrs\xi^{a*})A_\nu^b]|0\rangle
+\langle 0|\text{T}[\overline{\Psi}\Psi\xi^{a*}(\dbrs A_\nu^b)]|0\rangle\mpu
\end{split}
\end{equation}
Let us examine the first term in more detail, it yields with \eqf{eq:brst}
\begin{multline}
\label{eq:zwos}
\langle 0|\text{T}[(\dbrs\overline{\Psi}(x_4))\Psi(x_3)
\xi^{a*}(x_1)A_\nu^b(x_2)]|0\rangle\\
=i g_r\delta\omega
\langle 0|\text{T}[\overline{\Psi}(x_4)T^c\xi^c(x_4)\Psi(x_3)
\xi^{a*}(x_1)A_\nu^b(x_2)]|0\rangle\mko
\end{multline}
Now we wish to know if this can contribute to the $S\/$-matrix.
In the LSZ reduction formalism,
$\langle 0|\text{T}(\overline{\Psi}\Psi\xi^{a*}A_\nu^b)|0\rangle$
will be multiplied by the inverse
propagators of the external fields, which for $\overline{\Psi}$
gives $\dirac{k}_4-m$, i.e., the external legs are ``amputated''.
Here we have considered the transformation to (external) momentum space with
$x_{1,2,3,4}\rightarrow k_{1,2,3,4}$.
But from the $\overline{\Psi}$ in the 
two particle state of \eqf{eq:zwos}, there will be no corresponding 
one particle propagator $\sim 1/(\dirac{k}_4-m)$,
since only the sum of the momenta of the two particles gives $k_4$.
A momentum space representation of \eqf{eq:zwos}
is shown for illustration in \fif{fig:sltay}. Then taking the
{\em on-shell} limit $\dirac{k}_4\rightarrow m$ will give {\em zero} for the
$S\/$-matrix contribution of \eqf{eq:zwos}, since there is no
cancellation $(\dirac{k}_4-m)/(\dirac{k}_4-m)=1$. 
The second term in \eqf{eq:dvdk} suffers the same fate when 
we put $\Psi$ {\em on-shell}, and in the last term
the covariant derivative reduces to a partial derivative if we 
set $A_\nu^b$ {\em on-shell}, since again the contribution due to two fields 
at one point vanishes with respect to the $S\/$-matrix.
So we can, keeping the use with the
$S\/$-matrix in mind, write \eqf{eq:dvdk} as
\begin{equation}
\label{eq:break}
-\frac{1}{\alpha}\delta\omega
\langle 0|\text{T}[\overline{\Psi}\Psi(\partial^\mu
A^a_\mu)A_\nu^b]|0\rangle
+\delta\omega \langle 0|\text{T}[\overline{\Psi}\Psi\xi^{a*}(\partial_\nu\xi^b)]|0\rangle=0\mpu
\end{equation}
Note that in the first term we now have two gluons, in the second a
ghost and an antighost and that the only particle we did not have to
set on-shell to proceed in our derivation was the original ghost field
$\xi^{a*}$.  

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(150,65)
    \SetWidth{0.8}
    \Gluon(8,10)(40,10){3}{3}
    \DashArrowLine(46.84,13.16)(20,40){4}
    \ArrowLine(50,10)(50,52)
    \Line(100,10)(50,10)
    \ArrowLine(100,11)(142,11)
    \ArrowLine(100,9)(142,9)
    \DashCurve{(50,10)(75,25)(100,10)}{4}
    \GCirc(50,10){10}{0.8}
    \GCirc(100,10){4}{1}
    \Text(6,10)[r]{$k_2$}
    \Text(20,42)[br]{$k_1$}
    \Text(50,56)[b]{$k_3$}
    \Text(145,10)[l]{$k_4$}
\end{picture}
\end{center}
\mycap{fig:sltay}{Vanishing Two-Particle Contribution}
{The momentum space representation of \eqf{eq:zwos} as it would appear 
  in the $S\/$-matrix. This contribution vanishes due to the absence
  of a one-particle pole in $k_4$.}
\end{figure}

In Feynman gauge $\alpha=1$ this will correspond to the condition 
on the amplitudes\footnote{Both sides will also be multiplied by the
  polarization tensor $\vep_2^\nu$ of the gluon in the original 
  vacuum expectation value to obtain the $S\/$-matrix.}
\begin{equation}
\label{eq:res}
k_1^\mu M^{ab}_{\mu\nu}=-k_{2\nu} M^{ab}_{\text{gh}}\mko
\end{equation}
where on the l.h.s. we have a sum of all relevant
amplitudes for two external
gluons multiplied with $k_1^\mu$, instead of a polarization vector
$\vep^\mu(k_1,\lambda_1)$. On the right hand side we have a
corresponding sum of amplitudes, where instead of the gluons a ghost can
``run through'', i.e., since only connected diagrams contribute
and one couples always a ghost-gluon-antighost, the external ghost
and antighost are connected. Note that we can add an arbitrary number
of external {\em on-shell} fermions without changing the derivation of
\eqf{eq:res}. Also if the unreplaced gluon 
on the left hand side
is {\em transverse}, then as we multiply by  
$\vep_2^\nu=\vep^\nu(k_2,\lambda_2)$ in the $S\/$-matrix and 
$\vep_2\cdot k_2=0$, the contribution vanishes. Hence 
we could also add an arbitrary number of external
{\em transverse} on-shell gluons to the initial vacuum expectation
value and still obtain \eqf{eq:res}.
Obviously by exchanging positions and labels we can also derive
\begin{equation}
\label{eq:res2}
k_2^\nu M^{ab}_{\mu\nu}=-k_{1\mu} M^{ab}_{\text{gh}}\mko
\end{equation}
and all considerations given above apply to the other leg,
respectively. If we replace both polarization tensors with the
momenta and set $k_1^2=k_2^2=0$, then obviously
\begin{equation}
\label{eq:res3}
k_1^\mu k_2^\nu M^{ab}_{\mu\nu}=0\mpu
\end{equation}
The results \eqf{eq:res} to \eqf{eq:res3} are the generalization in
QCD of the well known result, that in QED due to gauge invariance 
we get zero when replacing a polarization vector by the corresponding
momentum. We can now use \eqf{eq:res} to \eqf{eq:res3} to easily calculate 
\begin{equation}
\label{eq:polbs}
P^{\mu\alpha}(k_1) P^{\nu\beta}(k_2) M_{\mu\nu}^{ab} M_{\alpha\beta}^{ab*}
=(-g^{\mu\alpha})(-g^{\nu\beta})M_{\mu\nu}^{ab} M_{\alpha\beta}^{ab*}
-M^{ab}_{\text{gh}\downarrow}M^{ab*}_{\text{gh}\uparrow}
-M^{ab}_{\text{gh}\uparrow}M^{ab*}_{\text{gh}\downarrow}\mko
\end{equation}
where $P^{\mu\alpha}(k_1)$ and $P^{\nu\beta}(k_2)$ 
are physical polarization tensors as defined by summing over
$\lambda_1$ and $\lambda_2$, respectively, in
\eqf{eq:polalt}. The arrows at the ghost amplitudes indicate the
direction of the ghost line, from $k_1$ to $k_2$ or vice versa.
The dependence on the arbitrary light-like $\eta$ drops out 
completely and we have thus proven the ``external ghost trick''.
The identity \fif{fig:taysl} was derived first in \cite{cit:slav1} and 
later shown to survive the renormalization process in \cite{cit:slav2}.

\begin{figure}[ht]
\begin{center}
\setlength{\unitlength}{1pt}
\SetScale{1}
\begin{picture}(120,62)
    \SetWidth{0.8}
    \Line(14,31)(32,49) 
    \Line(16,29)(34,47) 
    \DashLine(33,48)(48,63){1} 
    \GCirc(15,30){15}{1}
    \Gluon(25.61,19.39)(48,2){3}{3}
    \Line(25.61,19.39)(48,2)
    \Text(70,30)[]{$=$}
    \DashLine(132.5,43)(158,63){4}
    \DashLine(132.5,17)(158,2){4}
    \CArc(125,30)(15,0,360)
    \DashArrowArc(140,30)(15,135,225){4}
\end{picture}
\end{center}
\mycap{fig:taysl}{A Slavnov-Taylor Identity}
{Pictorial representation of the Slavnov-Taylor identity
\eqf{eq:res}. The dotted line with a double line end represent the
replacement of a polarization vector $\vep_1^\mu\rightarrow k_1^\mu$ with 
possibly $k_1^2\neq 0$, the spiral with line represents an 
on-shell gluon $k_2^2=0$ which is {\sl not} transverse 
$\vep_2\cdot k_2\neq 0$.
The circle represents the set of all relevant Feynman graphs, and
there can be other external lines which have to be on-shell (and for
gluons transverse).}  
\end{figure}

A second useful Slavnov-Taylor identity is obtained from
$\langle 0|\text{T}[(\partial^\mu A_\mu^a(x))\xi^{b*}(y)]|0\rangle$,
where this time we put no conditions on the fields.
Setting its BRS transformation to zero yields
\begin{equation}
\label{eq:prop}
\frac{1}{\alpha}
\langle 0|\text{T}[(\partial^\mu A_\mu^a(x))
(\partial^\nu A_\nu^b(y))]|0\rangle
\stackrel{!}{=}
\langle 0|\text{T}[(\partial^\mu D^{ab}_\mu\xi^b(x))
\xi^{b*}(y)]|0\rangle=0\mko
\end{equation}
where we have used the equation of motion for $\xi^b$ from
\begin{equation}
\label{eq:bwgl}\
\partial^\mu\frac{\partial\lag}
{\partial(\partial^\mu\xi^{a*})}
-\frac{\partial\lag}
{\partial\xi^{a*}}
=\partial^\mu D^{ab}_\mu\xi^b=0\mpu
\end{equation}
The choice for gauge fixing \eqf{eq:lgf} 
leads to the following regularization prescription for equal times
\begin{equation}
\label{eq:regpre}
\langle 0|\text{T}[(\partial^\mu A_\mu^a(x))
(\partial^\nu A_\nu^b(y))]|0\rangle
=\partial_x^\mu\partial_y^\nu
\langle 0|\text{T}[A_\mu^a(x)A_\nu^b(y)]|0\rangle
+i\delta_{ab}\delta^{(4)}(x-y)\mko
\end{equation}
see \cite{cit:muta}. Taking the Fourier transform 
$x-y\rightarrow k$ of
$\langle 0|\text{T}[A_\mu^a(x)A_\nu^b(y)]|0\rangle$ 
gives the full gluon
propagator $\tilde{D}^{ab}_{\mu\nu}$ in momentum space,
and we derive
\begin{equation}
\label{eq:slt2}
\frac{i}{\alpha}k^\mu k^\nu \tilde{D}^{ab}_{\mu\nu}=\delta_{ab}
\mpu
\end{equation}


==> viso.inc <==
\chapter{Virtual Plus Soft Coefficients\label{chap:vpsc}}

First we list the polarized coefficients for the virtual plus soft
$(V+S)$ photon-gluon reduced partonic cross section
as defined by \eqf{eq:vssplit}, i.e., sorted according to their color-factors.
Furthermore, the $\ln(\Delta/m^2)$ terms are collected in separate
coefficients and all the logarithms depending on the renormalization scale
$\mu_r$ have been rewritten, so that the only dependence now resides
in the $\ln(\mu_r^2/\mu_f^2)$ of \eqf{eq:lrf}. 
Note that in \cite{cit:long}
this coefficient was written with $\ln(\mu_r/\mu_f)$.
$\Delta B_{\text{QED}}$ is given by \eqf{eq:bqed}, 
$\beta\equiv\sqrt{1-4m^2/s}$, $\vka\equiv(1-\beta)/(1+\beta)$,
and $t$ and $u$ are defined in \eqf{eq:lomandel}.
%*
\begin{align}
\label{eq:lqed}
\Delta L_{\text{QED}}&=
  \left[-t_1 (2 t_1 + u_1)/(t u_1) - u_1 (t_1 + 2 u_1)/(t_1 u)\right]/4 +
  \left[-4 m^2 s (2 t_1^2 - t_1 u_1 + 2 u_1^2) \right.\notag\\
&\hspace{-9.5mm}{}+ \left.
  t_1 u_1 (5 t_1^2 + 2 t_1 u_1 + 5 u_1^2)\right]/(4 t_1^2 u_1^2) + 
  \left\{\beta (2 m^2 s + t_1^2 + 4 t_1 u_1 + u_1^2)/(4 t_1 u_1) \right. 
  \notag\\ 
&\hspace{-9.5mm}{}+ \left.
  \left[t_1^2 u_1^2 (3 t_1^2 + 4 t_1 u_1 + 3 u_1^2) + 
  4 m^4 (t_1^4 + 2 t_1^3 u_1 - 8 t_1^2 u_1^2 + 2 t_1 u_1^3 + 
  u_1^4)\right]/(4 t_1^3 u_1^3)\right\} \zeta (2) \notag\\
&\hspace{-9.5mm}{}- 
  \left\{\beta (2 m^2 s + t_1^2 + 4 t_1 u_1 + u_1^2)/8 + 
  (-24 m^4 + 3 t_1^2 + 4 t_1 u_1 + 3 u_1^2)/8\right\}/ (t_1 u_1)\ln^2 \vka
  \notag\\
&\hspace{-9.5mm}{}+
  \bigg\{-\left[2 m^2 t_1^2 (6 m^4 + 9 m^2 t_1 + 4 t_1^2) + 
  t_1 (2 m^2 + t_1) (8 m^4 + 9 m^2 t_1 + 2 t_1^2) u_1 \right. 
  \notag\\
&\hspace{-9.5mm}{}+ \left.
  3 t (2 m^2 + t_1)^2 u_1^2\right]/(4 t^2 t_1^2 u_1) - 
  \left[s t_1^2 u_1 (t_1 + 2 u_1) + 
  4 m^4 (t_1^3 + 3 t_1^2 u_1 - t_1 u_1^2 - u_1^3)\right. 
  \notag\\
&\hspace{-9.5mm}{}+ \left.
  2 m^2 (t_1^4 + t_1^3 u_1 - 3 t_1^2 u_1^2 - 2 t_1 u_1^3 - 
  u_1^4)\right] /(2 \beta s t_1^2 u_1^2) \ln \vka \bigg\}
  \ln\left(-\frac{t_1}{m^2}\right) \notag\\
&\hspace{-9.5mm}{}+ 
  \bigg\{ - \left[ t_1 u_1^3 (3 t_1 + 2 u_1) + 
  4 m^6 (3 t_1^2 + 4 t_1 u_1 + 3 u_1^2) + 
  m^2 u_1^2 (15 t_1^2 + 13 t_1 u_1 + 8 u_1^2) \right. \notag\\
&\hspace{-9.5mm}{}+ \left.
  2 m^4 u_1 (12 t_1^2 + 13 t_1 u_1 + 9 u_1^2)\right]/
  (4 t_1 u^2 u_1^2) - \left[ s t_1 u_1^2 (2 t_1 + u_1) - 
  4 m^4 (t_1^3 + t_1^2 u_1 \right. \notag\\ 
&\hspace{-9.5mm}{}- \left.
  3 t_1 u_1^2 - u_1^3) - 
  2 m^2 (t_1^4 + 2 t_1^3 u_1 + 3 t_1^2 u_1^2 - t_1 u_1^3 - 
  u_1^4)\right] /(2 \beta s t_1^2 u_1^2) \ln \vka \bigg\} 
  \ln\left(-\frac{u_1}{m^2}\right) \notag\\ 
&\hspace{-9.5mm}{}+ \left\{ (m^2 s - t_1 u_1)/(\beta t_1 u_1) + 
   \beta (2 m^2 s + t_1^2 + 4 t_1 u_1 + u_1^2) / (2 t_1 u_1)
   \ln(1 + \vka) \right\} \ln \vka \notag\\
&\hspace{-9.5mm}{}+ 
   \left\{2 m^2 t_1^2 (u_1 - t_1) + 
   t_1^2 (2 t_1^2 + 2 t_1 u_1 + u_1^2) - 
   2 m^4 (5 t_1^2 + 2 t_1 u_1 + u_1^2) \right\} / (2 t_1^3 u_1)
   \notag\\
&\hspace{-9.5mm}{}\cdot
   \liz \left( \frac{t}{m^2} \right)+
   \left\{2 m^2 (t_1 - u_1) u_1^2 + 
   u_1^2 (t_1^2 + 2 t_1 u_1 + 2 u_1^2) - 
   2 m^4 (t_1^2 + 2 t_1 u_1 + 5 u_1^2) \right\}
   \notag\\
&\hspace{-9.5mm}{}
   /(2 t_1 u_1^3)
   \liz \left( \frac{u}{m^2} \right) + 
   \beta (2 m^2 s + t_1^2 + 4 t_1 u_1 + u_1^2) /(2 t_1 u_1)
   \liz(-\vka) + \Delta B_{\text{QED}} 
   \notag\\
&\hspace{-9.5mm}{} \cdot
   \Bigg\{1 + \frac{s-2 m^2}{\beta s}
   \bigg(2 \zeta (2)+ 
   \bigg[-1 + \ln \left(\frac{-t_1}{m^2}\right) + 
   \ln\left(-\frac{u_1}{m^2}\right)+ 4 \ln(1 - \vka) \notag\\ 
&\hspace{-9.5mm}{}-
   \ln \vka \bigg] \ln \vka + 
   4 \liz( \vka)\bigg)\Bigg\}/2\mko
\end{align}
\begin{align}
\label{eq:lqedd}
\Delta L_{\text{QED}}^\Delta&=
  -\Delta B_{\text{QED}} 
  \left\{1 + \frac{s-2 m^2}{\beta s} \ln \vka\right\}
  \ln\frac{\Delta}{m^2}\mko\\
%
\label{eq:lok}
\Delta L_{\text{OK}}&=
  m^2 s (t_1^2 + u_1^2)/(2 t_1^2 u_1^2) + 
  \bigg\{-\beta (2 m^2 s + s^2 + 2 t_1 u_1)/(4 t_1 u_1)+ 
  \bigg[-2 t_1^2 u_1^2 (2 t_1^2\notag\\
&\hspace{-5mm}{}+
  t_1 u_1 + 2 u_1^2) +  m^2 s t_1 u_1 (7 t_1^2 - 8 t_1 u_1 + 7 u_1^2) - 
  m^4 (t_1^4 + 2 t_1^3 u_1 - 26 t_1^2 u_1^2 + 2 t_1 u_1^3 
  \notag\\ 
&\hspace{-5mm}{}+  
  u_1^4)\bigg]/(2 t_1^3 u_1^3)\bigg\} \zeta (2) + 
  (-2 m^2 s + t_1^2 + u_1^2)/(4 t_1 u_1)  
  \left[ \ln^2 \left(-\frac{t_1}{m^2}\right) + 
         \ln^2 \left(-\frac{u_1}{m^2}\right) \right]
  \notag\\ 
&\hspace{-5mm}{}-  
  \left\{ 24 m^4 - 3 s^2 + 2 t_1 u_1 - 
  \beta (2 m^2 s + s^2 + 2 t_1 u_1)\right\}/(8 t_1 u_1) 
  \ln^2 \vka \notag\\
&\hspace{-5mm}{}+
  \bigg\{(m^2 s + t_1^2) (-m^2 s + t_1 u_1)/
  (2 t t_1^2 u_1) + \left[t_1 u_1 (t_1^2 + u_1^2) - 
  2 m^2 s (2 t_1^2 - t_1 u_1 +2 u_1^2)\right]
  \notag\\
&\hspace{-5mm}{}/
  (2 t_1^2 u_1^2) \ln\left(-\frac{u_1}{m^2}\right)
   - \left\{ s t_1^2 (s - u_1) u_1 + 
  2 m^2 \left[s t_1^3 + (s^2 + 2 t_1^2) u_1^2\right] - 
  4 m^4 \left[s^3+2 t_1 (s^2 \right. \right. 
  \notag\\
&\hspace{-5mm}{}+ \left. \left.
   t_1 u_1)\right]\right\}/ (2 \beta s t_1^2 u_1^2)\ln \vka
   \bigg\}\ln\left(-\frac{t_1}{m^2}\right)  + 
   \bigg\{(-m^2 s + t_1 u_1) (m^2 s + u_1^2)/ (2 t_1 u u_1^2)
   \notag\\
&\hspace{-5mm}{}-
  \left\{s (s - t_1) t_1 u_1^2 - 
  4 m^4 \left[s^3 + 2 u_1 (s^2 + t_1 u_1)\right] + 
  2 m^2 \left[s u_1^3 + t_1^2 (s^2 + 2 u_1^2)\right]\right\} 
  /(2 \beta s t_1^2 u_1^2)
   \notag\\
&\hspace{-5mm}{}\cdot
   \ln \vka \bigg\} \ln\left(-\frac{u_1}{m^2}\right) + 
   \left\{-(m^2 s - t_1 u_1)/(\beta t_1 u_1) - 
   \beta (2 m^2 s + s^2 + 2 t_1 u_1)/(2 t_1 u_1)
   \right. \notag\\
&\hspace{-5mm}{}\cdot \left. 
  \ln(1 + \vka)\right\} \ln \vka + 
  \left\{m^2 t_1^2 (t_1 - 3 u_1) - t_1^3 (t_1 + 2 u_1) + 
  m^4 (5 t_1^2 + 2 t_1 u_1 + u_1^2)\right\} / (2 t_1^3 u_1)
  \notag\\
&\hspace{-5mm}{}\cdot
 \liz\left(\frac{t}{m^2}\right) + 
  \left\{m^2 u_1^2 (-3 t_1 + u_1) - 
  u_1^3 (2 t_1 + u_1) + m^4 (t_1^2 + 2 t_1 u_1 + 5 u_1^2)\right\}
  /(2 t_1 u_1^3) \notag\\
&\hspace{-5mm}{}\cdot \liz\left(\frac{u}{m^2}\right)- 
  \beta (2 m^2 s + s^2 + 2 t_1 u_1) /(2 t_1 u_1)
  \liz(-\vka) + \Delta B_{\text{QED}} \Bigg\{\bigg[-3 \zeta (2)
  \notag\\
&\hspace{-5mm}{} +
  4 \ln\frac{\mu_f^2}{m^2} 
  \ln\left(-\frac{u_1}{m^2}\right) + 
  \ln^2\frac{t_1}{u_1} - 
  2 \ln\frac{t_1}{u_1} \ln \vka - \ln^2 \vka 
  + 2 \liz \left(1 - \frac{t_1}{u_1 \vka}\right)
  \notag\\
&\hspace{-5mm}{}- 
  2 \liz \left(1 - \frac{u_1}{t_1 \vka}\right)\bigg]/4 - 
  \frac{s-2 m^2}{\beta s} \bigg[2 \zeta (2) + 
  \bigg\{ \ln\left(-\frac{t_1}{m^2}\right) + 
          \ln\left(-\frac{u_1}{m^2}\right)
  \notag\\
&\hspace{-5mm}{}+ 
  4 \ln(1 - \vka) - \ln \vka\bigg\} \ln \vka 
  + 4 \liz(\vka)\bigg]/2\Bigg\}
\mko\\
%
\label{eq:lokd}
\Delta L_{\text{OK}}^\Delta&=
  \Delta B_{\text{QED}}
  \left\{\ln\frac{\Delta}{m^2} - 
  \ln\frac{\mu_f^2}{m^2} + 
  \ln\frac{t_1}{u_1} 
  + \frac{s-2 m^2}{\beta s} \ln \vka \right\}
 \ln\frac{\Delta}{m^2}\mko\\
%
\label{eq:lrf}
\Delta L_{\text{RF}}&= \Delta B_{\text{QED}}
 \ln\frac{\mu_r^2}{\mu_f^2}\mpu
%
\end{align}

Next we list the coefficients of the {\em unpolarized} reduced $V+S$ 
partonic cross section for the
quark-antiquark subprocess of hadroproduction, according
to \eqf{eq:qqvss}. The polarized parts follow {\em exactly}
from $\Delta K_i=-K_i$ in each case, i.e., helicity is conserved. 
Again the coefficients are sorted according to their color-factors,
the $\ln\Delta/m^2$ terms are collected separately, and
the logarithms depending on the renormalization scale 
have been brought into the form $\ln\mu_r^2/\mu_f^2$ and
are collected in \eqf{eq:krf}. $A_{\text{QED}}$ is given in \eqf{eq:aqed}.
\begin{align}
\label{eq:kqed}
K_{\text{QED}}&=
-\frac{4(t_1-u_1)}{s\beta^2}\ln\frac{s}{m^2}
-\frac{2(t_1-u_1)}{s}\left[2\zeta(2)+\ln^2\frac{s}{m^2}\right] 
-\frac{4(t_1u_1-2m^2s)}{st}\ln\left(-\frac{t_1}{m^2}\right)\notag\\ 
&\quad{}+\frac{4(t_1u_1-2m^2s)}{su}\ln\left(-\frac{u_1}{m^2}\right)
+\frac{4m^2}{s\beta}\ln\vka 
+\frac{4(2m^2+t_1-u_1)}{s}\notag\\
&\quad\cdot\left[\ln\left(-\frac{s}{t_1}\right)\ln\left(-\frac{t_1}{m^2}\right) 
  -\liz\left(\frac{t}{m^2}\right)\right]
-\frac{4(2m^2-t_1+u_1)}{s}\notag\\
&\quad\cdot\left[\ln\left(-\frac{s}{u_1}\right)\ln\left(-\frac{u_1}{m^2}\right) 
  -\liz\left(\frac{u}{m^2}\right)\right]
-\frac{2(8m^4-8m^2s+s^2)(t_1-u_1)}{s^3\beta^3}\notag\\
&\quad\cdot\left[2\zeta(2)+\ln^2\vka+4\liz(-\vka)\right]
+A_{\text{QED}}\Bigg\{
  -10+4\zeta(2)+3\ln\frac{s}{m^2}-2\ln\frac{s}{m^2}\ln\frac{t_1u_1}{m^4}\notag\\ 
&\quad{}+\ln^2\frac{t_1u_1}{m^4}
+\ln\frac{\mu_f^2}{m^2}
    \left[-3+2\ln\frac{t_1u_1}{m^4}\right] 
  +\frac{1}{\beta}\ln\vka+2\liz\left(1-\frac{m^2s}{t_1u_1}\right)
-8\bigg[\ln\frac{t_1}{u_1}\notag\\
&\quad\cdot\left(\ln\frac{s}{m^2}+\ln\vka\right) 
    -\liz\left(1-\frac{t_1}{\vka u_1}\right)
    +\liz\left(1-\frac{u_1}{\vka t_1}\right)\bigg] 
  -\frac{2m^2-s}{s\beta}\Big[6\zeta(2)
    +\ln\vka\notag\\
&\quad\cdot\left(-6+8\ln(1-\vka)-3\ln\vka+4\ln(1+\vka)\right)
    +4\liz(\vka)+2\liz(\vka^2)\Big]
\Bigg\}\mko\\
%
\label{eq:kqedd}
K_{\text{QED}}^\Delta&=-4A_{\text{QED}}\ln\frac{\Delta}{m^2}
     \left[1-\ln\frac{\Delta}{m^2}+\ln\frac{\mu_f^2}{m^2}
     -4\ln\frac{t_1}{u_1}
 +\ln\frac{t_1u_1}{m^2s}-\frac{2m^2-s}{s\beta}\ln\vka\right]
\mko\\
%
\label{eq:kok}
K_{\text{OK}}&=
-\frac{8m^2}{s\beta^2}
+\frac{16m^4+12m^2s-s[s+3\beta^2(u_1-t_1)]}{s^2\beta^4}\ln\frac{s}{m^2} 
-\frac{2m^2-3t_1+3u_1}{2s}\notag\\
&\quad\cdot\left[2\zeta(2)+\ln^2\frac{s}{m^2}\right] 
+\frac{2(t_1u_1-2m^2s)}{st}\ln\left(-\frac{t_1}{m^2}\right) 
-\frac{4(t_1u_1-2m^2s)}{su}\ln\left(-\frac{u_1}{m^2}\right)\notag\\
&\quad{}-\frac{4m^2}{s\beta}\ln\vka 
-\frac{2(2m^2+t_1-u_1)}{s}
   \left[\ln\left(-\frac{s}{t_1}\right)\ln\left(-\frac{t_1}{m^2}\right)
      -\liz\left(\frac{t}{m^2}\right)\right]\notag\\
&\quad{}+\frac{4(2m^2-t_1+u_1)}{s}
   \left[\ln\left(-\frac{s}{u_1}\right)\ln\left(-\frac{u_1}{m^2}\right) 
      -\liz\left(\frac{u}{m^2}\right)\right]\notag\\
&\quad{}-\frac{4m^2(16m^4-2m^2s+s^2)-3\beta^2(8m^4-8m^2s+s^2)(t_1-u_1)}{2s^3\beta^5}\notag\\
&\quad\cdot\left[2\zeta(2)+\ln^2\vka+4\liz(-\vka)\right]
+A_{\text{QED}}\Bigg\{
  \frac{170}{9}+\frac{8m^2}{s\beta^2}-6\zeta(2)
+\frac{22}{3}\ln\frac{\mu_f^2}{m^2}\notag\\
&\quad{}+\left(-\frac{16}{3}+\frac{s-16m^2}{s\beta^4}\right)\ln\frac{s}{m^2} 
  +\ln^2\frac{s}{m^2}
  -4\ln\left(-\frac{t_1}{m^2}\right)\ln\left(-\frac{u_1}{m^2}\right) 
  -\frac{1}{\beta}\ln\vka\notag\\
&\quad{}-\ln^2\vka
  -2\liz\left(1-\frac{m^2s}{t_1u_1}\right)
  +6\Big[\ln\frac{t_1}{u_1}\left(\ln\frac{s}{m^2}+\ln\vka\right)
    -\liz\left(1-\frac{t_1}{\vka u_1}\right)\notag\\
&\quad{}+\liz\left(1-\frac{u_1}{\vka t_1}\right)\Big]
  +\frac{24m^4-7m^2s+s^2}{s^2\beta^5}
    \left[2\zeta(2)+\ln^2\vka+4\liz(-\vka)\right]\notag\\
&\quad{}+\frac{2m^2-s}{s\beta}
    \Big[6\zeta(2)+\ln\vka\left(-4+8\ln(1-\vka)-3\ln\vka
      +4\ln(1+\vka)\right)+4\liz(\vka)\notag\\
&\quad{}+2\liz(\vka^2)\Big]
\Bigg\}\mko\\
%
\label{eq:kokd}
K_{\text{OK}}^\Delta&=4A_{\text{QED}}\ln\frac{\Delta}{m^2}
  \left[-3\ln\frac{t_1}{u_1}+\ln\frac{t_1u_1}{m^2s}
  -\frac{2m^2-s}{s\beta}\ln\vka\right]\mko\\
%
\label{eq:kql}
K_{\text{QL}}&=
\frac{4}{3}A_{\text{QED}}\left[-\frac{5(n_{lf}+1)}{3}-\frac{4m^2}{s}
+n_{lf}\left(\ln\frac{s}{m^2}-\ln\frac{\mu_f^2}{m^2}\right)
-\frac{\beta(s+2m^2)}{s}\ln\vka\right]\mko\\
%
\label{eq:krf}
K_{\text{RF}}&=A_{\text{QED}}\ln\frac{\mu_r^2}{\mu_f^2}\mpu
\end{align}


